Variational image compression with a scale hyperprior

We describe an end-to-end trainable model for image compression based on variational autoencoders. The model incorporates a hyperprior to effectively capture spatial dependencies in the latent representation. This hyperprior relates to side information, a concept universal to virtually all modern image codecs, but largely unexplored in image compression using artificial neural networks (ANNs). Unlike existing autoencoder compression methods, our model trains a complex prior jointly with the underlying autoencoder. We demonstrate that this model leads to state-of-the-art image compression when measuring visual quality using the popular MS-SSIM index, and yields rate-distortion performance surpassing published ANN-based methods when evaluated using a more traditional metric based on squared error (PSNR). Furthermore, we provide a qualitative comparison of models trained for different distortion metrics.

==> figures/mixture-fit.dat <==
-10.000000 0.000000 0.029366 0.029458 0.029627 0.029893 0.030129 0.029381 0.024327 0.013026 0.002044 0.000389 0.000328 0.000315 0.000141 0.000002 0.000001 0.000001 0.000001
-9.980000 0.000000 0.029385 0.029479 0.029649 0.029920 0.030164 0.029432 0.024400 0.013096 0.002062 0.000394 0.000332 0.000319 0.000144 0.000002 0.000001 0.000001 0.000001
-9.960000 0.000000 0.029404 0.029499 0.029671 0.029946 0.030199 0.029483 0.024474 0.013167 0.002082 0.000399 0.000337 0.000323 0.000147 0.000002 0.000002 0.000001 0.000001
-9.940000 0.000000 0.029424 0.029519 0.029693 0.029972 0.030233 0.029534 0.024547 0.013238 0.002101 0.000403 0.000341 0.000327 0.000150 0.000002 0.000002 0.000001 0.000001
-9.920000 0.000000 0.029443 0.029539 0.029715 0.029998 0.030268 0.029586 0.024621 0.013309 0.002120 0.000408 0.000345 0.000332 0.000153 0.000002 0.000002 0.000001 0.000001
-9.900000 0.000000 0.029462 0.029559 0.029737 0.030024 0.030302 0.029637 0.024695 0.013381 0.002140 0.000413 0.000349 0.000336 0.000156 0.000002 0.000002 0.000001 0.000001
-9.880000 0.000000 0.029481 0.029579 0.029759 0.030050 0.030336 0.029688 0.024769 0.013453 0.002160 0.000418 0.000354 0.000341 0.000159 0.000003 0.000002 0.000001 0.000001
-9.860000 0.000000 0.029500 0.029599 0.029781 0.030076 0.030371 0.029739 0.024844 0.013526 0.002180 0.000423 0.000358 0.000345 0.000162 0.000003 0.000002 0.000001 0.000001
-9.840000 0.000000 0.029518 0.029619 0.029802 0.030101 0.030405 0.029791 0.024918 0.013599 0.002200 0.000428 0.000362 0.000350 0.000165 0.000003 0.000002 0.000001 0.000001
-9.820000 0.000000 0.029537 0.029638 0.029824 0.030127 0.030439 0.029842 0.024993 0.013672 0.002221 0.000433 0.000367 0.000354 0.000168 0.000003 0.000002 0.000001 0.000001
-9.800000 0.000000 0.029556 0.029658 0.029846 0.030153 0.030473 0.029893 0.025068 0.013746 0.002241 0.000438 0.000371 0.000359 0.000172 0.000003 0.000002 0.000001 0.000001
-9.780000 0.000000 0.029574 0.029678 0.029867 0.030178 0.030507 0.029944 0.025143 0.013820 0.002262 0.000444 0.000376 0.000364 0.000175 0.000003 0.000002 0.000001 0.000001
-9.760000 0.000000 0.029593 0.029697 0.029889 0.030204 0.030541 0.029996 0.025218 0.013895 0.002283 0.000449 0.000381 0.000369 0.000178 0.000003 0.000002 0.000001 0.000001
-9.740000 0.000000 0.029611 0.029716 0.029910 0.030229 0.030575 0.030047 0.025293 0.013970 0.002305 0.000454 0.000385 0.000374 0.000182 0.000003 0.000002 0.000001 0.000001
-9.720000 0.000000 0.029630 0.029736 0.029931 0.030254 0.030609 0.030098 0.025369 0.014046 0.002326 0.000460 0.000390 0.000378 0.000185 0.000003 0.000002 0.000001 0.000001
-9.700000 0.000000 0.029648 0.029755 0.029952 0.030280 0.030643 0.030149 0.025444 0.014122 0.002348 0.000465 0.000395 0.000384 0.000189 0.000004 0.000002 0.000001 0.000001
-9.680000 0.000000 0.029666 0.029774 0.029973 0.030305 0.030677 0.030200 0.025520 0.014198 0.002370 0.000471 0.000400 0.000389 0.000192 0.000004 0.000003 0.000002 0.000001
-9.660000 0.000000 0.029684 0.029793 0.029994 0.030330 0.030710 0.030251 0.025596 0.014275 0.002392 0.000476 0.000405 0.000394 0.000196 0.000004 0.000003 0.000002 0.000001
-9.640000 0.000000 0.029702 0.029812 0.030015 0.030355 0.030744 0.030303 0.025672 0.014352 0.002415 0.000482 0.000410 0.000399 0.000200 0.000004 0.000003 0.000002 0.000001
-9.620000 0.000000 0.029720 0.029831 0.030036 0.030380 0.030778 0.030354 0.025749 0.014430 0.002437 0.000488 0.000415 0.000404 0.000204 0.000004 0.000003 0.000002 0.000001
-9.600000 0.000000 0.029738 0.029850 0.030057 0.030405 0.030811 0.030405 0.025825 0.014508 0.002460 0.000494 0.000420 0.000410 0.000208 0.000004 0.000003 0.000002 0.000001
-9.580000 0.000000 0.029756 0.029869 0.030078 0.030429 0.030844 0.030456 0.025902 0.014586 0.002483 0.000500 0.000425 0.000415 0.000212 0.000004 0.000003 0.000002 0.000001
-9.560000 0.000000 0.029774 0.029887 0.030098 0.030454 0.030878 0.030507 0.025978 0.014665 0.002507 0.000506 0.000431 0.000421 0.000216 0.000005 0.000003 0.000002 0.000002
-9.540000 0.000000 0.029791 0.029906 0.030119 0.030479 0.030911 0.030558 0.026055 0.014745 0.002530 0.000512 0.000436 0.000426 0.000220 0.000005 0.000003 0.000002 0.000002
-9.520000 0.000000 0.029809 0.029924 0.030139 0.030503 0.030944 0.030609 0.026132 0.014825 0.002554 0.000518 0.000442 0.000432 0.000225 0.000005 0.000004 0.000002 0.000002
-9.500000 0.000000 0.029826 0.029943 0.030160 0.030528 0.030977 0.030660 0.026210 0.014905 0.002578 0.000524 0.000447 0.000438 0.000229 0.000005 0.000004 0.000002 0.000002
-9.480000 0.000000 0.029844 0.029961 0.030180 0.030552 0.031011 0.030711 0.026287 0.014986 0.002603 0.000531 0.000453 0.000444 0.000233 0.000005 0.000004 0.000002 0.000002
-9.460000 0.000000 0.029861 0.029980 0.030200 0.030577 0.031044 0.030762 0.026365 0.015067 0.002627 0.000537 0.000458 0.000450 0.000238 0.000006 0.000004 0.000002 0.000002
-9.440000 0.000000 0.029878 0.029998 0.030221 0.030601 0.031077 0.030813 0.026443 0.015149 0.002652 0.000544 0.000464 0.000456 0.000243 0.000006 0.000004 0.000003 0.000002
-9.420000 0.000000 0.029896 0.030016 0.030241 0.030625 0.031109 0.030864 0.026520 0.015231 0.002677 0.000550 0.000470 0.000462 0.000247 0.000006 0.000004 0.000003 0.000002
-9.400000 0.000000 0.029913 0.030034 0.030261 0.030649 0.031142 0.030915 0.026598 0.015313 0.002703 0.000557 0.000476 0.000468 0.000252 0.000006 0.000004 0.000003 0.000002
-9.380000 0.000000 0.029930 0.030052 0.030281 0.030673 0.031175 0.030966 0.026677 0.015396 0.002728 0.000564 0.000482 0.000474 0.000257 0.000006 0.000005 0.000003 0.000002
-9.360000 0.000000 0.029947 0.030070 0.030300 0.030697 0.031208 0.031017 0.026755 0.015480 0.002754 0.000570 0.000488 0.000481 0.000262 0.000007 0.000005 0.000003 0.000002
-9.340000 0.000000 0.029963 0.030088 0.030320 0.030721 0.031240 0.031068 0.026834 0.015564 0.002780 0.000577 0.000494 0.000487 0.000267 0.000007 0.000005 0.000003 0.000002
-9.320000 0.000000 0.029980 0.030105 0.030340 0.030745 0.031273 0.031118 0.026912 0.015648 0.002807 0.000584 0.000500 0.000494 0.000272 0.000007 0.000005 0.000003 0.000003
-9.300000 0.000000 0.029997 0.030123 0.030360 0.030768 0.031305 0.031169 0.026991 0.015733 0.002834 0.000592 0.000507 0.000501 0.000278 0.000007 0.000005 0.000003 0.000003
-9.280000 0.000000 0.030014 0.030141 0.030379 0.030792 0.031338 0.031220 0.027070 0.015819 0.002860 0.000599 0.000513 0.000507 0.000283 0.000007 0.000006 0.000003 0.000003
-9.260000 0.000000 0.030030 0.030158 0.030398 0.030816 0.031370 0.031271 0.027149 0.015905 0.002888 0.000606 0.000520 0.000514 0.000289 0.000008 0.000006 0.000004 0.000003
-9.240000 0.000000 0.030047 0.030175 0.030418 0.030839 0.031402 0.031321 0.027229 0.015991 0.002915 0.000613 0.000526 0.000521 0.000294 0.000008 0.000006 0.000004 0.000003
-9.220000 0.000000 0.030063 0.030193 0.030437 0.030862 0.031434 0.031372 0.027308 0.016078 0.002943 0.000621 0.000533 0.000528 0.000300 0.000008 0.000006 0.000004 0.000003
-9.200000 0.000000 0.030079 0.030210 0.030456 0.030886 0.031467 0.031423 0.027388 0.016165 0.002971 0.000629 0.000540 0.000535 0.000306 0.000009 0.000007 0.000004 0.000003
-9.180000 0.000000 0.030095 0.030227 0.030475 0.030909 0.031499 0.031473 0.027468 0.016253 0.003000 0.000636 0.000546 0.000542 0.000312 0.000009 0.000007 0.000004 0.000004
-9.160000 0.000000 0.030111 0.030244 0.030494 0.030932 0.031531 0.031524 0.027548 0.016342 0.003029 0.000644 0.000553 0.000550 0.000318 0.000009 0.000007 0.000005 0.000004
-9.140000 0.000000 0.030128 0.030261 0.030513 0.030955 0.031562 0.031575 0.027628 0.016431 0.003058 0.000652 0.000560 0.000557 0.000324 0.000010 0.000007 0.000005 0.000004
-9.120000 0.000000 0.030143 0.030278 0.030532 0.030978 0.031594 0.031625 0.027708 0.016520 0.003087 0.000660 0.000568 0.000565 0.000330 0.000010 0.000008 0.000005 0.000004
-9.100000 0.000000 0.030159 0.030295 0.030551 0.031001 0.031626 0.031676 0.027788 0.016610 0.003117 0.000668 0.000575 0.000572 0.000336 0.000010 0.000008 0.000005 0.000004
-9.080000 0.000001 0.030175 0.030312 0.030570 0.031024 0.031658 0.031726 0.027869 0.016700 0.003147 0.000676 0.000582 0.000580 0.000343 0.000011 0.000008 0.000005 0.000004
-9.060000 0.000001 0.030191 0.030328 0.030588 0.031046 0.031689 0.031777 0.027950 0.016791 0.003177 0.000685 0.000590 0.000588 0.000350 0.000011 0.000008 0.000006 0.000005
-9.040000 0.000001 0.030206 0.030345 0.030607 0.031069 0.031721 0.031827 0.028031 0.016882 0.003208 0.000693 0.000597 0.000596 0.000356 0.000012 0.000009 0.000006 0.000005
-9.020000 0.000001 0.030222 0.030361 0.030625 0.031092 0.031752 0.031877 0.028112 0.016974 0.003239 0.000702 0.000605 0.000604 0.000363 0.000012 0.000009 0.000006 0.000005
-9.000000 0.000001 0.030237 0.030378 0.030644 0.031114 0.031783 0.031928 0.028193 0.017067 0.003270 0.000710 0.000612 0.000612 0.000370 0.000012 0.000010 0.000006 0.000005
-8.980000 0.000001 0.030253 0.030394 0.030662 0.031136 0.031815 0.031978 0.028274 0.017160 0.003302 0.000719 0.000620 0.000621 0.000377 0.000013 0.000010 0.000007 0.000005
-8.960000 0.000001 0.030268 0.030410 0.030680 0.031159 0.031846 0.032028 0.028356 0.017253 0.003334 0.000728 0.000628 0.000629 0.000385 0.000013 0.000010 0.000007 0.000006
-8.940000 0.000001 0.030283 0.030426 0.030698 0.031181 0.031877 0.032078 0.028437 0.017347 0.003366 0.000737 0.000636 0.000638 0.000392 0.000014 0.000011 0.000007 0.000006
-8.920000 0.000001 0.030298 0.030443 0.030716 0.031203 0.031908 0.032129 0.028519 0.017441 0.003399 0.000746 0.000644 0.000646 0.000400 0.000014 0.000011 0.000007 0.000006
-8.900000 0.000001 0.030313 0.030458 0.030734 0.031225 0.031939 0.032179 0.028601 0.017536 0.003432 0.000755 0.000653 0.000655 0.000408 0.000015 0.000011 0.000008 0.000007
-8.880000 0.000001 0.030328 0.030474 0.030752 0.031247 0.031970 0.032229 0.028683 0.017632 0.003465 0.000765 0.000661 0.000664 0.000415 0.000016 0.000012 0.000008 0.000007
-8.860000 0.000001 0.030343 0.030490 0.030770 0.031269 0.032001 0.032279 0.028765 0.017728 0.003499 0.000774 0.000670 0.000673 0.000424 0.000016 0.000012 0.000008 0.000007
-8.840000 0.000001 0.030358 0.030506 0.030787 0.031291 0.032031 0.032329 0.028848 0.017825 0.003533 0.000784 0.000678 0.000682 0.000432 0.000016 0.000013 0.000009 0.000007
-8.820000 0.000001 0.030373 0.030522 0.030805 0.031312 0.032062 0.032379 0.028930 0.017922 0.003567 0.000794 0.000687 0.000692 0.000440 0.000017 0.000013 0.000009 0.000008
-8.800000 0.000001 0.030387 0.030537 0.030822 0.031334 0.032092 0.032429 0.029013 0.018020 0.003602 0.000804 0.000696 0.000701 0.000449 0.000018 0.000014 0.000009 0.000008
-8.780000 0.000001 0.030402 0.030553 0.030840 0.031355 0.032123 0.032479 0.029096 0.018118 0.003637 0.000814 0.000705 0.000711 0.000457 0.000018 0.000014 0.000010 0.000008
-8.760000 0.000001 0.030416 0.030568 0.030857 0.031377 0.032153 0.032529 0.029179 0.018217 0.003673 0.000824 0.000714 0.000721 0.000466 0.000019 0.000015 0.000010 0.000009
-8.740000 0.000002 0.030431 0.030583 0.030874 0.031398 0.032183 0.032579 0.029262 0.018316 0.003709 0.000834 0.000723 0.000730 0.000475 0.000020 0.000015 0.000010 0.000009
-8.720000 0.000002 0.030445 0.030598 0.030892 0.031419 0.032214 0.032628 0.029345 0.018416 0.003745 0.000845 0.000732 0.000740 0.000484 0.000021 0.000016 0.000011 0.000010
-8.700000 0.000002 0.030459 0.030614 0.030909 0.031440 0.032244 0.032678 0.029428 0.018516 0.003782 0.000855 0.000742 0.000751 0.000494 0.000021 0.000016 0.000012 0.000010
-8.680000 0.000002 0.030473 0.030629 0.030926 0.031461 0.032274 0.032728 0.029512 0.018617 0.003819 0.000866 0.000752 0.000761 0.000503 0.000022 0.000017 0.000012 0.000010
-8.660000 0.000002 0.030487 0.030643 0.030942 0.031482 0.032304 0.032777 0.029596 0.018719 0.003856 0.000877 0.000761 0.000771 0.000513 0.000023 0.000018 0.000013 0.000011
-8.640000 0.000002 0.030501 0.030658 0.030959 0.031503 0.032334 0.032827 0.029680 0.018821 0.003894 0.000888 0.000771 0.000782 0.000523 0.000024 0.000019 0.000013 0.000011
-8.620000 0.000002 0.030515 0.030673 0.030976 0.031524 0.032363 0.032877 0.029763 0.018924 0.003933 0.000899 0.000781 0.000793 0.000533 0.000025 0.000019 0.000013 0.000012
-8.600000 0.000002 0.030529 0.030688 0.030992 0.031545 0.032393 0.032926 0.029848 0.019027 0.003972 0.000910 0.000791 0.000804 0.000543 0.000025 0.000020 0.000014 0.000012
-8.580000 0.000003 0.030542 0.030702 0.031009 0.031565 0.032423 0.032976 0.029932 0.019131 0.004011 0.000922 0.000802 0.000815 0.000554 0.000026 0.000021 0.000015 0.000013
-8.560000 0.000003 0.030556 0.030717 0.031025 0.031586 0.032452 0.033025 0.030016 0.019235 0.004050 0.000933 0.000812 0.000826 0.000564 0.000027 0.000022 0.000015 0.000013
-8.540000 0.000003 0.030569 0.030731 0.031042 0.031606 0.032482 0.033074 0.030101 0.019340 0.004091 0.000945 0.000823 0.000837 0.000575 0.000028 0.000022 0.000016 0.000014
-8.520000 0.000003 0.030583 0.030746 0.031058 0.031627 0.032511 0.033124 0.030185 0.019446 0.004131 0.000957 0.000833 0.000849 0.000586 0.000029 0.000023 0.000016 0.000014
-8.500000 0.000003 0.030596 0.030760 0.031074 0.031647 0.032540 0.033173 0.030270 0.019552 0.004172 0.000969 0.000844 0.000861 0.000597 0.000030 0.000024 0.000017 0.000015
-8.480000 0.000004 0.030609 0.030774 0.031090 0.031667 0.032569 0.033222 0.030355 0.019659 0.004213 0.000982 0.000855 0.000873 0.000609 0.000031 0.000025 0.000018 0.000016
-8.460000 0.000004 0.030622 0.030788 0.031106 0.031687 0.032598 0.033271 0.030440 0.019766 0.004255 0.000994 0.000867 0.000885 0.000621 0.000033 0.000026 0.000019 0.000016
-8.440000 0.000004 0.030635 0.030802 0.031122 0.031707 0.032627 0.033320 0.030525 0.019874 0.004298 0.001007 0.000878 0.000897 0.000633 0.000034 0.000027 0.000019 0.000017
-8.420000 0.000004 0.030648 0.030816 0.031138 0.031727 0.032656 0.033369 0.030611 0.019983 0.004340 0.001020 0.000890 0.000910 0.000645 0.000035 0.000028 0.000020 0.000018
-8.400000 0.000005 0.030661 0.030830 0.031154 0.031747 0.032685 0.033418 0.030696 0.020092 0.004384 0.001033 0.000901 0.000922 0.000657 0.000036 0.000029 0.000021 0.000018
-8.380000 0.000005 0.030674 0.030843 0.031169 0.031766 0.032714 0.033467 0.030782 0.020201 0.004427 0.001046 0.000913 0.000935 0.000670 0.000038 0.000030 0.000022 0.000019
-8.360000 0.000005 0.030686 0.030857 0.031185 0.031786 0.032742 0.033516 0.030868 0.020312 0.004472 0.001059 0.000925 0.000948 0.000683 0.000039 0.000031 0.000023 0.000020
-8.340000 0.000005 0.030699 0.030870 0.031200 0.031806 0.032771 0.033565 0.030954 0.020423 0.004516 0.001073 0.000937 0.000961 0.000696 0.000040 0.000033 0.000024 0.000021
-8.320000 0.000006 0.030712 0.030884 0.031215 0.031825 0.032799 0.033613 0.031040 0.020534 0.004562 0.001086 0.000950 0.000975 0.000709 0.000042 0.000034 0.000025 0.000022
-8.300000 0.000006 0.030724 0.030897 0.031231 0.031844 0.032827 0.033662 0.031126 0.020647 0.004607 0.001100 0.000962 0.000988 0.000723 0.000043 0.000035 0.000026 0.000023
-8.280000 0.000006 0.030736 0.030910 0.031246 0.031863 0.032856 0.033711 0.031212 0.020759 0.004654 0.001114 0.000975 0.001002 0.000737 0.000045 0.000036 0.000027 0.000024
-8.260000 0.000007 0.030749 0.030923 0.031261 0.031883 0.032884 0.033759 0.031298 0.020873 0.004700 0.001129 0.000988 0.001016 0.000751 0.000046 0.000038 0.000028 0.000025
-8.240000 0.000007 0.030761 0.030937 0.031276 0.031902 0.032912 0.033808 0.031385 0.020987 0.004748 0.001143 0.001001 0.001030 0.000765 0.000048 0.000039 0.000029 0.000025
-8.220000 0.000008 0.030773 0.030949 0.031291 0.031920 0.032940 0.033856 0.031471 0.021101 0.004795 0.001158 0.001014 0.001045 0.000780 0.000050 0.000041 0.000030 0.000027
-8.200000 0.000008 0.030785 0.030962 0.031305 0.031939 0.032968 0.033904 0.031558 0.021217 0.004844 0.001173 0.001028 0.001059 0.000795 0.000052 0.000042 0.000031 0.000028
-8.180000 0.000009 0.030796 0.030975 0.031320 0.031958 0.032995 0.033953 0.031645 0.021333 0.004893 0.001188 0.001041 0.001074 0.000810 0.000053 0.000044 0.000032 0.000029
-8.160000 0.000009 0.030808 0.030988 0.031335 0.031977 0.033023 0.034001 0.031732 0.021449 0.004942 0.001203 0.001055 0.001089 0.000826 0.000055 0.000045 0.000034 0.000030
-8.140000 0.000010 0.030820 0.031000 0.031349 0.031995 0.033051 0.034049 0.031819 0.021566 0.004992 0.001219 0.001069 0.001104 0.000842 0.000057 0.000047 0.000035 0.000031
-8.120000 0.000010 0.030832 0.031013 0.031364 0.032014 0.033078 0.034097 0.031907 0.021684 0.005043 0.001235 0.001084 0.001120 0.000858 0.000059 0.000049 0.000037 0.000033
-8.100000 0.000011 0.030843 0.031025 0.031378 0.032032 0.033105 0.034145 0.031994 0.021803 0.005094 0.001251 0.001098 0.001136 0.000874 0.000062 0.000051 0.000038 0.000034
-8.080000 0.000012 0.030854 0.031038 0.031392 0.032050 0.033133 0.034193 0.032081 0.021922 0.005145 0.001267 0.001113 0.001152 0.000891 0.000064 0.000053 0.000040 0.000035
-8.060000 0.000012 0.030866 0.031050 0.031406 0.032068 0.033160 0.034241 0.032169 0.022042 0.005198 0.001283 0.001128 0.001168 0.000908 0.000066 0.000054 0.000041 0.000037
-8.040000 0.000013 0.030877 0.031062 0.031420 0.032086 0.033187 0.034289 0.032257 0.022162 0.005251 0.001300 0.001143 0.001184 0.000925 0.000068 0.000056 0.000043 0.000039
-8.020000 0.000014 0.030888 0.031074 0.031434 0.032104 0.033214 0.034336 0.032345 0.022283 0.005304 0.001317 0.001158 0.001201 0.000943 0.000071 0.000059 0.000044 0.000040
-8.000000 0.000015 0.030899 0.031086 0.031448 0.032122 0.033241 0.034384 0.032433 0.022405 0.005358 0.001334 0.001174 0.001218 0.000961 0.000073 0.000061 0.000046 0.000042
-7.980000 0.000016 0.030910 0.031098 0.031462 0.032140 0.033267 0.034432 0.032521 0.022527 0.005413 0.001352 0.001190 0.001235 0.000979 0.000076 0.000063 0.000048 0.000043
-7.960000 0.000017 0.030921 0.031110 0.031475 0.032158 0.033294 0.034479 0.032609 0.022650 0.005468 0.001369 0.001206 0.001253 0.000998 0.000079 0.000065 0.000050 0.000045
-7.940000 0.000018 0.030932 0.031121 0.031489 0.032175 0.033321 0.034526 0.032697 0.022774 0.005524 0.001387 0.001222 0.001271 0.001017 0.000081 0.000068 0.000052 0.000047
-7.920000 0.000019 0.030942 0.031133 0.031502 0.032193 0.033347 0.034574 0.032786 0.022899 0.005581 0.001406 0.001238 0.001289 0.001037 0.000084 0.000070 0.000054 0.000049
-7.900000 0.000020 0.030953 0.031144 0.031516 0.032210 0.033373 0.034621 0.032874 0.023024 0.005638 0.001424 0.001255 0.001307 0.001057 0.000087 0.000073 0.000056 0.000051
-7.880000 0.000021 0.030963 0.031156 0.031529 0.032227 0.033400 0.034668 0.032963 0.023149 0.005696 0.001443 0.001272 0.001325 0.001077 0.000090 0.000076 0.000059 0.000053
-7.860000 0.000022 0.030974 0.031167 0.031542 0.032244 0.033426 0.034715 0.033052 0.023276 0.005754 0.001462 0.001289 0.001344 0.001097 0.000094 0.000079 0.000061 0.000055
-7.840000 0.000023 0.030984 0.031178 0.031555 0.032261 0.033452 0.034762 0.033141 0.023403 0.005813 0.001481 0.001307 0.001363 0.001118 0.000097 0.000082 0.000064 0.000058
-7.820000 0.000025 0.030994 0.031189 0.031568 0.032278 0.033478 0.034809 0.033229 0.023531 0.005873 0.001501 0.001324 0.001383 0.001140 0.000100 0.000085 0.000066 0.000060
-7.800000 0.000026 0.031004 0.031200 0.031581 0.032295 0.033504 0.034856 0.033319 0.023659 0.005934 0.001520 0.001342 0.001402 0.001161 0.000104 0.000088 0.000069 0.000062
-7.780000 0.000028 0.031014 0.031211 0.031594 0.032312 0.033529 0.034903 0.033408 0.023788 0.005995 0.001541 0.001361 0.001422 0.001183 0.000108 0.000091 0.000071 0.000065
-7.760000 0.000029 0.031024 0.031222 0.031606 0.032328 0.033555 0.034950 0.033497 0.023918 0.006057 0.001561 0.001379 0.001443 0.001206 0.000111 0.000094 0.000074 0.000068
-7.740000 0.000031 0.031034 0.031233 0.031619 0.032345 0.033580 0.034996 0.033586 0.024049 0.006120 0.001582 0.001398 0.001463 0.001229 0.000115 0.000098 0.000077 0.000071
-7.720000 0.000033 0.031044 0.031243 0.031631 0.032361 0.033606 0.035043 0.033676 0.024180 0.006183 0.001603 0.001417 0.001484 0.001252 0.000120 0.000102 0.000080 0.000074
-7.700000 0.000035 0.031053 0.031254 0.031644 0.032378 0.033631 0.035089 0.033765 0.024312 0.006247 0.001624 0.001437 0.001505 0.001276 0.000124 0.000105 0.000084 0.000077
-7.680000 0.000037 0.031063 0.031264 0.031656 0.032394 0.033656 0.035136 0.033855 0.024445 0.006312 0.001646 0.001456 0.001527 0.001301 0.000128 0.000109 0.000087 0.000080
-7.660000 0.000039 0.031072 0.031275 0.031668 0.032410 0.033681 0.035182 0.033945 0.024578 0.006378 0.001668 0.001476 0.001549 0.001325 0.000133 0.000113 0.000090 0.000083
-7.640000 0.000041 0.031082 0.031285 0.031680 0.032426 0.033706 0.035228 0.034035 0.024712 0.006444 0.001690 0.001496 0.001571 0.001350 0.000137 0.000118 0.000094 0.000086
-7.620000 0.000043 0.031091 0.031295 0.031692 0.032442 0.033731 0.035274 0.034125 0.024847 0.006511 0.001712 0.001517 0.001594 0.001376 0.000142 0.000122 0.000098 0.000090
-7.600000 0.000045 0.031100 0.031305 0.031704 0.032458 0.033756 0.035320 0.034215 0.024982 0.006579 0.001735 0.001538 0.001617 0.001402 0.000147 0.000127 0.000102 0.000094
-7.580000 0.000048 0.031109 0.031315 0.031716 0.032473 0.033781 0.035366 0.034305 0.025119 0.006648 0.001759 0.001559 0.001640 0.001429 0.000153 0.000131 0.000105 0.000098
-7.560000 0.000051 0.031118 0.031325 0.031727 0.032489 0.033805 0.035412 0.034395 0.025256 0.006717 0.001782 0.001581 0.001664 0.001456 0.000158 0.000136 0.000110 0.000102
-7.540000 0.000053 0.031127 0.031334 0.031739 0.032505 0.033829 0.035458 0.034486 0.025393 0.006788 0.001806 0.001602 0.001688 0.001484 0.000164 0.000141 0.000114 0.000106
-7.520000 0.000056 0.031136 0.031344 0.031750 0.032520 0.033854 0.035503 0.034576 0.025532 0.006859 0.001831 0.001625 0.001712 0.001512 0.000169 0.000146 0.000119 0.000110
-7.500000 0.000059 0.031145 0.031354 0.031762 0.032535 0.033878 0.035549 0.034667 0.025671 0.006931 0.001855 0.001647 0.001737 0.001540 0.000175 0.000152 0.000123 0.000114
-7.480000 0.000063 0.031153 0.031363 0.031773 0.032550 0.033902 0.035594 0.034757 0.025811 0.007004 0.001880 0.001670 0.001762 0.001570 0.000181 0.000158 0.000128 0.000119
-7.460000 0.000066 0.031162 0.031372 0.031784 0.032565 0.033926 0.035640 0.034848 0.025951 0.007078 0.001906 0.001693 0.001787 0.001599 0.000188 0.000163 0.000133 0.000124
-7.440000 0.000070 0.031170 0.031382 0.031795 0.032580 0.033950 0.035685 0.034939 0.026093 0.007152 0.001932 0.001717 0.001813 0.001630 0.000195 0.000169 0.000139 0.000129
-7.420000 0.000074 0.031178 0.031391 0.031806 0.032595 0.033974 0.035730 0.035029 0.026235 0.007227 0.001958 0.001741 0.001839 0.001661 0.000201 0.000176 0.000144 0.000135
-7.400000 0.000077 0.031187 0.031400 0.031817 0.032610 0.033997 0.035775 0.035120 0.026378 0.007304 0.001984 0.001765 0.001866 0.001692 0.000208 0.000182 0.000150 0.000140
-7.380000 0.000082 0.031195 0.031409 0.031828 0.032625 0.034021 0.035820 0.035211 0.026521 0.007381 0.002011 0.001789 0.001893 0.001724 0.000216 0.000189 0.000156 0.000146
-7.360000 0.000086 0.031203 0.031418 0.031839 0.032639 0.034044 0.035865 0.035302 0.026665 0.007459 0.002039 0.001814 0.001921 0.001757 0.000223 0.000196 0.000162 0.000152
-7.340000 0.000091 0.031211 0.031427 0.031849 0.032654 0.034067 0.035910 0.035394 0.026810 0.007538 0.002067 0.001840 0.001949 0.001790 0.000231 0.000203 0.000168 0.000158
-7.320000 0.000095 0.031218 0.031435 0.031860 0.032668 0.034091 0.035954 0.035485 0.026956 0.007618 0.002095 0.001866 0.001977 0.001824 0.000239 0.000211 0.000175 0.000164
-7.300000 0.000100 0.031226 0.031444 0.031870 0.032682 0.034114 0.035999 0.035576 0.027103 0.007699 0.002123 0.001892 0.002006 0.001858 0.000248 0.000218 0.000182 0.000171
-7.280000 0.000106 0.031234 0.031452 0.031880 0.032696 0.034137 0.036043 0.035668 0.027250 0.007781 0.002153 0.001918 0.002035 0.001893 0.000256 0.000226 0.000189 0.000178
-7.260000 0.000111 0.031241 0.031461 0.031890 0.032710 0.034159 0.036087 0.035759 0.027398 0.007864 0.002182 0.001945 0.002065 0.001929 0.000265 0.000235 0.000196 0.000185
-7.240000 0.000117 0.031249 0.031469 0.031900 0.032724 0.034182 0.036132 0.035851 0.027547 0.007948 0.002212 0.001973 0.002095 0.001965 0.000275 0.000243 0.000204 0.000192
-7.220000 0.000123 0.031256 0.031477 0.031910 0.032738 0.034205 0.036176 0.035942 0.027697 0.008033 0.002243 0.002001 0.002126 0.002002 0.000284 0.000252 0.000212 0.000200
-7.200000 0.000130 0.031263 0.031485 0.031920 0.032752 0.034227 0.036220 0.036034 0.027847 0.008118 0.002273 0.002029 0.002157 0.002040 0.000294 0.000261 0.000220 0.000208
-7.180000 0.000136 0.031271 0.031493 0.031930 0.032765 0.034250 0.036264 0.036125 0.027998 0.008205 0.002305 0.002058 0.002189 0.002078 0.000305 0.000271 0.000229 0.000217
-7.160000 0.000144 0.031278 0.031501 0.031940 0.032779 0.034272 0.036307 0.036217 0.028150 0.008293 0.002337 0.002087 0.002221 0.002118 0.000315 0.000281 0.000238 0.000226
-7.140000 0.000151 0.031285 0.031509 0.031949 0.032792 0.034294 0.036351 0.036309 0.028303 0.008382 0.002369 0.002116 0.002254 0.002157 0.000326 0.000291 0.000247 0.000235
-7.120000 0.000159 0.031291 0.031517 0.031959 0.032805 0.034316 0.036395 0.036401 0.028456 0.008472 0.002402 0.002146 0.002287 0.002198 0.000338 0.000302 0.000257 0.000244
-7.100000 0.000167 0.031298 0.031524 0.031968 0.032818 0.034338 0.036438 0.036493 0.028611 0.008563 0.002435 0.002177 0.002321 0.002239 0.000349 0.000313 0.000267 0.000254
-7.080000 0.000175 0.031305 0.031532 0.031977 0.032831 0.034359 0.036481 0.036585 0.028766 0.008655 0.002469 0.002208 0.002355 0.002281 0.000362 0.000324 0.000277 0.000264
-7.060000 0.000184 0.031311 0.031539 0.031986 0.032844 0.034381 0.036525 0.036677 0.028921 0.008749 0.002504 0.002239 0.002390 0.002324 0.000374 0.000336 0.000288 0.000275
-7.040000 0.000194 0.031318 0.031546 0.031995 0.032857 0.034403 0.036568 0.036769 0.029078 0.008843 0.002538 0.002271 0.002425 0.002368 0.000387 0.000349 0.000299 0.000286
-7.020000 0.000203 0.031324 0.031554 0.032004 0.032870 0.034424 0.036611 0.036861 0.029235 0.008939 0.002574 0.002304 0.002461 0.002412 0.000401 0.000361 0.000311 0.000297
-7.000000 0.000213 0.031331 0.031561 0.032013 0.032882 0.034445 0.036654 0.036953 0.029394 0.009035 0.002610 0.002337 0.002498 0.002458 0.000415 0.000374 0.000323 0.000309
-6.980000 0.000224 0.031337 0.031568 0.032022 0.032895 0.034466 0.036696 0.037046 0.029553 0.009133 0.002646 0.002370 0.002535 0.002504 0.000429 0.000388 0.000336 0.000322
-6.960000 0.000235 0.031343 0.031575 0.032030 0.032907 0.034487 0.036739 0.037138 0.029712 0.009232 0.002684 0.002404 0.002572 0.002551 0.000444 0.000402 0.000349 0.000334
-6.940000 0.000247 0.031349 0.031581 0.032039 0.032919 0.034508 0.036782 0.037230 0.029873 0.009332 0.002721 0.002439 0.002611 0.002599 0.000460 0.000417 0.000362 0.000348
-6.920000 0.000259 0.031355 0.031588 0.032047 0.032931 0.034529 0.036824 0.037323 0.030034 0.009434 0.002760 0.002474 0.002649 0.002647 0.000475 0.000432 0.000376 0.000362
-6.900000 0.000272 0.031360 0.031595 0.032056 0.032943 0.034550 0.036866 0.037415 0.030197 0.009537 0.002799 0.002510 0.002689 0.002697 0.000492 0.000447 0.000390 0.000376
-6.880000 0.000285 0.031366 0.031601 0.032064 0.032955 0.034570 0.036908 0.037508 0.030360 0.009641 0.002838 0.002546 0.002729 0.002747 0.000509 0.000464 0.000406 0.000391
-6.860000 0.000299 0.031372 0.031608 0.032072 0.032967 0.034591 0.036950 0.037600 0.030523 0.009746 0.002878 0.002583 0.002770 0.002799 0.000527 0.000480 0.000421 0.000407
-6.840000 0.000314 0.031377 0.031614 0.032080 0.032979 0.034611 0.036992 0.037693 0.030688 0.009852 0.002919 0.002620 0.002811 0.002851 0.000545 0.000498 0.000438 0.000423
-6.820000 0.000329 0.031383 0.031620 0.032088 0.032990 0.034631 0.037034 0.037785 0.030853 0.009960 0.002960 0.002658 0.002853 0.002904 0.000564 0.000516 0.000454 0.000440
-6.800000 0.000345 0.031388 0.031626 0.032095 0.033002 0.034651 0.037076 0.037878 0.031020 0.010069 0.003002 0.002697 0.002896 0.002958 0.000583 0.000534 0.000472 0.000457
-6.780000 0.000362 0.031393 0.031632 0.032103 0.033013 0.034671 0.037117 0.037971 0.031187 0.010179 0.003045 0.002736 0.002940 0.003014 0.000603 0.000554 0.000490 0.000475
-6.760000 0.000379 0.031398 0.031638 0.032111 0.033024 0.034691 0.037159 0.038063 0.031354 0.010291 0.003089 0.002776 0.002984 0.003070 0.000624 0.000574 0.000509 0.000494
-6.740000 0.000397 0.031403 0.031644 0.032118 0.033035 0.034710 0.037200 0.038156 0.031523 0.010404 0.003133 0.002817 0.003029 0.003127 0.000646 0.000594 0.000528 0.000513
-6.720000 0.000416 0.031408 0.031649 0.032125 0.033046 0.034730 0.037241 0.038249 0.031693 0.010519 0.003178 0.002858 0.003074 0.003185 0.000668 0.000616 0.000549 0.000534
-6.700000 0.000436 0.031413 0.031655 0.032133 0.033057 0.034749 0.037282 0.038341 0.031863 0.010634 0.003223 0.002900 0.003121 0.003245 0.000691 0.000638 0.000570 0.000555
-6.680000 0.000456 0.031417 0.031661 0.032140 0.033068 0.034768 0.037323 0.038434 0.032034 0.010752 0.003269 0.002942 0.003168 0.003305 0.000715 0.000661 0.000591 0.000577
-6.660000 0.000478 0.031422 0.031666 0.032147 0.033078 0.034788 0.037364 0.038527 0.032206 0.010870 0.003316 0.002986 0.003215 0.003367 0.000739 0.000685 0.000614 0.000599
-6.640000 0.000500 0.031427 0.031671 0.032154 0.033089 0.034807 0.037404 0.038620 0.032379 0.010991 0.003364 0.003030 0.003264 0.003429 0.000765 0.000709 0.000637 0.000623
-6.620000 0.000523 0.031431 0.031676 0.032161 0.033099 0.034825 0.037445 0.038712 0.032552 0.011112 0.003413 0.003074 0.003314 0.003493 0.000791 0.000734 0.000662 0.000647
-6.600000 0.000548 0.031435 0.031681 0.032167 0.033110 0.034844 0.037485 0.038805 0.032727 0.011235 0.003462 0.003120 0.003364 0.003558 0.000818 0.000761 0.000687 0.000673
-6.580000 0.000573 0.031439 0.031686 0.032174 0.033120 0.034863 0.037525 0.038898 0.032902 0.011360 0.003512 0.003166 0.003415 0.003624 0.000846 0.000788 0.000713 0.000699
-6.560000 0.000599 0.031444 0.031691 0.032180 0.033130 0.034881 0.037565 0.038991 0.033078 0.011486 0.003563 0.003213 0.003467 0.003691 0.000875 0.000816 0.000740 0.000726
-6.540000 0.000627 0.031448 0.031696 0.032187 0.033140 0.034900 0.037605 0.039084 0.033255 0.011614 0.003615 0.003260 0.003520 0.003759 0.000905 0.000845 0.000768 0.000755
-6.520000 0.000656 0.031451 0.031701 0.032193 0.033150 0.034918 0.037645 0.039177 0.033433 0.011743 0.003667 0.003309 0.003573 0.003829 0.000936 0.000875 0.000797 0.000784
-6.500000 0.000685 0.031455 0.031705 0.032199 0.033159 0.034936 0.037685 0.039269 0.033611 0.011874 0.003721 0.003358 0.003628 0.003900 0.000968 0.000906 0.000827 0.000815
-6.480000 0.000717 0.031459 0.031710 0.032205 0.033169 0.034954 0.037724 0.039362 0.033791 0.012007 0.003775 0.003408 0.003683 0.003972 0.001001 0.000938 0.000858 0.000846
-6.460000 0.000749 0.031463 0.031714 0.032211 0.033178 0.034972 0.037763 0.039455 0.033971 0.012141 0.003830 0.003459 0.003739 0.004046 0.001035 0.000972 0.000891 0.000879
-6.440000 0.000783 0.031466 0.031718 0.032217 0.033188 0.034989 0.037803 0.039548 0.034152 0.012277 0.003886 0.003510 0.003797 0.004121 0.001070 0.001006 0.000924 0.000913
-6.420000 0.000818 0.031469 0.031723 0.032223 0.033197 0.035007 0.037842 0.039641 0.034334 0.012414 0.003943 0.003563 0.003855 0.004197 0.001106 0.001042 0.000959 0.000949
-6.400000 0.000854 0.031473 0.031727 0.032228 0.033206 0.035024 0.037881 0.039734 0.034517 0.012553 0.004001 0.003616 0.003914 0.004274 0.001144 0.001079 0.000995 0.000985
-6.380000 0.000892 0.031476 0.031731 0.032234 0.033215 0.035042 0.037919 0.039826 0.034700 0.012694 0.004060 0.003670 0.003974 0.004353 0.001183 0.001117 0.001032 0.001023
-6.360000 0.000932 0.031479 0.031734 0.032239 0.033224 0.035059 0.037958 0.039919 0.034885 0.012837 0.004120 0.003726 0.004035 0.004433 0.001223 0.001156 0.001071 0.001063
-6.340000 0.000973 0.031482 0.031738 0.032245 0.033233 0.035076 0.037997 0.040012 0.035070 0.012981 0.004180 0.003782 0.004097 0.004515 0.001264 0.001197 0.001111 0.001104
-6.320000 0.001015 0.031485 0.031742 0.032250 0.033241 0.035093 0.038035 0.040105 0.035256 0.013128 0.004242 0.003839 0.004160 0.004598 0.001307 0.001239 0.001152 0.001146
-6.300000 0.001060 0.031488 0.031745 0.032255 0.033250 0.035109 0.038073 0.040197 0.035443 0.013276 0.004305 0.003897 0.004225 0.004683 0.001351 0.001283 0.001195 0.001190
-6.280000 0.001106 0.031490 0.031749 0.032260 0.033258 0.035126 0.038111 0.040290 0.035631 0.013426 0.004369 0.003956 0.004290 0.004769 0.001397 0.001327 0.001240 0.001235
-6.260000 0.001154 0.031493 0.031752 0.032265 0.033267 0.035142 0.038149 0.040383 0.035820 0.013577 0.004434 0.004016 0.004356 0.004857 0.001444 0.001374 0.001286 0.001283
-6.240000 0.001203 0.031496 0.031755 0.032270 0.033275 0.035159 0.038187 0.040476 0.036009 0.013731 0.004500 0.004077 0.004424 0.004946 0.001493 0.001422 0.001333 0.001332
-6.220000 0.001255 0.031498 0.031758 0.032274 0.033283 0.035175 0.038224 0.040568 0.036200 0.013887 0.004567 0.004139 0.004492 0.005037 0.001543 0.001472 0.001383 0.001382
-6.200000 0.001309 0.031500 0.031761 0.032279 0.033291 0.035191 0.038262 0.040661 0.036391 0.014044 0.004635 0.004202 0.004562 0.005129 0.001595 0.001523 0.001434 0.001435
-6.180000 0.001364 0.031502 0.031764 0.032283 0.033299 0.035207 0.038299 0.040753 0.036583 0.014204 0.004705 0.004266 0.004633 0.005223 0.001648 0.001576 0.001487 0.001489
-6.160000 0.001422 0.031505 0.031767 0.032288 0.033306 0.035223 0.038336 0.040846 0.036776 0.014365 0.004775 0.004331 0.004705 0.005319 0.001704 0.001631 0.001542 0.001546
-6.140000 0.001482 0.031507 0.031770 0.032292 0.033314 0.035238 0.038373 0.040938 0.036970 0.014529 0.004847 0.004397 0.004779 0.005416 0.001761 0.001688 0.001598 0.001604
-6.120000 0.001544 0.031508 0.031773 0.032296 0.033321 0.035254 0.038410 0.041031 0.037164 0.014694 0.004920 0.004465 0.004853 0.005516 0.001819 0.001746 0.001657 0.001665
-6.100000 0.001609 0.031510 0.031775 0.032300 0.033329 0.035269 0.038446 0.041123 0.037360 0.014862 0.004994 0.004533 0.004929 0.005616 0.001880 0.001807 0.001718 0.001727
-6.080000 0.001676 0.031512 0.031777 0.032304 0.033336 0.035284 0.038483 0.041216 0.037556 0.015031 0.005069 0.004603 0.005006 0.005719 0.001943 0.001869 0.001781 0.001792
-6.060000 0.001746 0.031514 0.031780 0.032308 0.033343 0.035299 0.038519 0.041308 0.037753 0.015203 0.005146 0.004674 0.005085 0.005824 0.002008 0.001934 0.001845 0.001859
-6.040000 0.001818 0.031515 0.031782 0.032311 0.033350 0.035314 0.038555 0.041400 0.037951 0.015377 0.005224 0.004746 0.005164 0.005930 0.002075 0.002001 0.001913 0.001929
-6.020000 0.001892 0.031516 0.031784 0.032315 0.033357 0.035329 0.038591 0.041492 0.038150 0.015553 0.005303 0.004819 0.005246 0.006038 0.002144 0.002070 0.001982 0.002001
-6.000000 0.001970 0.031518 0.031786 0.032318 0.033364 0.035344 0.038627 0.041585 0.038349 0.015732 0.005384 0.004894 0.005328 0.006148 0.002215 0.002141 0.002054 0.002076
-5.980000 0.002050 0.031519 0.031788 0.032322 0.033370 0.035358 0.038663 0.041677 0.038550 0.015912 0.005466 0.004970 0.005412 0.006260 0.002288 0.002214 0.002129 0.002153
-5.960000 0.002133 0.031520 0.031790 0.032325 0.033377 0.035373 0.038698 0.041769 0.038751 0.016095 0.005549 0.005047 0.005497 0.006374 0.002364 0.002290 0.002206 0.002233
-5.940000 0.002219 0.031521 0.031791 0.032328 0.033383 0.035387 0.038733 0.041861 0.038953 0.016281 0.005634 0.005126 0.005584 0.006490 0.002442 0.002368 0.002285 0.002316
-5.920000 0.002308 0.031522 0.031793 0.032331 0.033389 0.035401 0.038769 0.041953 0.039156 0.016468 0.005720 0.005206 0.005672 0.006608 0.002523 0.002449 0.002368 0.002402
-5.900000 0.002400 0.031523 0.031794 0.032334 0.033396 0.035415 0.038804 0.042044 0.039360 0.016658 0.005808 0.005287 0.005762 0.006728 0.002606 0.002533 0.002453 0.002490
-5.880000 0.002496 0.031523 0.031796 0.032337 0.033402 0.035429 0.038838 0.042136 0.039565 0.016850 0.005897 0.005370 0.005853 0.006850 0.002692 0.002619 0.002541 0.002582
-5.860000 0.002595 0.031524 0.031797 0.032340 0.033407 0.035442 0.038873 0.042228 0.039770 0.017045 0.005988 0.005454 0.005946 0.006974 0.002781 0.002708 0.002632 0.002677
-5.840000 0.002697 0.031525 0.031798 0.032342 0.033413 0.035456 0.038907 0.042319 0.039977 0.017242 0.006080 0.005539 0.006041 0.007101 0.002872 0.002800 0.002726 0.002775
-5.820000 0.002803 0.031525 0.031799 0.032345 0.033419 0.035469 0.038942 0.042411 0.040184 0.017442 0.006174 0.005626 0.006137 0.007229 0.002966 0.002895 0.002823 0.002876
-5.800000 0.002912 0.031525 0.031800 0.032347 0.033424 0.035482 0.038976 0.042502 0.040392 0.017644 0.006270 0.005715 0.006235 0.007360 0.003063 0.002993 0.002923 0.002981
-5.780000 0.003026 0.031525 0.031801 0.032349 0.033430 0.035495 0.039010 0.042594 0.040601 0.017849 0.006367 0.005805 0.006334 0.007493 0.003163 0.003094 0.003027 0.003090
-5.760000 0.003143 0.031525 0.031802 0.032352 0.033435 0.035508 0.039044 0.042685 0.040810 0.018056 0.006466 0.005897 0.006435 0.007628 0.003267 0.003198 0.003134 0.003202
-5.740000 0.003264 0.031525 0.031803 0.032354 0.033440 0.035521 0.039077 0.042776 0.041021 0.018266 0.006567 0.005990 0.006538 0.007766 0.003373 0.003306 0.003245 0.003318
-5.720000 0.003389 0.031525 0.031803 0.032356 0.033445 0.035534 0.039111 0.042867 0.041232 0.018478 0.006669 0.006085 0.006643 0.007906 0.003483 0.003417 0.003359 0.003438
-5.700000 0.003518 0.031525 0.031804 0.032357 0.033450 0.035546 0.039144 0.042958 0.041444 0.018694 0.006773 0.006182 0.006749 0.008049 0.003596 0.003531 0.003477 0.003562
-5.680000 0.003651 0.031525 0.031804 0.032359 0.033455 0.035559 0.039177 0.043049 0.041657 0.018912 0.006879 0.006280 0.006857 0.008194 0.003713 0.003649 0.003599 0.003690
-5.660000 0.003789 0.031524 0.031804 0.032361 0.033460 0.035571 0.039210 0.043140 0.041871 0.019132 0.006987 0.006380 0.006968 0.008341 0.003833 0.003771 0.003725 0.003822
-5.640000 0.003932 0.031524 0.031804 0.032362 0.033464 0.035583 0.039242 0.043231 0.042086 0.019356 0.007096 0.006482 0.007080 0.008491 0.003957 0.003896 0.003855 0.003959
-5.620000 0.004079 0.031523 0.031804 0.032364 0.033469 0.035595 0.039275 0.043321 0.042301 0.019582 0.007208 0.006586 0.007194 0.008644 0.004085 0.004026 0.003989 0.004100
-5.600000 0.004231 0.031523 0.031804 0.032365 0.033473 0.035606 0.039307 0.043412 0.042517 0.019811 0.007322 0.006691 0.007310 0.008799 0.004216 0.004159 0.004128 0.004246
-5.580000 0.004387 0.031522 0.031804 0.032366 0.033477 0.035618 0.039339 0.043502 0.042734 0.020043 0.007437 0.006798 0.007428 0.008957 0.004352 0.004297 0.004271 0.004396
-5.560000 0.004549 0.031521 0.031804 0.032367 0.033481 0.035630 0.039371 0.043592 0.042952 0.020278 0.007555 0.006908 0.007548 0.009117 0.004492 0.004438 0.004419 0.004552
-5.540000 0.004716 0.031520 0.031803 0.032368 0.033485 0.035641 0.039403 0.043683 0.043171 0.020516 0.007674 0.007019 0.007670 0.009281 0.004636 0.004585 0.004571 0.004712
-5.520000 0.004888 0.031519 0.031803 0.032369 0.033489 0.035652 0.039435 0.043773 0.043390 0.020757 0.007796 0.007132 0.007795 0.009447 0.004784 0.004735 0.004728 0.004878
-5.500000 0.005065 0.031518 0.031802 0.032370 0.033493 0.035663 0.039466 0.043863 0.043610 0.021001 0.007920 0.007247 0.007922 0.009615 0.004937 0.004891 0.004890 0.005049
-5.480000 0.005248 0.031516 0.031802 0.032370 0.033496 0.035674 0.039497 0.043952 0.043831 0.021249 0.008046 0.007364 0.008050 0.009787 0.005094 0.005051 0.005057 0.005225
-5.460000 0.005436 0.031515 0.031801 0.032371 0.033500 0.035685 0.039528 0.044042 0.044053 0.021499 0.008175 0.007484 0.008181 0.009962 0.005256 0.005216 0.005230 0.005407
-5.440000 0.005630 0.031513 0.031800 0.032371 0.033503 0.035695 0.039559 0.044131 0.044276 0.021752 0.008305 0.007605 0.008315 0.010139 0.005423 0.005385 0.005407 0.005595
-5.420000 0.005831 0.031512 0.031799 0.032371 0.033506 0.035706 0.039590 0.044221 0.044499 0.022009 0.008438 0.007729 0.008450 0.010320 0.005595 0.005560 0.005590 0.005789
-5.400000 0.006037 0.031510 0.031798 0.032372 0.033509 0.035716 0.039620 0.044310 0.044723 0.022269 0.008574 0.007855 0.008589 0.010504 0.005772 0.005741 0.005779 0.005989
-5.380000 0.006249 0.031508 0.031796 0.032372 0.033512 0.035726 0.039650 0.044399 0.044948 0.022532 0.008711 0.007983 0.008729 0.010690 0.005954 0.005926 0.005974 0.006195
-5.360000 0.006468 0.031506 0.031795 0.032372 0.033515 0.035736 0.039681 0.044488 0.045174 0.022799 0.008852 0.008114 0.008872 0.010880 0.006142 0.006117 0.006175 0.006407
-5.340000 0.006693 0.031504 0.031794 0.032371 0.033518 0.035746 0.039710 0.044577 0.045401 0.023068 0.008994 0.008247 0.009018 0.011073 0.006335 0.006314 0.006381 0.006626
-5.320000 0.006925 0.031502 0.031792 0.032371 0.033520 0.035755 0.039740 0.044666 0.045628 0.023342 0.009140 0.008382 0.009166 0.011270 0.006534 0.006517 0.006594 0.006852
-5.300000 0.007163 0.031500 0.031791 0.032371 0.033523 0.035765 0.039770 0.044754 0.045856 0.023618 0.009288 0.008520 0.009317 0.011469 0.006738 0.006725 0.006814 0.007084
-5.280000 0.007409 0.031497 0.031789 0.032370 0.033525 0.035774 0.039799 0.044842 0.046085 0.023899 0.009438 0.008660 0.009470 0.011672 0.006949 0.006940 0.007040 0.007324
-5.260000 0.007661 0.031495 0.031787 0.032370 0.033527 0.035783 0.039828 0.044931 0.046314 0.024183 0.009592 0.008803 0.009627 0.011879 0.007165 0.007161 0.007272 0.007571
-5.240000 0.007921 0.031493 0.031785 0.032369 0.033529 0.035792 0.039857 0.045019 0.046544 0.024470 0.009748 0.008948 0.009786 0.012089 0.007388 0.007388 0.007512 0.007825
-5.220000 0.008188 0.031490 0.031783 0.032368 0.033531 0.035801 0.039885 0.045106 0.046775 0.024761 0.009906 0.009096 0.009947 0.012302 0.007617 0.007622 0.007759 0.008087
-5.200000 0.008463 0.031487 0.031781 0.032367 0.033533 0.035810 0.039914 0.045194 0.047007 0.025055 0.010068 0.009247 0.010112 0.012519 0.007853 0.007863 0.008013 0.008356
-5.180000 0.008745 0.031484 0.031779 0.032366 0.033535 0.035819 0.039942 0.045282 0.047239 0.025354 0.010233 0.009401 0.010280 0.012739 0.008095 0.008111 0.008274 0.008634
-5.160000 0.009035 0.031481 0.031776 0.032365 0.033537 0.035827 0.039970 0.045369 0.047473 0.025656 0.010401 0.009557 0.010450 0.012964 0.008344 0.008365 0.008543 0.008919
-5.140000 0.009333 0.031478 0.031774 0.032364 0.033538 0.035835 0.039998 0.045456 0.047707 0.025962 0.010571 0.009716 0.010624 0.013191 0.008601 0.008627 0.008819 0.009213
-5.120000 0.009639 0.031475 0.031771 0.032362 0.033539 0.035844 0.040026 0.045543 0.047941 0.026272 0.010745 0.009878 0.010801 0.013423 0.008864 0.008896 0.009104 0.009515
-5.100000 0.009953 0.031472 0.031768 0.032361 0.033541 0.035851 0.040053 0.045630 0.048177 0.026585 0.010922 0.010044 0.010981 0.013659 0.009135 0.009173 0.009396 0.009826
-5.080000 0.010276 0.031469 0.031766 0.032359 0.033542 0.035859 0.040080 0.045717 0.048413 0.026903 0.011102 0.010212 0.011164 0.013898 0.009414 0.009458 0.009697 0.010146
-5.060000 0.010607 0.031465 0.031763 0.032358 0.033543 0.035867 0.040107 0.045803 0.048649 0.027225 0.011286 0.010383 0.011351 0.014141 0.009700 0.009751 0.010007 0.010475
-5.040000 0.010947 0.031462 0.031760 0.032356 0.033543 0.035874 0.040134 0.045889 0.048887 0.027550 0.011473 0.010558 0.011541 0.014389 0.009994 0.010051 0.010325 0.010813
-5.020000 0.011296 0.031458 0.031757 0.032354 0.033544 0.035882 0.040161 0.045975 0.049125 0.027880 0.011663 0.010735 0.011734 0.014640 0.010297 0.010360 0.010652 0.011161
-5.000000 0.011654 0.031454 0.031754 0.032352 0.033545 0.035889 0.040187 0.046061 0.049364 0.028214 0.011857 0.010916 0.011931 0.014895 0.010607 0.010677 0.010988 0.011518
-4.980000 0.012021 0.031451 0.031750 0.032350 0.033545 0.035896 0.040214 0.046147 0.049603 0.028552 0.012055 0.011101 0.012131 0.015155 0.010926 0.011003 0.011332 0.011885
-4.960000 0.012398 0.031447 0.031747 0.032347 0.033545 0.035903 0.040240 0.046232 0.049843 0.028894 0.012256 0.011289 0.012335 0.015419 0.011254 0.011338 0.011687 0.012262
-4.940000 0.012784 0.031443 0.031743 0.032345 0.033546 0.035910 0.040265 0.046317 0.050084 0.029241 0.012460 0.011480 0.012543 0.015687 0.011591 0.011682 0.012051 0.012649
-4.920000 0.013180 0.031438 0.031740 0.032342 0.033546 0.035916 0.040291 0.046402 0.050325 0.029592 0.012669 0.011675 0.012755 0.015960 0.011936 0.012035 0.012425 0.013046
-4.900000 0.013585 0.031434 0.031736 0.032340 0.033546 0.035923 0.040316 0.046487 0.050567 0.029947 0.012881 0.011873 0.012970 0.016237 0.012291 0.012398 0.012808 0.013454
-4.880000 0.014001 0.031430 0.031732 0.032337 0.033545 0.035929 0.040341 0.046572 0.050810 0.030307 0.013097 0.012076 0.013189 0.016518 0.012655 0.012770 0.013202 0.013873
-4.860000 0.014427 0.031426 0.031728 0.032334 0.033545 0.035935 0.040366 0.046656 0.051053 0.030671 0.013318 0.012282 0.013412 0.016804 0.013029 0.013152 0.013607 0.014303
-4.840000 0.014863 0.031421 0.031724 0.032331 0.033545 0.035941 0.040391 0.046740 0.051297 0.031040 0.013542 0.012491 0.013640 0.017095 0.013413 0.013544 0.014021 0.014744
-4.820000 0.015309 0.031416 0.031720 0.032328 0.033544 0.035947 0.040415 0.046824 0.051542 0.031413 0.013771 0.012705 0.013871 0.017390 0.013807 0.013946 0.014447 0.015196
-4.800000 0.015766 0.031412 0.031716 0.032325 0.033544 0.035952 0.040440 0.046908 0.051787 0.031791 0.014004 0.012923 0.014107 0.017690 0.014211 0.014359 0.014883 0.015660
-4.780000 0.016234 0.031407 0.031712 0.032322 0.033543 0.035958 0.040464 0.046991 0.052033 0.032174 0.014241 0.013145 0.014347 0.017995 0.014626 0.014782 0.015330 0.016135
-4.760000 0.016713 0.031402 0.031707 0.032319 0.033542 0.035963 0.040488 0.047075 0.052279 0.032561 0.014482 0.013371 0.014591 0.018305 0.015051 0.015215 0.015789 0.016622
-4.740000 0.017203 0.031397 0.031703 0.032315 0.033541 0.035968 0.040511 0.047158 0.052526 0.032953 0.014728 0.013602 0.014840 0.018620 0.015487 0.015660 0.016259 0.017122
-4.720000 0.017704 0.031392 0.031698 0.032312 0.033540 0.035973 0.040535 0.047240 0.052773 0.033350 0.014979 0.013836 0.015093 0.018940 0.015935 0.016116 0.016741 0.017633
-4.700000 0.018217 0.031387 0.031693 0.032308 0.033538 0.035978 0.040558 0.047323 0.053021 0.033752 0.015234 0.014076 0.015351 0.019265 0.016393 0.016584 0.017235 0.018157
-4.680000 0.018740 0.031381 0.031688 0.032304 0.033537 0.035983 0.040581 0.047405 0.053270 0.034159 0.015494 0.014319 0.015614 0.019595 0.016863 0.017063 0.017740 0.018694
-4.660000 0.019276 0.031376 0.031684 0.032300 0.033535 0.035987 0.040603 0.047487 0.053519 0.034571 0.015759 0.014568 0.015881 0.019930 0.017345 0.017554 0.018258 0.019243
-4.640000 0.019823 0.031370 0.031678 0.032296 0.033534 0.035992 0.040626 0.047569 0.053768 0.034988 0.016029 0.014821 0.016153 0.020271 0.017839 0.018056 0.018789 0.019806
-4.620000 0.020383 0.031365 0.031673 0.032292 0.033532 0.035996 0.040648 0.047650 0.054019 0.035410 0.016305 0.015079 0.016431 0.020617 0.018345 0.018571 0.019331 0.020381
-4.600000 0.020954 0.031359 0.031668 0.032288 0.033530 0.036000 0.040670 0.047731 0.054269 0.035837 0.016585 0.015341 0.016713 0.020968 0.018863 0.019099 0.019887 0.020970
-4.580000 0.021538 0.031353 0.031663 0.032283 0.033528 0.036004 0.040692 0.047812 0.054520 0.036270 0.016870 0.015609 0.017001 0.021325 0.019394 0.019638 0.020455 0.021572
-4.560000 0.022133 0.031347 0.031657 0.032279 0.033526 0.036007 0.040714 0.047893 0.054772 0.036707 0.017161 0.015882 0.017294 0.021688 0.019938 0.020191 0.021037 0.022188
-4.540000 0.022742 0.031341 0.031652 0.032274 0.033523 0.036011 0.040735 0.047973 0.055024 0.037150 0.017457 0.016160 0.017592 0.022056 0.020494 0.020757 0.021632 0.022817
-4.520000 0.023362 0.031335 0.031646 0.032270 0.033521 0.036014 0.040756 0.048053 0.055277 0.037599 0.017759 0.016444 0.017896 0.022430 0.021064 0.021336 0.022240 0.023460
-4.500000 0.023996 0.031329 0.031640 0.032265 0.033518 0.036018 0.040777 0.048133 0.055530 0.038052 0.018067 0.016732 0.018206 0.022810 0.021647 0.021928 0.022861 0.024117
-4.480000 0.024642 0.031323 0.031634 0.032260 0.033516 0.036021 0.040798 0.048213 0.055783 0.038512 0.018380 0.017027 0.018521 0.023196 0.022244 0.022533 0.023497 0.024788
-4.460000 0.025302 0.031316 0.031628 0.032255 0.033513 0.036024 0.040818 0.048292 0.056037 0.038976 0.018700 0.017327 0.018842 0.023588 0.022855 0.023153 0.024146 0.025474
-4.440000 0.025974 0.031310 0.031622 0.032250 0.033510 0.036026 0.040838 0.048371 0.056291 0.039447 0.019025 0.017632 0.019169 0.023986 0.023480 0.023786 0.024809 0.026174
-4.420000 0.026659 0.031303 0.031616 0.032244 0.033507 0.036029 0.040858 0.048449 0.056546 0.039923 0.019357 0.017944 0.019502 0.024390 0.024119 0.024434 0.025486 0.026888
-4.400000 0.027358 0.031296 0.031610 0.032239 0.033503 0.036031 0.040878 0.048528 0.056801 0.040405 0.019694 0.018261 0.019841 0.024800 0.024772 0.025095 0.026178 0.027616
-4.380000 0.028070 0.031290 0.031604 0.032234 0.033500 0.036034 0.040898 0.048606 0.057057 0.040892 0.020038 0.018585 0.020186 0.025217 0.025440 0.025771 0.026883 0.028360
-4.360000 0.028795 0.031283 0.031597 0.032228 0.033497 0.036036 0.040917 0.048684 0.057313 0.041386 0.020389 0.018915 0.020538 0.025640 0.026123 0.026462 0.027604 0.029118
-4.340000 0.029534 0.031276 0.031590 0.032222 0.033493 0.036038 0.040936 0.048761 0.057569 0.041885 0.020747 0.019251 0.020896 0.026069 0.026821 0.027167 0.028339 0.029891
-4.320000 0.030286 0.031269 0.031584 0.032217 0.033489 0.036040 0.040955 0.048838 0.057826 0.042390 0.021111 0.019594 0.021261 0.026505 0.027534 0.027888 0.029088 0.030678
-4.300000 0.031052 0.031261 0.031577 0.032211 0.033486 0.036041 0.040973 0.048915 0.058083 0.042901 0.021482 0.019943 0.021633 0.026948 0.028262 0.028623 0.029852 0.031481
-4.280000 0.031832 0.031254 0.031570 0.032205 0.033482 0.036043 0.040992 0.048991 0.058340 0.043418 0.021860 0.020299 0.022011 0.027398 0.029006 0.029373 0.030632 0.032298
-4.260000 0.032625 0.031247 0.031563 0.032199 0.033478 0.036044 0.041010 0.049068 0.058598 0.043941 0.022245 0.020662 0.022397 0.027854 0.029766 0.030139 0.031426 0.033131
-4.240000 0.033433 0.031239 0.031556 0.032192 0.033473 0.036045 0.041028 0.049143 0.058856 0.044471 0.022638 0.021032 0.022789 0.028317 0.030541 0.030921 0.032235 0.033978
-4.220000 0.034254 0.031232 0.031549 0.032186 0.033469 0.036046 0.041045 0.049219 0.059114 0.045006 0.023038 0.021409 0.023189 0.028787 0.031333 0.031718 0.033060 0.034841
-4.200000 0.035089 0.031224 0.031542 0.032180 0.033465 0.036047 0.041063 0.049294 0.059372 0.045548 0.023446 0.021793 0.023597 0.029265 0.032140 0.032531 0.033899 0.035718
-4.180000 0.035938 0.031216 0.031534 0.032173 0.033460 0.036048 0.041080 0.049369 0.059631 0.046096 0.023861 0.022185 0.024011 0.029749 0.032964 0.033359 0.034754 0.036611
-4.160000 0.036801 0.031208 0.031527 0.032166 0.033455 0.036048 0.041097 0.049443 0.059890 0.046650 0.024285 0.022584 0.024434 0.030241 0.033804 0.034204 0.035624 0.037518
-4.140000 0.037678 0.031200 0.031519 0.032160 0.033450 0.036048 0.041113 0.049518 0.060149 0.047211 0.024716 0.022991 0.024865 0.030740 0.034661 0.035064 0.036509 0.038441
-4.120000 0.038570 0.031192 0.031511 0.032153 0.033445 0.036049 0.041130 0.049591 0.060408 0.047778 0.025156 0.023406 0.025303 0.031246 0.035535 0.035941 0.037410 0.039378
-4.100000 0.039475 0.031184 0.031504 0.032146 0.033440 0.036049 0.041146 0.049665 0.060668 0.048352 0.025604 0.023829 0.025749 0.031760 0.036425 0.036834 0.038326 0.040331
-4.080000 0.040394 0.031176 0.031496 0.032139 0.033435 0.036048 0.041162 0.049738 0.060928 0.048932 0.026060 0.024260 0.026204 0.032282 0.037332 0.037743 0.039257 0.041298
-4.060000 0.041328 0.031167 0.031488 0.032131 0.033430 0.036048 0.041177 0.049811 0.061188 0.049519 0.026525 0.024700 0.026668 0.032811 0.038256 0.038668 0.040203 0.042280
-4.040000 0.042275 0.031159 0.031480 0.032124 0.033424 0.036048 0.041193 0.049883 0.061448 0.050112 0.027000 0.025148 0.027139 0.033348 0.039198 0.039610 0.041165 0.043277
-4.020000 0.043237 0.031150 0.031471 0.032117 0.033419 0.036047 0.041208 0.049955 0.061708 0.050713 0.027483 0.025604 0.027620 0.033893 0.040156 0.040569 0.042142 0.044289
-4.000000 0.044212 0.031142 0.031463 0.032109 0.033413 0.036046 0.041223 0.050027 0.061968 0.051319 0.027975 0.026070 0.028110 0.034446 0.041131 0.041544 0.043134 0.045315
-3.980000 0.045202 0.031133 0.031455 0.032102 0.033407 0.036045 0.041238 0.050098 0.062229 0.051933 0.028477 0.026544 0.028608 0.035007 0.042124 0.042535 0.044141 0.046355
-3.960000 0.046205 0.031124 0.031446 0.032094 0.033401 0.036044 0.041252 0.050169 0.062490 0.052553 0.028988 0.027028 0.029116 0.035576 0.043134 0.043543 0.045163 0.047410
-3.940000 0.047222 0.031115 0.031438 0.032086 0.033395 0.036043 0.041266 0.050240 0.062750 0.053181 0.029509 0.027521 0.029633 0.036153 0.044161 0.044567 0.046201 0.048478
-3.920000 0.048253 0.031106 0.031429 0.032078 0.033389 0.036041 0.041280 0.050310 0.063011 0.053815 0.030040 0.028024 0.030160 0.036739 0.045205 0.045608 0.047253 0.049561
-3.900000 0.049298 0.031097 0.031420 0.032070 0.033383 0.036040 0.041294 0.050380 0.063272 0.054456 0.030580 0.028536 0.030696 0.037333 0.046267 0.046665 0.048320 0.050658
-3.880000 0.050357 0.031088 0.031411 0.032062 0.033376 0.036038 0.041307 0.050449 0.063532 0.055104 0.031132 0.029058 0.031243 0.037936 0.047346 0.047739 0.049402 0.051768
-3.860000 0.051429 0.031079 0.031402 0.032053 0.033370 0.036036 0.041321 0.050518 0.063793 0.055760 0.031693 0.029591 0.031799 0.038547 0.048442 0.048829 0.050498 0.052892
-3.840000 0.052514 0.031069 0.031393 0.032045 0.033363 0.036034 0.041333 0.050587 0.064054 0.056422 0.032266 0.030133 0.032366 0.039167 0.049555 0.049935 0.051609 0.054029
-3.820000 0.053613 0.031060 0.031384 0.032037 0.033356 0.036031 0.041346 0.050655 0.064315 0.057091 0.032849 0.030686 0.032944 0.039796 0.050685 0.051058 0.052734 0.055179
-3.800000 0.054726 0.031050 0.031375 0.032028 0.033349 0.036029 0.041359 0.050723 0.064575 0.057768 0.033443 0.031250 0.033532 0.040434 0.051833 0.052196 0.053873 0.056342
-3.780000 0.055851 0.031040 0.031365 0.032019 0.033342 0.036026 0.041371 0.050790 0.064836 0.058452 0.034048 0.031825 0.034130 0.041081 0.052997 0.053351 0.055026 0.057517
-3.760000 0.056989 0.031031 0.031356 0.032010 0.033335 0.036024 0.041383 0.050857 0.065096 0.059142 0.034665 0.032411 0.034740 0.041736 0.054178 0.054521 0.056192 0.058705
-3.740000 0.058141 0.031021 0.031346 0.032001 0.033327 0.036021 0.041394 0.050924 0.065357 0.059841 0.035294 0.033008 0.035361 0.042401 0.055375 0.055708 0.057373 0.059905
-3.720000 0.059305 0.031011 0.031336 0.031992 0.033320 0.036017 0.041406 0.050990 0.065617 0.060546 0.035934 0.033616 0.035994 0.043076 0.056589 0.056909 0.058566 0.061117
-3.700000 0.060481 0.031001 0.031327 0.031983 0.033312 0.036014 0.041417 0.051056 0.065877 0.061259 0.036587 0.034237 0.036638 0.043759 0.057819 0.058127 0.059773 0.062340
-3.680000 0.061670 0.030990 0.031317 0.031974 0.033305 0.036011 0.041428 0.051121 0.066137 0.061979 0.037251 0.034869 0.037294 0.044453 0.059065 0.059359 0.060993 0.063575
-3.660000 0.062871 0.030980 0.031307 0.031965 0.033297 0.036007 0.041438 0.051186 0.066397 0.062706 0.037929 0.035513 0.037961 0.045155 0.060328 0.060606 0.062225 0.064821
-3.640000 0.064084 0.030970 0.031297 0.031955 0.033289 0.036003 0.041449 0.051251 0.066657 0.063441 0.038619 0.036170 0.038642 0.045868 0.061605 0.061869 0.063469 0.066077
-3.620000 0.065309 0.030959 0.031287 0.031946 0.033281 0.035999 0.041459 0.051315 0.066916 0.064184 0.039322 0.036840 0.039334 0.046590 0.062899 0.063145 0.064726 0.067344
-3.600000 0.066546 0.030949 0.031276 0.031936 0.033272 0.035995 0.041469 0.051378 0.067176 0.064933 0.040038 0.037522 0.040039 0.047322 0.064207 0.064437 0.065995 0.068621
-3.580000 0.067793 0.030938 0.031266 0.031926 0.033264 0.035991 0.041479 0.051442 0.067435 0.065690 0.040767 0.038217 0.040757 0.048064 0.065530 0.065742 0.067275 0.069907
-3.560000 0.069052 0.030927 0.031255 0.031916 0.033256 0.035987 0.041488 0.051504 0.067693 0.066455 0.041510 0.038926 0.041488 0.048816 0.066868 0.067061 0.068566 0.071203
-3.540000 0.070322 0.030917 0.031245 0.031906 0.033247 0.035982 0.041497 0.051567 0.067952 0.067227 0.042267 0.039648 0.042233 0.049579 0.068220 0.068393 0.069868 0.072508
-3.520000 0.071603 0.030906 0.031234 0.031896 0.033238 0.035977 0.041506 0.051629 0.068210 0.068007 0.043038 0.040384 0.042991 0.050351 0.069585 0.069739 0.071181 0.073822
-3.500000 0.072893 0.030895 0.031223 0.031886 0.033230 0.035972 0.041514 0.051690 0.068468 0.068794 0.043823 0.041134 0.043762 0.051134 0.070964 0.071097 0.072504 0.075144
-3.480000 0.074194 0.030884 0.031213 0.031876 0.033221 0.035967 0.041523 0.051751 0.068725 0.069588 0.044623 0.041898 0.044548 0.051927 0.072357 0.072468 0.073837 0.076474
-3.460000 0.075505 0.030872 0.031202 0.031865 0.033212 0.035962 0.041531 0.051812 0.068982 0.070390 0.045438 0.042677 0.045348 0.052731 0.073762 0.073851 0.075179 0.077811
-3.440000 0.076825 0.030861 0.031191 0.031855 0.033202 0.035957 0.041539 0.051872 0.069239 0.071200 0.046268 0.043471 0.046162 0.053545 0.075178 0.075245 0.076531 0.079156
-3.420000 0.078154 0.030850 0.031179 0.031844 0.033193 0.035951 0.041546 0.051931 0.069495 0.072017 0.047113 0.044279 0.046991 0.054370 0.076607 0.076651 0.077891 0.080507
-3.400000 0.079493 0.030838 0.031168 0.031833 0.033184 0.035945 0.041553 0.051990 0.069751 0.072842 0.047973 0.045103 0.047835 0.055206 0.078047 0.078068 0.079260 0.081865
-3.380000 0.080839 0.030827 0.031157 0.031823 0.033174 0.035940 0.041560 0.052049 0.070006 0.073674 0.048849 0.045942 0.048693 0.056053 0.079498 0.079495 0.080637 0.083229
-3.360000 0.082194 0.030815 0.031145 0.031812 0.033164 0.035934 0.041567 0.052107 0.070261 0.074513 0.049741 0.046798 0.049568 0.056910 0.080960 0.080933 0.082021 0.084599
-3.340000 0.083557 0.030803 0.031134 0.031801 0.033154 0.035927 0.041574 0.052165 0.070516 0.075360 0.050650 0.047669 0.050457 0.057779 0.082430 0.082380 0.083412 0.085974
-3.320000 0.084927 0.030791 0.031122 0.031789 0.033145 0.035921 0.041580 0.052222 0.070769 0.076215 0.051575 0.048556 0.051363 0.058659 0.083910 0.083836 0.084811 0.087353
-3.300000 0.086305 0.030779 0.031110 0.031778 0.033134 0.035914 0.041586 0.052279 0.071023 0.077077 0.052516 0.049460 0.052284 0.059550 0.085399 0.085300 0.086215 0.088737
-3.280000 0.087689 0.030767 0.031099 0.031767 0.033124 0.035908 0.041592 0.052335 0.071276 0.077946 0.053475 0.050381 0.053222 0.060452 0.086895 0.086773 0.087626 0.090125
-3.260000 0.089080 0.030755 0.031087 0.031755 0.033114 0.035901 0.041597 0.052391 0.071528 0.078823 0.054451 0.051319 0.054176 0.061366 0.088399 0.088253 0.089042 0.091517
-3.240000 0.090476 0.030743 0.031075 0.031744 0.033104 0.035894 0.041602 0.052446 0.071779 0.079707 0.055444 0.052275 0.055147 0.062291 0.089909 0.089741 0.090463 0.092912
-3.220000 0.091878 0.030731 0.031063 0.031732 0.033093 0.035887 0.041607 0.052501 0.072030 0.080599 0.056455 0.053248 0.056136 0.063228 0.091426 0.091234 0.091888 0.094309
-3.200000 0.093285 0.030718 0.031050 0.031720 0.033082 0.035879 0.041612 0.052556 0.072281 0.081498 0.057485 0.054238 0.057141 0.064177 0.092947 0.092734 0.093318 0.095709
-3.180000 0.094697 0.030706 0.031038 0.031708 0.033072 0.035872 0.041616 0.052609 0.072530 0.082404 0.058532 0.055248 0.058164 0.065137 0.094474 0.094239 0.094751 0.097111
-3.160000 0.096114 0.030693 0.031026 0.031696 0.033061 0.035864 0.041620 0.052663 0.072779 0.083317 0.059598 0.056275 0.059204 0.066109 0.096004 0.095749 0.096187 0.098514
-3.140000 0.097534 0.030681 0.031013 0.031684 0.033050 0.035856 0.041624 0.052716 0.073027 0.084238 0.060682 0.057321 0.060263 0.067093 0.097538 0.097262 0.097626 0.099918
-3.120000 0.098957 0.030668 0.031001 0.031672 0.033038 0.035848 0.041628 0.052768 0.073275 0.085166 0.061786 0.058387 0.061339 0.068089 0.099074 0.098780 0.099067 0.101323
-3.100000 0.100383 0.030655 0.030988 0.031660 0.033027 0.035840 0.041631 0.052820 0.073521 0.086100 0.062909 0.059471 0.062435 0.069097 0.100611 0.100300 0.100510 0.102728
-3.080000 0.101812 0.030642 0.030975 0.031647 0.033016 0.035832 0.041634 0.052871 0.073767 0.087042 0.064051 0.060575 0.063549 0.070117 0.102150 0.101822 0.101954 0.104132
-3.060000 0.103243 0.030629 0.030962 0.031635 0.033004 0.035823 0.041637 0.052922 0.074012 0.087991 0.065213 0.061699 0.064681 0.071149 0.103688 0.103346 0.103399 0.105536
-3.040000 0.104675 0.030616 0.030949 0.031622 0.032993 0.035814 0.041639 0.052972 0.074257 0.088946 0.066394 0.062843 0.065833 0.072194 0.105226 0.104870 0.104843 0.106939
-3.020000 0.106109 0.030603 0.030936 0.031610 0.032981 0.035805 0.041642 0.053022 0.074500 0.089909 0.067596 0.064008 0.067005 0.073250 0.106763 0.106395 0.106288 0.108340
-3.000000 0.107543 0.030589 0.030923 0.031597 0.032969 0.035797 0.041643 0.053071 0.074743 0.090878 0.068819 0.065193 0.068195 0.074320 0.108297 0.107920 0.107731 0.109740
-2.980000 0.108976 0.030576 0.030910 0.031584 0.032957 0.035787 0.041645 0.053120 0.074984 0.091854 0.070062 0.066398 0.069406 0.075401 0.109828 0.109443 0.109173 0.111136
-2.960000 0.110410 0.030562 0.030896 0.031571 0.032945 0.035778 0.041647 0.053168 0.075225 0.092836 0.071326 0.067625 0.070637 0.076495 0.111355 0.110965 0.110614 0.112530
-2.940000 0.111842 0.030549 0.030883 0.031558 0.032933 0.035769 0.041648 0.053215 0.075465 0.093825 0.072611 0.068874 0.071888 0.077602 0.112877 0.112484 0.112051 0.113921
-2.920000 0.113273 0.030535 0.030869 0.031545 0.032920 0.035759 0.041649 0.053262 0.075703 0.094820 0.073917 0.070144 0.073160 0.078721 0.114393 0.113999 0.113486 0.115308
-2.900000 0.114701 0.030521 0.030856 0.031531 0.032908 0.035749 0.041649 0.053309 0.075941 0.095822 0.075245 0.071436 0.074452 0.079853 0.115903 0.115511 0.114918 0.116691
-2.880000 0.116127 0.030508 0.030842 0.031518 0.032895 0.035739 0.041650 0.053355 0.076178 0.096829 0.076594 0.072750 0.075766 0.080998 0.117405 0.117018 0.116345 0.118069
-2.860000 0.117550 0.030494 0.030828 0.031504 0.032882 0.035729 0.041650 0.053400 0.076413 0.097843 0.077965 0.074086 0.077100 0.082156 0.118899 0.118520 0.117768 0.119442
-2.840000 0.118969 0.030480 0.030814 0.031491 0.032870 0.035719 0.041650 0.053445 0.076648 0.098863 0.079359 0.075445 0.078456 0.083326 0.120384 0.120015 0.119186 0.120809
-2.820000 0.120384 0.030466 0.030800 0.031477 0.032857 0.035708 0.041649 0.053490 0.076881 0.099888 0.080774 0.076827 0.079834 0.084509 0.121859 0.121504 0.120598 0.122171
-2.800000 0.121794 0.030451 0.030786 0.031463 0.032844 0.035698 0.041648 0.053533 0.077114 0.100919 0.082213 0.078232 0.081233 0.085705 0.123322 0.122984 0.122004 0.123526
-2.780000 0.123199 0.030437 0.030772 0.031449 0.032830 0.035687 0.041647 0.053577 0.077345 0.101956 0.083673 0.079661 0.082654 0.086914 0.124774 0.124457 0.123403 0.124875
-2.760000 0.124597 0.030423 0.030758 0.031435 0.032817 0.035676 0.041646 0.053619 0.077575 0.102998 0.085157 0.081113 0.084097 0.088136 0.126214 0.125920 0.124795 0.126216
-2.740000 0.125989 0.030408 0.030744 0.031421 0.032804 0.035665 0.041645 0.053662 0.077804 0.104046 0.086663 0.082589 0.085563 0.089371 0.127640 0.127373 0.126179 0.127549
-2.720000 0.127374 0.030394 0.030729 0.031407 0.032790 0.035654 0.041643 0.053703 0.078032 0.105098 0.088193 0.084088 0.087051 0.090619 0.129051 0.128816 0.127555 0.128874
-2.700000 0.128752 0.030379 0.030715 0.031393 0.032776 0.035642 0.041641 0.053744 0.078258 0.106156 0.089745 0.085612 0.088562 0.091880 0.130447 0.130248 0.128922 0.130191
-2.680000 0.130121 0.030364 0.030700 0.031378 0.032763 0.035631 0.041638 0.053785 0.078483 0.107218 0.091321 0.087160 0.090095 0.093155 0.131827 0.131667 0.130280 0.131499
-2.660000 0.131481 0.030350 0.030685 0.031364 0.032749 0.035619 0.041636 0.053824 0.078707 0.108285 0.092921 0.088733 0.091651 0.094442 0.133191 0.133074 0.131627 0.132797
-2.640000 0.132832 0.030335 0.030670 0.031349 0.032735 0.035607 0.041633 0.053864 0.078929 0.109357 0.094544 0.090330 0.093231 0.095742 0.134537 0.134467 0.132964 0.134085
-2.620000 0.134173 0.030320 0.030655 0.031334 0.032721 0.035595 0.041630 0.053902 0.079150 0.110433 0.096190 0.091952 0.094833 0.097056 0.135864 0.135846 0.134290 0.135363
-2.600000 0.135504 0.030305 0.030640 0.031320 0.032706 0.035583 0.041626 0.053941 0.079370 0.111513 0.097860 0.093599 0.096459 0.098382 0.137172 0.137210 0.135605 0.136629
-2.580000 0.136823 0.030290 0.030625 0.031305 0.032692 0.035570 0.041623 0.053978 0.079589 0.112597 0.099554 0.095271 0.098108 0.099722 0.138460 0.138558 0.136907 0.137885
-2.560000 0.138130 0.030274 0.030610 0.031290 0.032677 0.035558 0.041619 0.054015 0.079806 0.113684 0.101271 0.096968 0.099780 0.101075 0.139727 0.139890 0.138196 0.139128
-2.540000 0.139426 0.030259 0.030595 0.031275 0.032663 0.035545 0.041614 0.054051 0.080021 0.114775 0.103013 0.098690 0.101476 0.102441 0.140972 0.141204 0.139472 0.140359
-2.520000 0.140708 0.030244 0.030580 0.031259 0.032648 0.035532 0.041610 0.054087 0.080235 0.115870 0.104778 0.100438 0.103195 0.103820 0.142196 0.142501 0.140734 0.141577
-2.500000 0.141977 0.030228 0.030564 0.031244 0.032633 0.035519 0.041605 0.054122 0.080448 0.116967 0.106566 0.102211 0.104938 0.105212 0.143397 0.143779 0.141982 0.142782
-2.480000 0.143232 0.030213 0.030549 0.031229 0.032618 0.035506 0.041600 0.054157 0.080659 0.118068 0.108378 0.104009 0.106705 0.106617 0.144573 0.145039 0.143214 0.143973
-2.460000 0.144472 0.030197 0.030533 0.031213 0.032603 0.035493 0.041595 0.054191 0.080868 0.119171 0.110214 0.105833 0.108495 0.108035 0.145726 0.146278 0.144431 0.145150
-2.440000 0.145697 0.030181 0.030517 0.031198 0.032588 0.035479 0.041589 0.054225 0.081076 0.120276 0.112074 0.107683 0.110309 0.109466 0.146854 0.147497 0.145632 0.146312
-2.420000 0.146907 0.030165 0.030501 0.031182 0.032573 0.035466 0.041583 0.054257 0.081282 0.121384 0.113957 0.109557 0.112146 0.110911 0.147957 0.148695 0.146816 0.147458
-2.400000 0.148100 0.030149 0.030486 0.031166 0.032557 0.035452 0.041577 0.054290 0.081487 0.122494 0.115863 0.111458 0.114007 0.112368 0.149034 0.149872 0.147983 0.148589
-2.380000 0.149276 0.030133 0.030470 0.031150 0.032542 0.035438 0.041571 0.054321 0.081690 0.123605 0.117793 0.113384 0.115891 0.113837 0.150084 0.151026 0.149132 0.149703
-2.360000 0.150435 0.030117 0.030454 0.031134 0.032526 0.035424 0.041564 0.054352 0.081892 0.124717 0.119745 0.115335 0.117799 0.115320 0.151107 0.152157 0.150263 0.150801
-2.340000 0.151576 0.030101 0.030437 0.031118 0.032510 0.035409 0.041557 0.054383 0.082091 0.125831 0.121721 0.117311 0.119730 0.116816 0.152103 0.153265 0.151375 0.151880
-2.320000 0.152698 0.030085 0.030421 0.031102 0.032495 0.035395 0.041550 0.054413 0.082290 0.126946 0.123718 0.119312 0.121684 0.118324 0.153070 0.154348 0.152467 0.152942
-2.300000 0.153802 0.030069 0.030405 0.031086 0.032479 0.035380 0.041542 0.054442 0.082486 0.128061 0.125739 0.121338 0.123661 0.119845 0.154010 0.155407 0.153539 0.153986
-2.280000 0.154886 0.030052 0.030388 0.031069 0.032463 0.035366 0.041535 0.054470 0.082680 0.129177 0.127781 0.123389 0.125661 0.121378 0.154921 0.156441 0.154591 0.155010
-2.260000 0.155949 0.030036 0.030372 0.031053 0.032446 0.035351 0.041527 0.054498 0.082873 0.130293 0.129845 0.125465 0.127683 0.122924 0.155802 0.157450 0.155621 0.156015
-2.240000 0.156993 0.030019 0.030355 0.031036 0.032430 0.035336 0.041518 0.054526 0.083064 0.131408 0.131931 0.127565 0.129728 0.124482 0.156655 0.158432 0.156630 0.156999
-2.220000 0.158015 0.030002 0.030339 0.031020 0.032414 0.035320 0.041510 0.054553 0.083253 0.132523 0.134037 0.129689 0.131795 0.126052 0.157478 0.159388 0.157617 0.157963
-2.200000 0.159015 0.029986 0.030322 0.031003 0.032397 0.035305 0.041501 0.054579 0.083440 0.133637 0.136165 0.131837 0.133883 0.127634 0.158271 0.160317 0.158581 0.158905
-2.180000 0.159993 0.029969 0.030305 0.030986 0.032380 0.035290 0.041492 0.054604 0.083626 0.134750 0.138312 0.134008 0.135994 0.129229 0.159034 0.161219 0.159521 0.159826
-2.160000 0.160949 0.029952 0.030288 0.030969 0.032364 0.035274 0.041482 0.054629 0.083809 0.135861 0.140480 0.136202 0.138125 0.130835 0.159767 0.162093 0.160438 0.160724
-2.140000 0.161882 0.029935 0.030271 0.030952 0.032347 0.035258 0.041473 0.054653 0.083991 0.136970 0.142667 0.138419 0.140277 0.132453 0.160470 0.162939 0.161330 0.161600
-2.120000 0.162791 0.029918 0.030254 0.030935 0.032330 0.035242 0.041463 0.054677 0.084171 0.138078 0.144872 0.140659 0.142450 0.134083 0.161142 0.163756 0.162198 0.162452
-2.100000 0.163676 0.029901 0.030237 0.030918 0.032313 0.035226 0.041452 0.054700 0.084348 0.139182 0.147096 0.142920 0.144642 0.135725 0.161785 0.164545 0.163040 0.163279
-2.080000 0.164537 0.029883 0.030220 0.030900 0.032295 0.035210 0.041442 0.054723 0.084524 0.140284 0.149338 0.145202 0.146855 0.137377 0.162396 0.165304 0.163857 0.164083
-2.060000 0.165373 0.029866 0.030202 0.030883 0.032278 0.035193 0.041431 0.054744 0.084697 0.141383 0.151596 0.147506 0.149086 0.139041 0.162978 0.166034 0.164647 0.164861
-2.040000 0.166183 0.029849 0.030185 0.030866 0.032261 0.035177 0.041420 0.054765 0.084869 0.142478 0.153871 0.149829 0.151336 0.140716 0.163529 0.166735 0.165411 0.165614
-2.020000 0.166968 0.029831 0.030167 0.030848 0.032243 0.035160 0.041409 0.054786 0.085039 0.143570 0.156162 0.152173 0.153603 0.142402 0.164051 0.167406 0.166147 0.166340
-2.000000 0.167727 0.029814 0.030150 0.030830 0.032225 0.035143 0.041397 0.054806 0.085206 0.144657 0.158467 0.154535 0.155888 0.144098 0.164542 0.168047 0.166856 0.167040
-1.980000 0.168459 0.029796 0.030132 0.030813 0.032208 0.035126 0.041386 0.054825 0.085371 0.145739 0.160787 0.156916 0.158190 0.145805 0.165004 0.168657 0.167537 0.167712
-1.960000 0.169165 0.029778 0.030114 0.030795 0.032190 0.035109 0.041374 0.054844 0.085535 0.146817 0.163120 0.159314 0.160508 0.147522 0.165436 0.169238 0.168189 0.168358
-1.940000 0.169843 0.029761 0.030096 0.030777 0.032172 0.035091 0.041361 0.054862 0.085696 0.147889 0.165465 0.161729 0.162841 0.149250 0.165840 0.169789 0.168813 0.168974
-1.920000 0.170494 0.029743 0.030078 0.030759 0.032154 0.035074 0.041349 0.054879 0.085855 0.148955 0.167822 0.164160 0.165189 0.150987 0.166215 0.170309 0.169408 0.169563
-1.900000 0.171117 0.029725 0.030060 0.030741 0.032136 0.035056 0.041336 0.054896 0.086011 0.150016 0.170190 0.166606 0.167551 0.152733 0.166561 0.170798 0.169973 0.170122
-1.880000 0.171712 0.029707 0.030042 0.030722 0.032117 0.035038 0.041323 0.054912 0.086166 0.151069 0.172567 0.169066 0.169925 0.154489 0.166880 0.171258 0.170509 0.170652
-1.860000 0.172278 0.029689 0.030024 0.030704 0.032099 0.035020 0.041309 0.054927 0.086318 0.152116 0.174953 0.171540 0.172312 0.156254 0.167171 0.171687 0.171015 0.171153
-1.840000 0.172816 0.029670 0.030006 0.030686 0.032080 0.035002 0.041295 0.054942 0.086468 0.153156 0.177347 0.174026 0.174710 0.158028 0.167436 0.172087 0.171490 0.171623
-1.820000 0.173324 0.029652 0.029987 0.030667 0.032062 0.034984 0.041282 0.054956 0.086616 0.154188 0.179747 0.176523 0.177119 0.159811 0.167674 0.172456 0.171935 0.172063
-1.800000 0.173804 0.029634 0.029969 0.030649 0.032043 0.034966 0.041267 0.054969 0.086762 0.155212 0.182152 0.179031 0.179536 0.161602 0.167886 0.172796 0.172350 0.172472
-1.780000 0.174253 0.029615 0.029950 0.030630 0.032024 0.034947 0.041253 0.054982 0.086905 0.156228 0.184561 0.181547 0.181962 0.163401 0.168074 0.173106 0.172733 0.172850
-1.760000 0.174674 0.029597 0.029932 0.030611 0.032005 0.034928 0.041238 0.054994 0.087046 0.157234 0.186974 0.184072 0.184395 0.165208 0.168237 0.173387 0.173086 0.173197
-1.740000 0.175064 0.029578 0.029913 0.030592 0.031986 0.034910 0.041223 0.055006 0.087184 0.158232 0.189388 0.186603 0.186834 0.167022 0.168377 0.173638 0.173409 0.173513
-1.720000 0.175425 0.029560 0.029894 0.030573 0.031967 0.034890 0.041208 0.055017 0.087320 0.159220 0.191802 0.189139 0.189279 0.168843 0.168494 0.173862 0.173700 0.173797
-1.700000 0.175755 0.029541 0.029876 0.030554 0.031948 0.034871 0.041192 0.055027 0.087454 0.160197 0.194216 0.191680 0.191727 0.170671 0.168589 0.174057 0.173960 0.174050
-1.680000 0.176055 0.029522 0.029857 0.030535 0.031928 0.034852 0.041176 0.055037 0.087585 0.161165 0.196627 0.194223 0.194177 0.172505 0.168663 0.174224 0.174190 0.174271
-1.660000 0.176325 0.029503 0.029838 0.030516 0.031909 0.034833 0.041160 0.055045 0.087714 0.162121 0.199034 0.196768 0.196629 0.174345 0.168717 0.174365 0.174389 0.174461
-1.640000 0.176565 0.029484 0.029819 0.030497 0.031889 0.034813 0.041144 0.055054 0.087841 0.163066 0.201436 0.199312 0.199081 0.176191 0.168751 0.174478 0.174558 0.174619
-1.620000 0.176774 0.029465 0.029799 0.030477 0.031869 0.034793 0.041127 0.055061 0.087965 0.164000 0.203831 0.201855 0.201531 0.178043 0.168768 0.174566 0.174696 0.174745
-1.600000 0.176953 0.029446 0.029780 0.030458 0.031850 0.034773 0.041111 0.055068 0.088086 0.164921 0.206218 0.204395 0.203979 0.179899 0.168768 0.174628 0.174805 0.174841
-1.580000 0.177102 0.029427 0.029761 0.030438 0.031830 0.034753 0.041094 0.055075 0.088205 0.165830 0.208596 0.206930 0.206422 0.181759 0.168751 0.174665 0.174884 0.174906
-1.560000 0.177221 0.029407 0.029741 0.030419 0.031810 0.034733 0.041076 0.055080 0.088322 0.166727 0.210962 0.209459 0.208860 0.183624 0.168720 0.174678 0.174934 0.174940
-1.540000 0.177309 0.029388 0.029722 0.030399 0.031790 0.034713 0.041059 0.055085 0.088436 0.167609 0.213315 0.211979 0.211290 0.185493 0.168675 0.174668 0.174956 0.174944
-1.520000 0.177368 0.029369 0.029702 0.030379 0.031769 0.034692 0.041041 0.055089 0.088547 0.168479 0.215653 0.214490 0.213712 0.187364 0.168617 0.174636 0.174949 0.174918
-1.500000 0.177397 0.029349 0.029683 0.030359 0.031749 0.034672 0.041022 0.055093 0.088656 0.169334 0.217975 0.216990 0.216123 0.189239 0.168549 0.174583 0.174915 0.174863
-1.480000 0.177397 0.029330 0.029663 0.030339 0.031729 0.034651 0.041004 0.055096 0.088762 0.170174 0.220279 0.219477 0.218522 0.191115 0.168470 0.174509 0.174854 0.174779
-1.460000 0.177367 0.029310 0.029643 0.030319 0.031708 0.034630 0.040985 0.055099 0.088866 0.171000 0.222563 0.221948 0.220908 0.192994 0.168383 0.174416 0.174767 0.174668
-1.440000 0.177309 0.029290 0.029623 0.030299 0.031687 0.034609 0.040966 0.055100 0.088967 0.171811 0.224826 0.224403 0.223279 0.194874 0.168289 0.174304 0.174656 0.174530
-1.420000 0.177223 0.029270 0.029603 0.030279 0.031667 0.034588 0.040947 0.055101 0.089065 0.172606 0.227066 0.226839 0.225633 0.196754 0.168189 0.174176 0.174520 0.174366
-1.400000 0.177109 0.029251 0.029583 0.030258 0.031646 0.034567 0.040928 0.055102 0.089161 0.173385 0.229280 0.229254 0.227967 0.198635 0.168084 0.174031 0.174361 0.174177
-1.380000 0.176968 0.029231 0.029563 0.030238 0.031625 0.034545 0.040908 0.055101 0.089254 0.174148 0.231468 0.231647 0.230282 0.200515 0.167977 0.173872 0.174180 0.173964
-1.360000 0.176800 0.029211 0.029543 0.030217 0.031604 0.034523 0.040888 0.055100 0.089345 0.174893 0.233627 0.234016 0.232574 0.202395 0.167869 0.173700 0.173978 0.173728
-1.340000 0.176607 0.029190 0.029523 0.030197 0.031583 0.034502 0.040868 0.055099 0.089433 0.175622 0.235756 0.236358 0.234842 0.204273 0.167761 0.173516 0.173757 0.173471
-1.320000 0.176389 0.029170 0.029502 0.030176 0.031562 0.034480 0.040847 0.055096 0.089518 0.176333 0.237853 0.238671 0.237085 0.206150 0.167655 0.173321 0.173518 0.173194
-1.300000 0.176147 0.029150 0.029482 0.030155 0.031540 0.034458 0.040827 0.055094 0.089600 0.177027 0.239915 0.240955 0.239299 0.208024 0.167552 0.173118 0.173262 0.172898
-1.280000 0.175882 0.029130 0.029461 0.030135 0.031519 0.034436 0.040806 0.055090 0.089680 0.177702 0.241942 0.243206 0.241484 0.209894 0.167455 0.172908 0.172991 0.172586
-1.260000 0.175595 0.029109 0.029441 0.030114 0.031497 0.034413 0.040784 0.055086 0.089757 0.178359 0.243930 0.245422 0.243638 0.211761 0.167365 0.172692 0.172707 0.172258
-1.240000 0.175288 0.029089 0.029420 0.030093 0.031476 0.034391 0.040763 0.055081 0.089831 0.178997 0.245880 0.247602 0.245758 0.213624 0.167284 0.172473 0.172412 0.171918
-1.220000 0.174962 0.029068 0.029400 0.030072 0.031454 0.034368 0.040741 0.055075 0.089903 0.179616 0.247788 0.249744 0.247843 0.215481 0.167214 0.172251 0.172107 0.171566
-1.200000 0.174618 0.029048 0.029379 0.030050 0.031432 0.034346 0.040719 0.055069 0.089972 0.180215 0.249653 0.251845 0.249891 0.217332 0.167156 0.172030 0.171795 0.171205
-1.180000 0.174259 0.029027 0.029358 0.030029 0.031410 0.034323 0.040697 0.055062 0.090038 0.180794 0.251473 0.253904 0.251899 0.219178 0.167113 0.171810 0.171477 0.170838
-1.160000 0.173886 0.029006 0.029337 0.030008 0.031388 0.034300 0.040674 0.055055 0.090101 0.181354 0.253246 0.255918 0.253867 0.221016 0.167086 0.171595 0.171156 0.170466
-1.140000 0.173501 0.028986 0.029316 0.029986 0.031366 0.034277 0.040652 0.055046 0.090161 0.181893 0.254971 0.257886 0.255792 0.222846 0.167078 0.171386 0.170834 0.170092
-1.120000 0.173106 0.028965 0.029295 0.029965 0.031344 0.034253 0.040629 0.055037 0.090219 0.182411 0.256646 0.259805 0.257673 0.224667 0.167090 0.171186 0.170514 0.169719
-1.100000 0.172704 0.028944 0.029274 0.029943 0.031321 0.034230 0.040605 0.055028 0.090274 0.182908 0.258268 0.261673 0.259507 0.226480 0.167125 0.170996 0.170198 0.169349
-1.080000 0.172297 0.028923 0.029252 0.029922 0.031299 0.034206 0.040582 0.055018 0.090325 0.183384 0.259838 0.263489 0.261292 0.228282 0.167184 0.170819 0.169889 0.168985
-1.060000 0.171888 0.028902 0.029231 0.029900 0.031276 0.034183 0.040558 0.055007 0.090375 0.183839 0.261352 0.265251 0.263028 0.230073 0.167270 0.170657 0.169590 0.168631
-1.040000 0.171480 0.028880 0.029210 0.029878 0.031254 0.034159 0.040534 0.054995 0.090421 0.184271 0.262810 0.266957 0.264711 0.231853 0.167384 0.170514 0.169304 0.168290
-1.020000 0.171076 0.028859 0.029188 0.029856 0.031231 0.034135 0.040510 0.054983 0.090464 0.184682 0.264209 0.268604 0.266340 0.233620 0.167530 0.170391 0.169033 0.167964
-1.000000 0.170680 0.028838 0.029167 0.029834 0.031208 0.034111 0.040485 0.054970 0.090505 0.185071 0.265549 0.270192 0.267914 0.235374 0.167709 0.170292 0.168782 0.167657
-0.980000 0.170296 0.028817 0.029145 0.029812 0.031185 0.034086 0.040461 0.054957 0.090543 0.185437 0.266827 0.271718 0.269431 0.237113 0.167924 0.170219 0.168553 0.167373
-0.960000 0.169926 0.028795 0.029123 0.029790 0.031162 0.034062 0.040436 0.054943 0.090578 0.185780 0.268043 0.273180 0.270888 0.238838 0.168177 0.170174 0.168349 0.167115
-0.940000 0.169577 0.028774 0.029102 0.029768 0.031139 0.034038 0.040410 0.054928 0.090610 0.186101 0.269195 0.274578 0.272285 0.240547 0.168470 0.170161 0.168175 0.166887
-0.920000 0.169250 0.028752 0.029080 0.029745 0.031116 0.034013 0.040385 0.054912 0.090639 0.186399 0.270282 0.275908 0.273620 0.242239 0.168805 0.170183 0.168033 0.166693
-0.900000 0.168953 0.028730 0.029058 0.029723 0.031093 0.033988 0.040359 0.054896 0.090665 0.186673 0.271302 0.277171 0.274890 0.243913 0.169185 0.170243 0.167928 0.166537
-0.880000 0.168688 0.028709 0.029036 0.029701 0.031069 0.033963 0.040333 0.054880 0.090688 0.186924 0.272255 0.278363 0.276096 0.245569 0.169613 0.170344 0.167863 0.166423
-0.860000 0.168462 0.028687 0.029014 0.029678 0.031046 0.033938 0.040307 0.054862 0.090709 0.187152 0.273139 0.279485 0.277235 0.247205 0.170090 0.170489 0.167843 0.166356
-0.840000 0.168280 0.028665 0.028992 0.029656 0.031022 0.033913 0.040281 0.054844 0.090727 0.187356 0.273953 0.280534 0.278305 0.248821 0.170620 0.170681 0.167871 0.166338
-0.820000 0.168147 0.028643 0.028970 0.029633 0.030999 0.033888 0.040254 0.054825 0.090741 0.187536 0.274697 0.281509 0.279306 0.250416 0.171204 0.170924 0.167951 0.166376
-0.800000 0.168070 0.028621 0.028947 0.029610 0.030975 0.033863 0.040227 0.054806 0.090753 0.187693 0.275369 0.282409 0.280237 0.251988 0.171846 0.171220 0.168088 0.166473
-0.780000 0.168054 0.028599 0.028925 0.029587 0.030951 0.033837 0.040200 0.054786 0.090762 0.187826 0.275969 0.283233 0.281095 0.253536 0.172547 0.171575 0.168286 0.166634
-0.760000 0.168106 0.028577 0.028903 0.029564 0.030927 0.033811 0.040172 0.054765 0.090768 0.187934 0.276496 0.283979 0.281881 0.255060 0.173310 0.171990 0.168549 0.166864
-0.740000 0.168232 0.028555 0.028880 0.029541 0.030903 0.033786 0.040145 0.054744 0.090771 0.188019 0.276949 0.284648 0.282592 0.256558 0.174138 0.172470 0.168882 0.167167
-0.720000 0.168438 0.028533 0.028858 0.029518 0.030879 0.033760 0.040117 0.054722 0.090771 0.188079 0.277328 0.285237 0.283228 0.258030 0.175034 0.173017 0.169290 0.167547
-0.700000 0.168731 0.028510 0.028835 0.029495 0.030855 0.033734 0.040089 0.054700 0.090769 0.188115 0.277632 0.285746 0.283788 0.259474 0.175998 0.173637 0.169776 0.168010
-0.680000 0.169119 0.028488 0.028813 0.029472 0.030831 0.033707 0.040061 0.054676 0.090763 0.188127 0.277861 0.286175 0.284271 0.260890 0.177036 0.174332 0.170345 0.168561
-0.660000 0.169608 0.028465 0.028790 0.029449 0.030806 0.033681 0.040032 0.054652 0.090755 0.188115 0.278014 0.286523 0.284676 0.262276 0.178147 0.175105 0.171002 0.169203
-0.640000 0.170205 0.028443 0.028767 0.029425 0.030782 0.033655 0.040003 0.054628 0.090743 0.188078 0.278092 0.286788 0.285004 0.263630 0.179336 0.175962 0.171751 0.169943
-0.620000 0.170916 0.028420 0.028744 0.029402 0.030757 0.033628 0.039974 0.054603 0.090729 0.188018 0.278094 0.286972 0.285252 0.264953 0.180604 0.176904 0.172598 0.170784
-0.600000 0.171750 0.028398 0.028721 0.029378 0.030733 0.033601 0.039945 0.054577 0.090712 0.187933 0.278020 0.287073 0.285421 0.266242 0.181954 0.177937 0.173546 0.171731
-0.580000 0.172711 0.028375 0.028698 0.029355 0.030708 0.033575 0.039915 0.054550 0.090692 0.187824 0.277870 0.287091 0.285510 0.267497 0.183389 0.179062 0.174599 0.172789
-0.560000 0.173808 0.028352 0.028675 0.029331 0.030683 0.033548 0.039886 0.054523 0.090669 0.187690 0.277644 0.287027 0.285520 0.268716 0.184909 0.180285 0.175763 0.173962
-0.540000 0.175046 0.028330 0.028652 0.029307 0.030658 0.033521 0.039856 0.054496 0.090643 0.187533 0.277343 0.286880 0.285449 0.269899 0.186519 0.181609 0.177042 0.175255
-0.520000 0.176432 0.028307 0.028629 0.029284 0.030633 0.033493 0.039825 0.054467 0.090614 0.187352 0.276967 0.286650 0.285298 0.271043 0.188219 0.183037 0.178440 0.176671
-0.500000 0.177971 0.028284 0.028606 0.029260 0.030608 0.033466 0.039795 0.054438 0.090583 0.187147 0.276515 0.286338 0.285066 0.272148 0.190012 0.184572 0.179960 0.178215
-0.480000 0.179669 0.028261 0.028582 0.029236 0.030583 0.033439 0.039764 0.054409 0.090548 0.186918 0.275990 0.285943 0.284754 0.273213 0.191899 0.186218 0.181607 0.179890
-0.460000 0.181530 0.028238 0.028559 0.029212 0.030558 0.033411 0.039734 0.054379 0.090511 0.186666 0.275391 0.285466 0.284363 0.274236 0.193883 0.187977 0.183385 0.181701
-0.440000 0.183559 0.028214 0.028535 0.029188 0.030532 0.033384 0.039702 0.054348 0.090470 0.186390 0.274718 0.284908 0.283891 0.275216 0.195965 0.189853 0.185297 0.183650
-0.420000 0.185761 0.028191 0.028512 0.029163 0.030507 0.033356 0.039671 0.054316 0.090427 0.186090 0.273973 0.284269 0.283340 0.276151 0.198146 0.191849 0.187346 0.185740
-0.400000 0.188137 0.028168 0.028488 0.029139 0.030481 0.033328 0.039640 0.054284 0.090381 0.185768 0.273156 0.283550 0.282709 0.277041 0.200428 0.193967 0.189535 0.187975
-0.380000 0.190691 0.028145 0.028465 0.029115 0.030456 0.033300 0.039608 0.054251 0.090332 0.185422 0.272268 0.282751 0.282000 0.277884 0.202812 0.196210 0.191867 0.190355
-0.360000 0.193423 0.028121 0.028441 0.029091 0.030430 0.033272 0.039576 0.054218 0.090281 0.185054 0.271311 0.281874 0.281214 0.278679 0.205299 0.198579 0.194344 0.192884
-0.340000 0.196336 0.028098 0.028417 0.029066 0.030404 0.033243 0.039544 0.054184 0.090226 0.184663 0.270285 0.280919 0.280350 0.279424 0.207889 0.201076 0.196967 0.195563
-0.320000 0.199428 0.028074 0.028393 0.029042 0.030379 0.033215 0.039511 0.054149 0.090169 0.184249 0.269191 0.279887 0.279410 0.280118 0.210583 0.203703 0.199739 0.198392
-0.300000 0.202699 0.028051 0.028369 0.029017 0.030353 0.033187 0.039479 0.054114 0.090108 0.183813 0.268030 0.278780 0.278394 0.280759 0.213381 0.206461 0.202660 0.201372
-0.280000 0.206146 0.028027 0.028345 0.028992 0.030327 0.033158 0.039446 0.054078 0.090045 0.183355 0.266804 0.277599 0.277304 0.281347 0.216282 0.209351 0.205730 0.204502
-0.260000 0.209766 0.028003 0.028321 0.028968 0.030301 0.033129 0.039413 0.054042 0.089980 0.182875 0.265514 0.276345 0.276140 0.281880 0.219287 0.212372 0.208949 0.207783
-0.240000 0.213554 0.027980 0.028297 0.028943 0.030274 0.033100 0.039379 0.054005 0.089911 0.182374 0.264161 0.275019 0.274904 0.282356 0.222393 0.215525 0.212317 0.211211
-0.220000 0.217505 0.027956 0.028273 0.028918 0.030248 0.033072 0.039346 0.053967 0.089840 0.181851 0.262746 0.273623 0.273598 0.282774 0.225600 0.218809 0.215831 0.214785
-0.200000 0.221612 0.027932 0.028249 0.028893 0.030222 0.033042 0.039312 0.053929 0.089765 0.181308 0.261272 0.272159 0.272221 0.283133 0.228906 0.222221 0.219489 0.218502
-0.180000 0.225867 0.027908 0.028225 0.028868 0.030195 0.033013 0.039278 0.053890 0.089688 0.180743 0.259740 0.270627 0.270776 0.283431 0.232308 0.225761 0.223288 0.222357
-0.160000 0.230261 0.027884 0.028200 0.028843 0.030169 0.032984 0.039244 0.053851 0.089609 0.180159 0.258150 0.269029 0.269264 0.283666 0.235803 0.229425 0.227225 0.226347
-0.140000 0.234782 0.027860 0.028176 0.028818 0.030142 0.032955 0.039210 0.053810 0.089526 0.179554 0.256506 0.267368 0.267687 0.283838 0.239389 0.233210 0.231294 0.230465
-0.120000 0.239419 0.027836 0.028151 0.028793 0.030116 0.032925 0.039175 0.053770 0.089441 0.178929 0.254808 0.265645 0.266045 0.283945 0.243061 0.237112 0.235489 0.234704
-0.100000 0.244159 0.027812 0.028127 0.028767 0.030089 0.032895 0.039140 0.053729 0.089353 0.178284 0.253058 0.263862 0.264342 0.283986 0.246814 0.241125 0.239804 0.239057
-0.080000 0.248987 0.027788 0.028102 0.028742 0.030062 0.032866 0.039105 0.053687 0.089262 0.177620 0.251257 0.262020 0.262578 0.283958 0.250644 0.245243 0.244230 0.243515
-0.060000 0.253888 0.027763 0.028078 0.028717 0.030035 0.032836 0.039070 0.053644 0.089169 0.176938 0.249409 0.260122 0.260755 0.283862 0.254544 0.249460 0.248759 0.248067
-0.040000 0.258845 0.027739 0.028053 0.028691 0.030008 0.032806 0.039035 0.053601 0.089073 0.176237 0.247514 0.258170 0.258875 0.283694 0.258507 0.253767 0.253380 0.252704
-0.020000 0.263841 0.027715 0.028028 0.028666 0.029981 0.032776 0.038999 0.053558 0.088974 0.175517 0.245573 0.256164 0.256939 0.283454 0.262527 0.258155 0.258082 0.257412
0.000000 0.268856 0.027690 0.028003 0.028640 0.029954 0.032746 0.038963 0.053513 0.088872 0.174780 0.243590 0.254109 0.254951 0.283141 0.266593 0.262615 0.262853 0.262178
0.020000 0.273872 0.027666 0.027979 0.028614 0.029927 0.032715 0.038927 0.053469 0.088768 0.174025 0.241566 0.252004 0.252910 0.282753 0.270698 0.267134 0.267679 0.266989
0.040000 0.278866 0.027641 0.027954 0.028589 0.029900 0.032685 0.038891 0.053423 0.088662 0.173253 0.239502 0.249853 0.250821 0.282288 0.274832 0.271701 0.272545 0.271827
0.060000 0.283819 0.027617 0.027929 0.028563 0.029872 0.032654 0.038854 0.053377 0.088552 0.172465 0.237401 0.247658 0.248683 0.281746 0.278982 0.276301 0.277433 0.276677
0.080000 0.288708 0.027592 0.027904 0.028537 0.029845 0.032624 0.038818 0.053331 0.088440 0.171660 0.235264 0.245421 0.246500 0.281125 0.283137 0.280919 0.282328 0.281519
0.100000 0.293511 0.027567 0.027878 0.028511 0.029817 0.032593 0.038781 0.053284 0.088326 0.170839 0.233093 0.243143 0.244274 0.280424 0.287285 0.285541 0.287211 0.286335
0.120000 0.298205 0.027542 0.027853 0.028485 0.029790 0.032562 0.038744 0.053236 0.088209 0.170002 0.230890 0.240827 0.242006 0.279641 0.291411 0.290147 0.292060 0.291105
0.140000 0.302768 0.027518 0.027828 0.028459 0.029762 0.032531 0.038707 0.053188 0.088089 0.169150 0.228657 0.238475 0.239698 0.278776 0.295501 0.294720 0.296855 0.295807
0.160000 0.307176 0.027493 0.027803 0.028433 0.029734 0.032500 0.038669 0.053139 0.087967 0.168283 0.226396 0.236089 0.237353 0.277827 0.299538 0.299239 0.301575 0.300419
0.180000 0.311406 0.027468 0.027777 0.028407 0.029706 0.032469 0.038632 0.053090 0.087842 0.167401 0.224109 0.233671 0.234973 0.276793 0.303506 0.303685 0.306195 0.304918
0.200000 0.315435 0.027443 0.027752 0.028381 0.029679 0.032438 0.038594 0.053040 0.087715 0.166506 0.221797 0.231224 0.232559 0.275673 0.307388 0.308033 0.310692 0.309280
0.220000 0.319242 0.027418 0.027726 0.028354 0.029651 0.032406 0.038556 0.052989 0.087585 0.165597 0.219463 0.228749 0.230114 0.274466 0.311164 0.312263 0.315041 0.313480
0.240000 0.322805 0.027393 0.027701 0.028328 0.029623 0.032375 0.038518 0.052938 0.087453 0.164675 0.217107 0.226248 0.227640 0.273172 0.314816 0.316348 0.319216 0.317495
0.260000 0.326101 0.027367 0.027675 0.028302 0.029594 0.032343 0.038479 0.052887 0.087318 0.163739 0.214733 0.223724 0.225138 0.271789 0.318323 0.320266 0.323191 0.321298
0.280000 0.329112 0.027342 0.027650 0.028275 0.029566 0.032312 0.038441 0.052834 0.087181 0.162792 0.212341 0.221179 0.222612 0.270317 0.321664 0.323989 0.326940 0.324865
0.300000 0.331818 0.027317 0.027624 0.028249 0.029538 0.032280 0.038402 0.052782 0.087042 0.161832 0.209933 0.218614 0.220062 0.268755 0.324818 0.327493 0.330436 0.328169
0.320000 0.334201 0.027292 0.027598 0.028222 0.029510 0.032248 0.038363 0.052728 0.086900 0.160861 0.207512 0.216032 0.217491 0.267103 0.327763 0.330750 0.333654 0.331188
0.340000 0.336244 0.027266 0.027573 0.028195 0.029481 0.032216 0.038324 0.052675 0.086755 0.159878 0.205079 0.213434 0.214901 0.265360 0.330477 0.333735 0.336567 0.333895
0.360000 0.337932 0.027241 0.027547 0.028169 0.029453 0.032184 0.038284 0.052620 0.086609 0.158885 0.202635 0.210823 0.212294 0.263526 0.332938 0.336422 0.339150 0.336268
0.380000 0.339250 0.027215 0.027521 0.028142 0.029424 0.032152 0.038245 0.052566 0.086460 0.157881 0.200182 0.208200 0.209672 0.261601 0.335123 0.338784 0.341378 0.338284
0.400000 0.340188 0.027190 0.027495 0.028115 0.029396 0.032120 0.038205 0.052510 0.086308 0.156867 0.197722 0.205567 0.207036 0.259584 0.337011 0.340796 0.343228 0.339921
0.420000 0.340733 0.027164 0.027469 0.028088 0.029367 0.032087 0.038165 0.052454 0.086154 0.155844 0.195256 0.202926 0.204389 0.257476 0.338578 0.342434 0.344679 0.341161
0.440000 0.340879 0.027139 0.027443 0.028061 0.029338 0.032055 0.038125 0.052398 0.085999 0.154811 0.192786 0.200279 0.201733 0.255277 0.339806 0.343676 0.345709 0.341985
0.460000 0.340617 0.027113 0.027417 0.028034 0.029309 0.032022 0.038085 0.052341 0.085840 0.153770 0.190313 0.197627 0.199069 0.252988 0.340672 0.344499 0.346301 0.342377
0.480000 0.339943 0.027087 0.027391 0.028007 0.029281 0.031990 0.038044 0.052283 0.085680 0.152720 0.187839 0.194973 0.196398 0.250609 0.341159 0.344884 0.346439 0.342324
0.500000 0.338855 0.027061 0.027364 0.027980 0.029252 0.031957 0.038004 0.052225 0.085517 0.151663 0.185366 0.192318 0.193724 0.248141 0.341248 0.344814 0.346110 0.341815
0.520000 0.337351 0.027036 0.027338 0.027953 0.029223 0.031924 0.037963 0.052167 0.085352 0.150598 0.182893 0.189663 0.191047 0.245585 0.340923 0.344274 0.345302 0.340840
0.540000 0.335434 0.027010 0.027312 0.027926 0.029193 0.031891 0.037922 0.052108 0.085185 0.149525 0.180424 0.187010 0.188369 0.242942 0.340171 0.343252 0.344008 0.339395
0.560000 0.333106 0.026984 0.027285 0.027898 0.029164 0.031858 0.037881 0.052048 0.085016 0.148446 0.177959 0.184361 0.185692 0.240213 0.338979 0.341738 0.342223 0.337477
0.580000 0.330372 0.026958 0.027259 0.027871 0.029135 0.031825 0.037840 0.051988 0.084844 0.147361 0.175499 0.181717 0.183017 0.237400 0.337338 0.339727 0.339946 0.335086
0.600000 0.327241 0.026932 0.027232 0.027844 0.029106 0.031792 0.037798 0.051928 0.084671 0.146270 0.173046 0.179079 0.180346 0.234505 0.335240 0.337216 0.337179 0.332225
0.620000 0.323720 0.026906 0.027206 0.027816 0.029076 0.031758 0.037756 0.051867 0.084495 0.145173 0.170601 0.176450 0.177681 0.231529 0.332682 0.334206 0.333927 0.328902
0.640000 0.319822 0.026880 0.027179 0.027789 0.029047 0.031725 0.037715 0.051805 0.084318 0.144071 0.168165 0.173829 0.175022 0.228476 0.329662 0.330702 0.330199 0.325126
0.660000 0.315558 0.026854 0.027153 0.027761 0.029018 0.031692 0.037672 0.051743 0.084138 0.142964 0.165739 0.171219 0.172372 0.225347 0.326182 0.326712 0.326006 0.320910
0.680000 0.310944 0.026827 0.027126 0.027733 0.028988 0.031658 0.037630 0.051681 0.083956 0.141852 0.163324 0.168621 0.169731 0.222144 0.322248 0.322248 0.321365 0.316269
0.700000 0.305995 0.026801 0.027099 0.027706 0.028958 0.031624 0.037588 0.051618 0.083772 0.140737 0.160921 0.166036 0.167100 0.218872 0.317868 0.317326 0.316295 0.311223
0.720000 0.300728 0.026775 0.027073 0.027678 0.028929 0.031591 0.037545 0.051554 0.083587 0.139618 0.158531 0.163464 0.164482 0.215532 0.313054 0.311965 0.310815 0.305793
0.740000 0.295162 0.026748 0.027046 0.027650 0.028899 0.031557 0.037503 0.051490 0.083399 0.138496 0.156155 0.160908 0.161877 0.212128 0.307821 0.306188 0.304951 0.300002
0.760000 0.289318 0.026722 0.027019 0.027622 0.028869 0.031523 0.037460 0.051426 0.083209 0.137370 0.153794 0.158368 0.159287 0.208664 0.302187 0.300020 0.298729 0.293875
0.780000 0.283215 0.026696 0.026992 0.027595 0.028839 0.031489 0.037417 0.051361 0.083018 0.136242 0.151448 0.155845 0.156712 0.205142 0.296174 0.293490 0.292179 0.287442
0.800000 0.276875 0.026669 0.026965 0.027567 0.028809 0.031455 0.037374 0.051295 0.082824 0.135112 0.149119 0.153340 0.154154 0.201568 0.289806 0.286628 0.285330 0.280730
0.820000 0.270322 0.026643 0.026938 0.027539 0.028779 0.031420 0.037330 0.051230 0.082629 0.133979 0.146808 0.150854 0.151613 0.197945 0.283109 0.279467 0.278215 0.273771
0.840000 0.263576 0.026616 0.026911 0.027511 0.028749 0.031386 0.037287 0.051163 0.082432 0.132846 0.144514 0.148387 0.149090 0.194276 0.276114 0.272042 0.270866 0.266595
0.860000 0.256663 0.026589 0.026884 0.027483 0.028719 0.031352 0.037243 0.051096 0.082233 0.131710 0.142239 0.145942 0.146587 0.190567 0.268850 0.264389 0.263319 0.259234
0.880000 0.249605 0.026563 0.026857 0.027454 0.028689 0.031317 0.037199 0.051029 0.082032 0.130574 0.139983 0.143517 0.144105 0.186823 0.261352 0.256543 0.255606 0.251721
0.900000 0.242426 0.026536 0.026829 0.027426 0.028659 0.031283 0.037155 0.050961 0.081829 0.129438 0.137747 0.141115 0.141643 0.183046 0.253651 0.248543 0.247762 0.244087
0.920000 0.235149 0.026509 0.026802 0.027398 0.028629 0.031248 0.037111 0.050893 0.081625 0.128301 0.135531 0.138735 0.139203 0.179243 0.245785 0.240424 0.239820 0.236364
0.940000 0.227798 0.026482 0.026775 0.027370 0.028598 0.031213 0.037067 0.050825 0.081419 0.127164 0.133336 0.136378 0.136786 0.175417 0.237787 0.232224 0.231814 0.228581
0.960000 0.220396 0.026456 0.026747 0.027341 0.028568 0.031179 0.037022 0.050756 0.081211 0.126027 0.131163 0.134046 0.134392 0.171575 0.229693 0.223977 0.223776 0.220771
0.980000 0.212964 0.026429 0.026720 0.027313 0.028537 0.031144 0.036978 0.050686 0.081002 0.124891 0.129011 0.131737 0.132022 0.167720 0.221537 0.215718 0.215736 0.212960
1.000000 0.205526 0.026402 0.026693 0.027284 0.028507 0.031109 0.036933 0.050616 0.080791 0.123756 0.126882 0.129454 0.129677 0.163858 0.213354 0.207480 0.207724 0.205176
1.020000 0.198101 0.026375 0.026665 0.027256 0.028476 0.031074 0.036888 0.050546 0.080578 0.122622 0.124775 0.127195 0.127356 0.159993 0.205177 0.199293 0.199766 0.197444
1.040000 0.190711 0.026348 0.026638 0.027227 0.028446 0.031039 0.036843 0.050475 0.080364 0.121489 0.122692 0.124963 0.125061 0.156131 0.197037 0.191186 0.191888 0.189789
1.060000 0.183374 0.026321 0.026610 0.027199 0.028415 0.031004 0.036798 0.050404 0.080148 0.120359 0.120632 0.122757 0.122792 0.152277 0.188963 0.183186 0.184114 0.182231
1.080000 0.176108 0.026294 0.026582 0.027170 0.028384 0.030968 0.036753 0.050332 0.079931 0.119230 0.118595 0.120577 0.120550 0.148434 0.180984 0.175317 0.176465 0.174792
1.100000 0.168932 0.026266 0.026555 0.027141 0.028353 0.030933 0.036707 0.050260 0.079712 0.118103 0.116582 0.118423 0.118334 0.144608 0.173124 0.167601 0.168960 0.167489
1.120000 0.161861 0.026239 0.026527 0.027113 0.028322 0.030897 0.036661 0.050188 0.079491 0.116979 0.114594 0.116297 0.116145 0.140804 0.165408 0.160056 0.161617 0.160338
1.140000 0.154910 0.026212 0.026499 0.027084 0.028291 0.030862 0.036616 0.050115 0.079269 0.115858 0.112629 0.114198 0.113984 0.137026 0.157856 0.152700 0.154449 0.153353
1.160000 0.148093 0.026185 0.026472 0.027055 0.028260 0.030826 0.036570 0.050041 0.079046 0.114739 0.110690 0.112126 0.111850 0.133279 0.150486 0.145546 0.147470 0.146546
1.180000 0.141421 0.026157 0.026444 0.027026 0.028229 0.030791 0.036524 0.049968 0.078821 0.113624 0.108775 0.110082 0.109745 0.129566 0.143313 0.138607 0.140689 0.139927
1.200000 0.134907 0.026130 0.026416 0.026997 0.028198 0.030755 0.036478 0.049893 0.078595 0.112513 0.106884 0.108066 0.107667 0.125892 0.136353 0.131892 0.134117 0.133504
1.220000 0.128560 0.026103 0.026388 0.026968 0.028167 0.030719 0.036431 0.049819 0.078367 0.111405 0.105019 0.106077 0.105619 0.122261 0.129614 0.125407 0.127758 0.127285
1.240000 0.122389 0.026075 0.026360 0.026939 0.028136 0.030683 0.036385 0.049744 0.078139 0.110300 0.103178 0.104116 0.103598 0.118676 0.123106 0.119159 0.121619 0.121273
1.260000 0.116402 0.026048 0.026332 0.026910 0.028105 0.030647 0.036338 0.049669 0.077908 0.109200 0.101363 0.102184 0.101606 0.115140 0.116835 0.113150 0.115702 0.115473
1.280000 0.110603 0.026020 0.026304 0.026881 0.028073 0.030611 0.036291 0.049593 0.077677 0.108105 0.099572 0.100279 0.099643 0.111658 0.110806 0.107382 0.110009 0.109886
1.300000 0.104999 0.025993 0.026276 0.026852 0.028042 0.030575 0.036244 0.049517 0.077444 0.107013 0.097807 0.098402 0.097709 0.108232 0.105020 0.101854 0.104540 0.104513
1.320000 0.099593 0.025965 0.026248 0.026823 0.028011 0.030539 0.036197 0.049440 0.077210 0.105927 0.096067 0.096554 0.095803 0.104865 0.099479 0.096566 0.099295 0.099353
1.340000 0.094389 0.025937 0.026220 0.026794 0.027979 0.030503 0.036150 0.049364 0.076975 0.104845 0.094352 0.094733 0.093927 0.101559 0.094182 0.091514 0.094272 0.094406
1.360000 0.089386 0.025910 0.026191 0.026764 0.027948 0.030466 0.036103 0.049286 0.076738 0.103768 0.092661 0.092940 0.092079 0.098317 0.089126 0.086695 0.089466 0.089667
1.380000 0.084587 0.025882 0.026163 0.026735 0.027916 0.030430 0.036055 0.049209 0.076500 0.102696 0.090996 0.091175 0.090260 0.095141 0.084308 0.082103 0.084876 0.085135
1.400000 0.079991 0.025854 0.026135 0.026706 0.027884 0.030394 0.036008 0.049131 0.076262 0.101630 0.089355 0.089438 0.088469 0.092032 0.079723 0.077734 0.080496 0.080804
1.420000 0.075597 0.025826 0.026107 0.026676 0.027853 0.030357 0.035960 0.049052 0.076022 0.100569 0.087740 0.087728 0.086708 0.088992 0.075365 0.073581 0.076321 0.076671
1.440000 0.071403 0.025799 0.026078 0.026647 0.027821 0.030321 0.035912 0.048974 0.075781 0.099514 0.086149 0.086046 0.084974 0.086023 0.071229 0.069637 0.072344 0.072731
1.460000 0.067406 0.025771 0.026050 0.026617 0.027789 0.030284 0.035865 0.048895 0.075539 0.098465 0.084582 0.084392 0.083270 0.083125 0.067306 0.065895 0.068562 0.068977
1.480000 0.063603 0.025743 0.026021 0.026588 0.027757 0.030247 0.035816 0.048815 0.075295 0.097422 0.083040 0.082764 0.081593 0.080300 0.063592 0.062348 0.064966 0.065404
1.500000 0.059990 0.025715 0.025993 0.026558 0.027726 0.030210 0.035768 0.048735 0.075051 0.096385 0.081522 0.081163 0.079945 0.077548 0.060076 0.058988 0.061549 0.062007
1.520000 0.056563 0.025687 0.025964 0.026529 0.027694 0.030173 0.035720 0.048655 0.074806 0.095354 0.080029 0.079590 0.078325 0.074869 0.056752 0.055807 0.058307 0.058777
1.540000 0.053316 0.025659 0.025936 0.026499 0.027662 0.030137 0.035672 0.048575 0.074560 0.094329 0.078559 0.078043 0.076732 0.072263 0.053611 0.052798 0.055231 0.055711
1.560000 0.050244 0.025631 0.025907 0.026469 0.027630 0.030100 0.035623 0.048494 0.074313 0.093311 0.077113 0.076522 0.075167 0.069732 0.050646 0.049953 0.052315 0.052800
1.580000 0.047342 0.025603 0.025879 0.026439 0.027598 0.030062 0.035574 0.048413 0.074065 0.092299 0.075691 0.075027 0.073630 0.067273 0.047847 0.047264 0.049552 0.050039
1.600000 0.044604 0.025575 0.025850 0.026410 0.027566 0.030025 0.035526 0.048332 0.073816 0.091294 0.074292 0.073559 0.072120 0.064888 0.045207 0.044723 0.046934 0.047420
1.620000 0.042023 0.025546 0.025821 0.026380 0.027533 0.029988 0.035477 0.048250 0.073566 0.090296 0.072916 0.072116 0.070636 0.062576 0.042718 0.042324 0.044456 0.044939
1.640000 0.039593 0.025518 0.025792 0.026350 0.027501 0.029951 0.035428 0.048168 0.073315 0.089304 0.071563 0.070698 0.069179 0.060335 0.040372 0.040058 0.042111 0.042588
1.660000 0.037308 0.025490 0.025764 0.026320 0.027469 0.029914 0.035378 0.048085 0.073064 0.088320 0.070233 0.069306 0.067749 0.058166 0.038162 0.037920 0.039892 0.040361
1.680000 0.035161 0.025462 0.025735 0.026290 0.027437 0.029876 0.035329 0.048002 0.072811 0.087342 0.068926 0.067939 0.066345 0.056066 0.036081 0.035902 0.037793 0.038253
1.700000 0.033146 0.025434 0.025706 0.026260 0.027404 0.029839 0.035280 0.047919 0.072558 0.086372 0.067640 0.066596 0.064967 0.054036 0.034120 0.033998 0.035808 0.036257
1.720000 0.031256 0.025405 0.025677 0.026230 0.027372 0.029801 0.035230 0.047836 0.072304 0.085409 0.066377 0.065278 0.063614 0.052074 0.032274 0.032201 0.033931 0.034369
1.740000 0.029485 0.025377 0.025648 0.026200 0.027340 0.029764 0.035181 0.047752 0.072050 0.084453 0.065136 0.063983 0.062287 0.050179 0.030535 0.030506 0.032157 0.032582
1.760000 0.027827 0.025348 0.025619 0.026170 0.027307 0.029726 0.035131 0.047668 0.071794 0.083505 0.063916 0.062713 0.060984 0.048349 0.028899 0.028907 0.030480 0.030892
1.780000 0.026274 0.025320 0.025590 0.026140 0.027275 0.029688 0.035081 0.047584 0.071538 0.082563 0.062718 0.061466 0.059707 0.046583 0.027358 0.027398 0.028895 0.029293
1.800000 0.024822 0.025292 0.025561 0.026110 0.027242 0.029651 0.035031 0.047499 0.071282 0.081630 0.061541 0.060242 0.058453 0.044880 0.025906 0.025974 0.027397 0.027781
1.820000 0.023464 0.025263 0.025532 0.026080 0.027209 0.029613 0.034981 0.047415 0.071024 0.080704 0.060384 0.059041 0.057224 0.043238 0.024540 0.024631 0.025981 0.026351
1.840000 0.022194 0.025235 0.025503 0.026049 0.027177 0.029575 0.034931 0.047329 0.070766 0.079785 0.059248 0.057862 0.056019 0.041655 0.023253 0.023363 0.024643 0.024999
1.860000 0.021008 0.025206 0.025474 0.026019 0.027144 0.029537 0.034881 0.047244 0.070508 0.078874 0.058133 0.056706 0.054837 0.040131 0.022041 0.022167 0.023379 0.023719
1.880000 0.019899 0.025177 0.025445 0.025989 0.027111 0.029499 0.034831 0.047158 0.070249 0.077970 0.057037 0.055572 0.053678 0.038663 0.020899 0.021037 0.022183 0.022510
1.900000 0.018862 0.025149 0.025416 0.025958 0.027079 0.029461 0.034780 0.047072 0.069989 0.077075 0.055961 0.054459 0.052542 0.037250 0.019823 0.019971 0.021053 0.021366
1.920000 0.017894 0.025120 0.025386 0.025928 0.027046 0.029423 0.034730 0.046986 0.069729 0.076187 0.054905 0.053368 0.051429 0.035889 0.018808 0.018965 0.019986 0.020283
1.940000 0.016989 0.025091 0.025357 0.025898 0.027013 0.029385 0.034679 0.046899 0.069468 0.075306 0.053868 0.052298 0.050338 0.034581 0.017852 0.018014 0.018976 0.019260
1.960000 0.016142 0.025063 0.025328 0.025867 0.026980 0.029347 0.034629 0.046812 0.069207 0.074434 0.052849 0.051248 0.049268 0.033322 0.016951 0.017116 0.018021 0.018292
1.980000 0.015350 0.025034 0.025299 0.025837 0.026947 0.029309 0.034578 0.046725 0.068945 0.073569 0.051850 0.050219 0.048220 0.032112 0.016101 0.016268 0.017119 0.017376
2.000000 0.014609 0.025005 0.025269 0.025806 0.026914 0.029270 0.034527 0.046638 0.068683 0.072712 0.050869 0.049210 0.047193 0.030948 0.015298 0.015466 0.016265 0.016509
2.020000 0.013915 0.024976 0.025240 0.025776 0.026881 0.029232 0.034476 0.046550 0.068421 0.071863 0.049906 0.048221 0.046187 0.029829 0.014541 0.014708 0.015457 0.015689
2.040000 0.013264 0.024948 0.025210 0.025745 0.026848 0.029193 0.034425 0.046462 0.068158 0.071021 0.048961 0.047251 0.045202 0.028754 0.013827 0.013991 0.014693 0.014912
2.060000 0.012654 0.024919 0.025181 0.025714 0.026815 0.029155 0.034374 0.046374 0.067895 0.070188 0.048033 0.046300 0.044237 0.027721 0.013151 0.013313 0.013970 0.014178
2.080000 0.012081 0.024890 0.025152 0.025684 0.026782 0.029117 0.034322 0.046286 0.067631 0.069362 0.047123 0.045368 0.043291 0.026728 0.012514 0.012672 0.013285 0.013482
2.100000 0.011543 0.024861 0.025122 0.025653 0.026749 0.029078 0.034271 0.046197 0.067367 0.068544 0.046230 0.044454 0.042365 0.025774 0.011911 0.012065 0.012638 0.012823
2.120000 0.011036 0.024832 0.025093 0.025622 0.026716 0.029039 0.034219 0.046109 0.067103 0.067734 0.045354 0.043559 0.041458 0.024858 0.011342 0.011491 0.012024 0.012199
2.140000 0.010559 0.024803 0.025063 0.025592 0.026682 0.029001 0.034168 0.046019 0.066838 0.066932 0.044494 0.042681 0.040570 0.023978 0.010803 0.010947 0.011443 0.011608
2.160000 0.010110 0.024774 0.025033 0.025561 0.026649 0.028962 0.034116 0.045930 0.066573 0.066137 0.043650 0.041821 0.039701 0.023132 0.010293 0.010431 0.010893 0.011049
2.180000 0.009685 0.024745 0.025004 0.025530 0.026616 0.028923 0.034065 0.045841 0.066308 0.065351 0.042823 0.040979 0.038849 0.022320 0.009811 0.009943 0.010371 0.010518
2.200000 0.009284 0.024716 0.024974 0.025499 0.026583 0.028885 0.034013 0.045751 0.066043 0.064572 0.042011 0.040153 0.038016 0.021540 0.009355 0.009481 0.009877 0.010015
2.220000 0.008905 0.024687 0.024944 0.025468 0.026549 0.028846 0.033961 0.045661 0.065777 0.063801 0.041215 0.039344 0.037200 0.020791 0.008922 0.009042 0.009408 0.009538
2.240000 0.008545 0.024658 0.024915 0.025437 0.026516 0.028807 0.033909 0.045571 0.065511 0.063038 0.040433 0.038551 0.036401 0.020071 0.008512 0.008626 0.008964 0.009086
2.260000 0.008204 0.024628 0.024885 0.025406 0.026482 0.028768 0.033857 0.045480 0.065246 0.062283 0.039667 0.037774 0.035620 0.019380 0.008124 0.008232 0.008543 0.008657
2.280000 0.007880 0.024599 0.024855 0.025376 0.026449 0.028729 0.033805 0.045389 0.064980 0.061535 0.038916 0.037013 0.034854 0.018716 0.007756 0.007857 0.008143 0.008250
2.300000 0.007571 0.024570 0.024825 0.025345 0.026415 0.028690 0.033752 0.045299 0.064713 0.060795 0.038179 0.036268 0.034105 0.018078 0.007407 0.007501 0.007764 0.007864
2.320000 0.007278 0.024541 0.024796 0.025314 0.026382 0.028651 0.033700 0.045208 0.064447 0.060062 0.037456 0.035538 0.033373 0.017465 0.007076 0.007164 0.007404 0.007497
2.340000 0.006998 0.024512 0.024766 0.025282 0.026348 0.028612 0.033648 0.045116 0.064181 0.059338 0.036747 0.034822 0.032655 0.016876 0.006761 0.006844 0.007062 0.007149
2.360000 0.006731 0.024482 0.024736 0.025251 0.026315 0.028573 0.033595 0.045025 0.063914 0.058621 0.036052 0.034122 0.031953 0.016310 0.006463 0.006539 0.006738 0.006819
2.380000 0.006476 0.024453 0.024706 0.025220 0.026281 0.028533 0.033543 0.044933 0.063648 0.057911 0.035370 0.033435 0.031267 0.015767 0.006179 0.006249 0.006430 0.006505
2.400000 0.006232 0.024424 0.024676 0.025189 0.026247 0.028494 0.033490 0.044841 0.063381 0.057210 0.034701 0.032763 0.030595 0.015244 0.005910 0.005974 0.006137 0.006207
2.420000 0.005998 0.024394 0.024646 0.025158 0.026214 0.028455 0.033438 0.044749 0.063115 0.056515 0.034046 0.032105 0.029937 0.014742 0.005654 0.005713 0.005858 0.005923
2.440000 0.005774 0.024365 0.024616 0.025127 0.026180 0.028416 0.033385 0.044657 0.062848 0.055828 0.033403 0.031460 0.029294 0.014259 0.005410 0.005464 0.005594 0.005654
2.460000 0.005559 0.024336 0.024586 0.025096 0.026146 0.028376 0.033332 0.044565 0.062581 0.055149 0.032772 0.030828 0.028665 0.013795 0.005178 0.005227 0.005343 0.005398
2.480000 0.005352 0.024306 0.024556 0.025064 0.026112 0.028337 0.033279 0.044472 0.062315 0.054477 0.032154 0.030210 0.028049 0.013348 0.004958 0.005001 0.005104 0.005155
2.500000 0.005154 0.024277 0.024526 0.025033 0.026079 0.028297 0.033226 0.044379 0.062048 0.053813 0.031548 0.029604 0.027447 0.012919 0.004748 0.004786 0.004876 0.004923
2.520000 0.004963 0.024247 0.024496 0.025002 0.026045 0.028258 0.033173 0.044287 0.061782 0.053155 0.030954 0.029011 0.026858 0.012506 0.004549 0.004582 0.004659 0.004703
2.540000 0.004780 0.024218 0.024466 0.024970 0.026011 0.028218 0.033120 0.044193 0.061516 0.052506 0.030372 0.028430 0.026282 0.012108 0.004358 0.004387 0.004454 0.004493
2.560000 0.004604 0.024188 0.024436 0.024939 0.025977 0.028179 0.033067 0.044100 0.061250 0.051863 0.029801 0.027861 0.025718 0.011726 0.004177 0.004201 0.004257 0.004293
2.580000 0.004434 0.024159 0.024406 0.024908 0.025943 0.028139 0.033014 0.044007 0.060983 0.051228 0.029241 0.027304 0.025166 0.011358 0.004004 0.004024 0.004071 0.004103
2.600000 0.004270 0.024129 0.024376 0.024876 0.025909 0.028100 0.032961 0.043913 0.060718 0.050599 0.028692 0.026759 0.024627 0.011004 0.003839 0.003856 0.003893 0.003922
2.620000 0.004112 0.024100 0.024345 0.024845 0.025875 0.028060 0.032907 0.043820 0.060452 0.049978 0.028154 0.026225 0.024100 0.010663 0.003682 0.003695 0.003723 0.003750
2.640000 0.003960 0.024070 0.024315 0.024814 0.025841 0.028020 0.032854 0.043726 0.060186 0.049364 0.027626 0.025702 0.023584 0.010334 0.003532 0.003541 0.003562 0.003586
2.660000 0.003813 0.024040 0.024285 0.024782 0.025807 0.027980 0.032800 0.043632 0.059921 0.048757 0.027109 0.025190 0.023079 0.010018 0.003389 0.003395 0.003408 0.003429
2.680000 0.003671 0.024011 0.024255 0.024751 0.025773 0.027941 0.032747 0.043537 0.059655 0.048157 0.026602 0.024688 0.022586 0.009713 0.003252 0.003255 0.003261 0.003280
2.700000 0.003535 0.023981 0.024224 0.024719 0.025739 0.027901 0.032693 0.043443 0.059390 0.047564 0.026105 0.024197 0.022103 0.009419 0.003122 0.003121 0.003121 0.003138
2.720000 0.003403 0.023951 0.024194 0.024688 0.025705 0.027861 0.032640 0.043349 0.059126 0.046978 0.025617 0.023716 0.021631 0.009136 0.002997 0.002994 0.002988 0.003003
2.740000 0.003275 0.023922 0.024164 0.024656 0.025670 0.027821 0.032586 0.043254 0.058861 0.046398 0.025140 0.023246 0.021170 0.008864 0.002878 0.002872 0.002860 0.002873
2.760000 0.003152 0.023892 0.024133 0.024624 0.025636 0.027781 0.032532 0.043159 0.058597 0.045826 0.024671 0.022785 0.020718 0.008600 0.002764 0.002755 0.002739 0.002750
2.780000 0.003034 0.023862 0.024103 0.024593 0.025602 0.027741 0.032478 0.043065 0.058333 0.045260 0.024212 0.022333 0.020277 0.008347 0.002656 0.002644 0.002623 0.002632
2.800000 0.002919 0.023832 0.024073 0.024561 0.025568 0.027701 0.032424 0.042970 0.058069 0.044700 0.023762 0.021892 0.019845 0.008102 0.002551 0.002538 0.002512 0.002520
2.820000 0.002809 0.023802 0.024042 0.024529 0.025534 0.027661 0.032371 0.042875 0.057806 0.044148 0.023321 0.021459 0.019423 0.007866 0.002452 0.002436 0.002407 0.002413
2.840000 0.002702 0.023773 0.024012 0.024498 0.025499 0.027621 0.032317 0.042779 0.057543 0.043602 0.022888 0.021035 0.019010 0.007638 0.002357 0.002339 0.002306 0.002310
2.860000 0.002599 0.023743 0.023981 0.024466 0.025465 0.027581 0.032263 0.042684 0.057280 0.043062 0.022464 0.020621 0.018607 0.007419 0.002266 0.002245 0.002209 0.002213
2.880000 0.002499 0.023713 0.023951 0.024434 0.025431 0.027541 0.032209 0.042589 0.057018 0.042529 0.022049 0.020215 0.018212 0.007206 0.002178 0.002156 0.002117 0.002119
2.900000 0.002403 0.023683 0.023920 0.024403 0.025396 0.027501 0.032154 0.042493 0.056755 0.042002 0.021642 0.019817 0.017826 0.007001 0.002094 0.002071 0.002030 0.002030
2.920000 0.002310 0.023653 0.023890 0.024371 0.025362 0.027461 0.032100 0.042397 0.056494 0.041481 0.021242 0.019428 0.017449 0.006803 0.002015 0.001990 0.001945 0.001945
2.940000 0.002221 0.023623 0.023859 0.024339 0.025328 0.027421 0.032046 0.042302 0.056233 0.040967 0.020851 0.019046 0.017080 0.006612 0.001938 0.001911 0.001865 0.001864
2.960000 0.002134 0.023593 0.023829 0.024307 0.025293 0.027381 0.031992 0.042206 0.055972 0.040459 0.020467 0.018673 0.016719 0.006427 0.001864 0.001836 0.001788 0.001786
2.980000 0.002051 0.023563 0.023798 0.024276 0.025259 0.027340 0.031938 0.042110 0.055711 0.039957 0.020091 0.018308 0.016366 0.006249 0.001794 0.001765 0.001715 0.001711
3.000000 0.001971 0.023533 0.023768 0.024244 0.025224 0.027300 0.031883 0.042014 0.055451 0.039462 0.019722 0.017950 0.016021 0.006076 0.001726 0.001696 0.001644 0.001641
3.020000 0.001893 0.023503 0.023737 0.024212 0.025190 0.027260 0.031829 0.041918 0.055192 0.038972 0.019360 0.017600 0.015684 0.005909 0.001661 0.001630 0.001577 0.001572
3.040000 0.001818 0.023473 0.023706 0.024180 0.025155 0.027219 0.031774 0.041822 0.054932 0.038488 0.019006 0.017257 0.015354 0.005748 0.001599 0.001567 0.001513 0.001508
3.060000 0.001746 0.023443 0.023676 0.024148 0.025121 0.027179 0.031720 0.041725 0.054674 0.038010 0.018658 0.016921 0.015031 0.005592 0.001540 0.001507 0.001451 0.001445
3.080000 0.001677 0.023413 0.023645 0.024116 0.025086 0.027139 0.031665 0.041629 0.054416 0.037538 0.018318 0.016592 0.014716 0.005441 0.001482 0.001449 0.001392 0.001386
3.100000 0.001609 0.023383 0.023615 0.024084 0.025052 0.027098 0.031611 0.041532 0.054158 0.037072 0.017984 0.016270 0.014407 0.005295 0.001427 0.001393 0.001336 0.001329
3.120000 0.001545 0.023353 0.023584 0.024052 0.025017 0.027058 0.031556 0.041436 0.053901 0.036612 0.017657 0.015955 0.014106 0.005154 0.001375 0.001340 0.001282 0.001275
3.140000 0.001482 0.023323 0.023553 0.024020 0.024982 0.027018 0.031502 0.041339 0.053644 0.036157 0.017336 0.015646 0.013811 0.005017 0.001324 0.001289 0.001230 0.001222
3.160000 0.001422 0.023293 0.023522 0.023988 0.024948 0.026977 0.031447 0.041243 0.053388 0.035708 0.017021 0.015344 0.013523 0.004884 0.001275 0.001239 0.001181 0.001172
3.180000 0.001365 0.023263 0.023492 0.023956 0.024913 0.026937 0.031392 0.041146 0.053132 0.035265 0.016713 0.015048 0.013241 0.004756 0.001229 0.001192 0.001133 0.001125
3.200000 0.001309 0.023233 0.023461 0.023924 0.024878 0.026896 0.031338 0.041049 0.052877 0.034827 0.016410 0.014758 0.012965 0.004631 0.001184 0.001147 0.001088 0.001079
3.220000 0.001255 0.023203 0.023430 0.023892 0.024844 0.026856 0.031283 0.040952 0.052622 0.034394 0.016114 0.014474 0.012695 0.004511 0.001140 0.001104 0.001044 0.001035
3.240000 0.001203 0.023172 0.023399 0.023860 0.024809 0.026815 0.031228 0.040855 0.052368 0.033967 0.015823 0.014196 0.012432 0.004394 0.001099 0.001062 0.001003 0.000993
3.260000 0.001154 0.023142 0.023369 0.023828 0.024774 0.026774 0.031173 0.040758 0.052115 0.033546 0.015538 0.013924 0.012174 0.004281 0.001059 0.001022 0.000963 0.000953
3.280000 0.001106 0.023112 0.023338 0.023796 0.024740 0.026734 0.031118 0.040661 0.051862 0.033129 0.015259 0.013657 0.011922 0.004171 0.001021 0.000984 0.000924 0.000914
3.300000 0.001060 0.023082 0.023307 0.023764 0.024705 0.026693 0.031064 0.040564 0.051610 0.032718 0.014985 0.013396 0.011675 0.004065 0.000984 0.000947 0.000888 0.000878
3.320000 0.001015 0.023052 0.023276 0.023732 0.024670 0.026653 0.031009 0.040467 0.051358 0.032312 0.014716 0.013140 0.011434 0.003962 0.000949 0.000911 0.000852 0.000842
3.340000 0.000973 0.023021 0.023245 0.023700 0.024635 0.026612 0.030954 0.040370 0.051107 0.031911 0.014453 0.012890 0.011198 0.003862 0.000915 0.000877 0.000819 0.000808
3.360000 0.000932 0.022991 0.023214 0.023668 0.024601 0.026571 0.030899 0.040273 0.050857 0.031515 0.014194 0.012645 0.010968 0.003765 0.000882 0.000844 0.000786 0.000776
3.380000 0.000892 0.022961 0.023183 0.023636 0.024566 0.026531 0.030844 0.040175 0.050607 0.031125 0.013941 0.012405 0.010742 0.003671 0.000850 0.000813 0.000755 0.000745
3.400000 0.000854 0.022931 0.023153 0.023603 0.024531 0.026490 0.030789 0.040078 0.050358 0.030739 0.013693 0.012169 0.010522 0.003579 0.000820 0.000782 0.000726 0.000715
3.420000 0.000818 0.022900 0.023122 0.023571 0.024496 0.026449 0.030734 0.039981 0.050109 0.030358 0.013449 0.011939 0.010306 0.003491 0.000790 0.000753 0.000697 0.000686
3.440000 0.000783 0.022870 0.023091 0.023539 0.024461 0.026409 0.030679 0.039883 0.049861 0.029982 0.013211 0.011714 0.010095 0.003405 0.000762 0.000726 0.000670 0.000659
3.460000 0.000749 0.022840 0.023060 0.023507 0.024426 0.026368 0.030624 0.039786 0.049614 0.029610 0.012977 0.011493 0.009889 0.003321 0.000735 0.000699 0.000643 0.000633
3.480000 0.000717 0.022809 0.023029 0.023475 0.024392 0.026327 0.030569 0.039688 0.049368 0.029244 0.012747 0.011276 0.009687 0.003240 0.000709 0.000673 0.000618 0.000607
3.500000 0.000685 0.022779 0.022998 0.023442 0.024357 0.026286 0.030513 0.039591 0.049122 0.028882 0.012522 0.011064 0.009490 0.003161 0.000684 0.000648 0.000594 0.000583
3.520000 0.000656 0.022749 0.022967 0.023410 0.024322 0.026245 0.030458 0.039494 0.048877 0.028524 0.012301 0.010857 0.009296 0.003084 0.000660 0.000624 0.000571 0.000560
3.540000 0.000627 0.022718 0.022936 0.023378 0.024287 0.026205 0.030403 0.039396 0.048632 0.028172 0.012085 0.010653 0.009108 0.003010 0.000637 0.000601 0.000548 0.000538
3.560000 0.000599 0.022688 0.022905 0.023346 0.024252 0.026164 0.030348 0.039299 0.048388 0.027823 0.011872 0.010454 0.008923 0.002938 0.000614 0.000579 0.000527 0.000517
3.580000 0.000573 0.022657 0.022874 0.023313 0.024217 0.026123 0.030293 0.039201 0.048145 0.027480 0.011664 0.010259 0.008742 0.002867 0.000593 0.000557 0.000506 0.000496
3.600000 0.000548 0.022627 0.022843 0.023281 0.024182 0.026082 0.030238 0.039104 0.047903 0.027140 0.011460 0.010068 0.008566 0.002799 0.000572 0.000537 0.000487 0.000476
3.620000 0.000523 0.022597 0.022812 0.023249 0.024147 0.026041 0.030182 0.039006 0.047661 0.026805 0.011260 0.009880 0.008393 0.002732 0.000552 0.000517 0.000468 0.000458
3.640000 0.000500 0.022566 0.022781 0.023217 0.024112 0.026000 0.030127 0.038909 0.047420 0.026475 0.011063 0.009697 0.008224 0.002668 0.000532 0.000499 0.000450 0.000439
3.660000 0.000478 0.022536 0.022750 0.023184 0.024077 0.025960 0.030072 0.038811 0.047180 0.026148 0.010871 0.009517 0.008058 0.002605 0.000514 0.000480 0.000432 0.000422
3.680000 0.000456 0.022505 0.022719 0.023152 0.024042 0.025919 0.030017 0.038713 0.046941 0.025826 0.010682 0.009341 0.007897 0.002544 0.000496 0.000463 0.000416 0.000405
3.700000 0.000436 0.022475 0.022688 0.023120 0.024007 0.025878 0.029961 0.038616 0.046702 0.025508 0.010496 0.009168 0.007738 0.002484 0.000479 0.000446 0.000399 0.000389
3.720000 0.000416 0.022444 0.022657 0.023087 0.023972 0.025837 0.029906 0.038518 0.046464 0.025194 0.010314 0.009000 0.007584 0.002427 0.000462 0.000430 0.000384 0.000374
3.740000 0.000397 0.022414 0.022626 0.023055 0.023937 0.025796 0.029851 0.038421 0.046227 0.024884 0.010136 0.008834 0.007432 0.002370 0.000446 0.000414 0.000369 0.000359
3.760000 0.000379 0.022384 0.022594 0.023023 0.023902 0.025755 0.029795 0.038323 0.045990 0.024578 0.009961 0.008672 0.007284 0.002316 0.000430 0.000399 0.000355 0.000345
3.780000 0.000362 0.022353 0.022563 0.022990 0.023867 0.025714 0.029740 0.038226 0.045755 0.024276 0.009790 0.008513 0.007139 0.002262 0.000415 0.000384 0.000341 0.000332
3.800000 0.000345 0.022323 0.022532 0.022958 0.023832 0.025673 0.029685 0.038128 0.045520 0.023978 0.009621 0.008357 0.006997 0.002210 0.000401 0.000370 0.000328 0.000318
3.820000 0.000329 0.022292 0.022501 0.022925 0.023797 0.025632 0.029629 0.038031 0.045286 0.023684 0.009456 0.008204 0.006858 0.002160 0.000387 0.000357 0.000315 0.000306
3.840000 0.000314 0.022262 0.022470 0.022893 0.023762 0.025591 0.029574 0.037933 0.045053 0.023393 0.009294 0.008055 0.006722 0.002110 0.000374 0.000344 0.000303 0.000294
3.860000 0.000299 0.022231 0.022439 0.022861 0.023727 0.025550 0.029519 0.037836 0.044820 0.023107 0.009135 0.007908 0.006590 0.002062 0.000361 0.000331 0.000291 0.000282
3.880000 0.000285 0.022200 0.022408 0.022828 0.023692 0.025509 0.029463 0.037739 0.044588 0.022824 0.008979 0.007764 0.006460 0.002016 0.000348 0.000319 0.000280 0.000271
3.900000 0.000272 0.022170 0.022377 0.022796 0.023657 0.025468 0.029408 0.037641 0.044357 0.022545 0.008826 0.007624 0.006332 0.001970 0.000336 0.000308 0.000269 0.000261
3.920000 0.000259 0.022139 0.022345 0.022763 0.023622 0.025427 0.029353 0.037544 0.044127 0.022269 0.008676 0.007486 0.006208 0.001926 0.000324 0.000297 0.000259 0.000250
3.940000 0.000247 0.022109 0.022314 0.022731 0.023587 0.025386 0.029297 0.037446 0.043898 0.021997 0.008529 0.007350 0.006086 0.001883 0.000313 0.000286 0.000249 0.000241
3.960000 0.000235 0.022078 0.022283 0.022698 0.023551 0.025345 0.029242 0.037349 0.043670 0.021728 0.008384 0.007218 0.005967 0.001841 0.000302 0.000275 0.000239 0.000231
3.980000 0.000224 0.022048 0.022252 0.022666 0.023516 0.025304 0.029186 0.037252 0.043442 0.021463 0.008242 0.007088 0.005850 0.001800 0.000292 0.000265 0.000230 0.000222
4.000000 0.000213 0.022017 0.022221 0.022634 0.023481 0.025263 0.029131 0.037155 0.043215 0.021202 0.008103 0.006961 0.005736 0.001760 0.000282 0.000256 0.000221 0.000213
4.020000 0.000203 0.021987 0.022190 0.022601 0.023446 0.025222 0.029076 0.037058 0.042989 0.020944 0.007967 0.006836 0.005624 0.001721 0.000272 0.000247 0.000213 0.000205
4.040000 0.000194 0.021956 0.022158 0.022569 0.023411 0.025181 0.029020 0.036960 0.042764 0.020689 0.007833 0.006714 0.005515 0.001683 0.000263 0.000238 0.000205 0.000197
4.060000 0.000184 0.021925 0.022127 0.022536 0.023376 0.025140 0.028965 0.036863 0.042540 0.020437 0.007701 0.006594 0.005408 0.001646 0.000254 0.000229 0.000197 0.000189
4.080000 0.000175 0.021895 0.022096 0.022504 0.023341 0.025099 0.028910 0.036766 0.042316 0.020189 0.007572 0.006476 0.005303 0.001609 0.000245 0.000221 0.000189 0.000182
4.100000 0.000167 0.021864 0.022065 0.022471 0.023306 0.025058 0.028854 0.036669 0.042093 0.019944 0.007446 0.006361 0.005201 0.001574 0.000237 0.000213 0.000182 0.000175
4.120000 0.000159 0.021834 0.022033 0.022439 0.023270 0.025017 0.028799 0.036572 0.041872 0.019702 0.007321 0.006248 0.005100 0.001540 0.000229 0.000205 0.000175 0.000168
4.140000 0.000151 0.021803 0.022002 0.022406 0.023235 0.024976 0.028743 0.036475 0.041651 0.019463 0.007199 0.006137 0.005002 0.001506 0.000221 0.000198 0.000168 0.000161
4.160000 0.000144 0.021772 0.021971 0.022374 0.023200 0.024935 0.028688 0.036378 0.041430 0.019228 0.007079 0.006029 0.004906 0.001474 0.000213 0.000191 0.000162 0.000155
4.180000 0.000136 0.021742 0.021940 0.022341 0.023165 0.024894 0.028633 0.036282 0.041211 0.018995 0.006962 0.005922 0.004811 0.001442 0.000206 0.000184 0.000156 0.000149
4.200000 0.000130 0.021711 0.021909 0.022309 0.023130 0.024853 0.028577 0.036185 0.040993 0.018765 0.006847 0.005818 0.004719 0.001410 0.000199 0.000177 0.000150 0.000143
4.220000 0.000123 0.021681 0.021877 0.022276 0.023095 0.024812 0.028522 0.036088 0.040775 0.018539 0.006733 0.005716 0.004629 0.001380 0.000192 0.000171 0.000144 0.000138
4.240000 0.000117 0.021650 0.021846 0.022244 0.023060 0.024771 0.028467 0.035992 0.040558 0.018315 0.006622 0.005615 0.004541 0.001350 0.000185 0.000165 0.000138 0.000132
4.260000 0.000111 0.021619 0.021815 0.022211 0.023024 0.024730 0.028411 0.035895 0.040343 0.018095 0.006513 0.005517 0.004454 0.001321 0.000179 0.000159 0.000133 0.000127
4.280000 0.000106 0.021589 0.021784 0.022179 0.022989 0.024689 0.028356 0.035799 0.040128 0.017877 0.006406 0.005421 0.004369 0.001293 0.000173 0.000153 0.000128 0.000122
4.300000 0.000100 0.021558 0.021752 0.022146 0.022954 0.024648 0.028301 0.035702 0.039914 0.017662 0.006301 0.005326 0.004287 0.001265 0.000167 0.000147 0.000123 0.000117
4.320000 0.000095 0.021527 0.021721 0.022114 0.022919 0.024607 0.028246 0.035606 0.039700 0.017450 0.006198 0.005233 0.004205 0.001238 0.000161 0.000142 0.000118 0.000113
4.340000 0.000091 0.021497 0.021690 0.022081 0.022884 0.024566 0.028190 0.035509 0.039488 0.017240 0.006097 0.005142 0.004126 0.001212 0.000155 0.000137 0.000114 0.000108
4.360000 0.000086 0.021466 0.021659 0.022049 0.022849 0.024525 0.028135 0.035413 0.039276 0.017033 0.005997 0.005053 0.004048 0.001186 0.000150 0.000132 0.000109 0.000104
4.380000 0.000082 0.021435 0.021627 0.022016 0.022813 0.024484 0.028080 0.035317 0.039066 0.016829 0.005899 0.004966 0.003972 0.001161 0.000145 0.000127 0.000105 0.000100
4.400000 0.000077 0.021405 0.021596 0.021984 0.022778 0.024443 0.028025 0.035221 0.038856 0.016628 0.005804 0.004880 0.003897 0.001137 0.000140 0.000123 0.000101 0.000096
4.420000 0.000074 0.021374 0.021565 0.021951 0.022743 0.024402 0.027969 0.035125 0.038647 0.016429 0.005709 0.004796 0.003824 0.001113 0.000135 0.000118 0.000097 0.000092
4.440000 0.000070 0.021343 0.021533 0.021919 0.022708 0.024361 0.027914 0.035029 0.038439 0.016233 0.005617 0.004713 0.003752 0.001089 0.000131 0.000114 0.000094 0.000089
4.460000 0.000066 0.021313 0.021502 0.021886 0.022673 0.024320 0.027859 0.034933 0.038232 0.016039 0.005526 0.004632 0.003682 0.001067 0.000126 0.000110 0.000090 0.000085
4.480000 0.000063 0.021282 0.021471 0.021854 0.022638 0.024279 0.027804 0.034838 0.038026 0.015848 0.005437 0.004553 0.003613 0.001044 0.000122 0.000106 0.000087 0.000082
4.500000 0.000059 0.021251 0.021440 0.021821 0.022602 0.024238 0.027749 0.034742 0.037820 0.015659 0.005349 0.004475 0.003546 0.001022 0.000118 0.000102 0.000083 0.000079
4.520000 0.000056 0.021221 0.021408 0.021788 0.022567 0.024197 0.027694 0.034646 0.037616 0.015473 0.005264 0.004398 0.003480 0.001001 0.000114 0.000098 0.000080 0.000076
4.540000 0.000053 0.021190 0.021377 0.021756 0.022532 0.024156 0.027638 0.034551 0.037412 0.015289 0.005179 0.004323 0.003416 0.000980 0.000110 0.000095 0.000077 0.000073
4.560000 0.000051 0.021159 0.021346 0.021723 0.022497 0.024115 0.027583 0.034456 0.037210 0.015108 0.005096 0.004250 0.003352 0.000960 0.000106 0.000091 0.000074 0.000070
4.580000 0.000048 0.021129 0.021315 0.021691 0.022462 0.024074 0.027528 0.034360 0.037008 0.014929 0.005015 0.004178 0.003290 0.000940 0.000102 0.000088 0.000071 0.000067
4.600000 0.000045 0.021098 0.021283 0.021658 0.022427 0.024033 0.027473 0.034265 0.036807 0.014752 0.004935 0.004107 0.003230 0.000920 0.000099 0.000085 0.000069 0.000064
4.620000 0.000043 0.021067 0.021252 0.021626 0.022391 0.023992 0.027418 0.034170 0.036607 0.014577 0.004856 0.004037 0.003170 0.000901 0.000095 0.000082 0.000066 0.000062
4.640000 0.000041 0.021037 0.021221 0.021593 0.022356 0.023951 0.027363 0.034075 0.036408 0.014405 0.004779 0.003969 0.003112 0.000883 0.000092 0.000079 0.000063 0.000059
4.660000 0.000039 0.021006 0.021189 0.021561 0.022321 0.023910 0.027308 0.033980 0.036209 0.014235 0.004703 0.003902 0.003055 0.000865 0.000089 0.000076 0.000061 0.000057
4.680000 0.000037 0.020975 0.021158 0.021528 0.022286 0.023870 0.027253 0.033885 0.036012 0.014067 0.004629 0.003837 0.002999 0.000847 0.000086 0.000073 0.000059 0.000055
4.700000 0.000035 0.020945 0.021127 0.021496 0.022251 0.023829 0.027198 0.033790 0.035816 0.013902 0.004556 0.003772 0.002944 0.000829 0.000083 0.000071 0.000056 0.000053
4.720000 0.000033 0.020914 0.021096 0.021463 0.022216 0.023788 0.027143 0.033696 0.035620 0.013738 0.004484 0.003709 0.002890 0.000812 0.000080 0.000068 0.000054 0.000051
4.740000 0.000031 0.020883 0.021064 0.021431 0.022181 0.023747 0.027088 0.033601 0.035425 0.013577 0.004413 0.003647 0.002838 0.000796 0.000077 0.000066 0.000052 0.000049
4.760000 0.000029 0.020853 0.021033 0.021398 0.022146 0.023706 0.027034 0.033507 0.035231 0.013417 0.004344 0.003586 0.002786 0.000779 0.000075 0.000063 0.000050 0.000047
4.780000 0.000028 0.020822 0.021002 0.021366 0.022110 0.023665 0.026979 0.033413 0.035038 0.013260 0.004276 0.003526 0.002736 0.000764 0.000072 0.000061 0.000048 0.000045
4.800000 0.000026 0.020791 0.020971 0.021333 0.022075 0.023624 0.026924 0.033318 0.034846 0.013105 0.004209 0.003468 0.002686 0.000748 0.000070 0.000059 0.000046 0.000043
4.820000 0.000025 0.020761 0.020939 0.021301 0.022040 0.023583 0.026869 0.033224 0.034655 0.012952 0.004143 0.003410 0.002638 0.000733 0.000067 0.000057 0.000044 0.000042
4.840000 0.000023 0.020730 0.020908 0.021268 0.022005 0.023543 0.026814 0.033130 0.034465 0.012800 0.004079 0.003354 0.002590 0.000718 0.000065 0.000055 0.000043 0.000040
4.860000 0.000022 0.020699 0.020877 0.021236 0.021970 0.023502 0.026760 0.033037 0.034275 0.012651 0.004015 0.003298 0.002544 0.000703 0.000063 0.000053 0.000041 0.000038
4.880000 0.000021 0.020669 0.020846 0.021203 0.021935 0.023461 0.026705 0.032943 0.034087 0.012503 0.003953 0.003244 0.002498 0.000689 0.000061 0.000051 0.000040 0.000037
4.900000 0.000020 0.020638 0.020814 0.021171 0.021900 0.023420 0.026650 0.032849 0.033899 0.012358 0.003891 0.003191 0.002453 0.000675 0.000059 0.000049 0.000038 0.000035
4.920000 0.000019 0.020608 0.020783 0.021138 0.021865 0.023379 0.026596 0.032756 0.033713 0.012214 0.003831 0.003138 0.002409 0.000661 0.000057 0.000047 0.000037 0.000034
4.940000 0.000018 0.020577 0.020752 0.021106 0.021830 0.023339 0.026541 0.032662 0.033527 0.012072 0.003772 0.003087 0.002366 0.000648 0.000055 0.000045 0.000035 0.000033
4.960000 0.000017 0.020546 0.020721 0.021073 0.021795 0.023298 0.026486 0.032569 0.033342 0.011932 0.003714 0.003036 0.002324 0.000635 0.000053 0.000044 0.000034 0.000031
4.980000 0.000016 0.020516 0.020689 0.021041 0.021760 0.023257 0.026432 0.032476 0.033158 0.011794 0.003657 0.002987 0.002283 0.000622 0.000051 0.000042 0.000033 0.000030
5.000000 0.000015 0.020485 0.020658 0.021008 0.021725 0.023216 0.026377 0.032383 0.032974 0.011658 0.003601 0.002938 0.002242 0.000610 0.000049 0.000041 0.000031 0.000029
5.020000 0.000014 0.020454 0.020627 0.020976 0.021690 0.023176 0.026323 0.032290 0.032792 0.011523 0.003545 0.002890 0.002202 0.000597 0.000047 0.000039 0.000030 0.000028
5.040000 0.000013 0.020424 0.020596 0.020944 0.021655 0.023135 0.026268 0.032197 0.032610 0.011390 0.003491 0.002843 0.002163 0.000585 0.000046 0.000038 0.000029 0.000027
5.060000 0.000012 0.020393 0.020564 0.020911 0.021620 0.023094 0.026214 0.032105 0.032430 0.011258 0.003438 0.002797 0.002125 0.000574 0.000044 0.000036 0.000028 0.000026
5.080000 0.000012 0.020363 0.020533 0.020879 0.021585 0.023053 0.026160 0.032012 0.032250 0.011129 0.003385 0.002752 0.002088 0.000562 0.000043 0.000035 0.000027 0.000025
5.100000 0.000011 0.020332 0.020502 0.020846 0.021550 0.023013 0.026105 0.031920 0.032071 0.011001 0.003334 0.002707 0.002051 0.000551 0.000041 0.000034 0.000026 0.000024
5.120000 0.000010 0.020301 0.020471 0.020814 0.021515 0.022972 0.026051 0.031827 0.031893 0.010874 0.003283 0.002664 0.002015 0.000540 0.000040 0.000033 0.000025 0.000023
5.140000 0.000010 0.020271 0.020440 0.020781 0.021480 0.022932 0.025997 0.031735 0.031716 0.010750 0.003233 0.002621 0.001980 0.000529 0.000039 0.000032 0.000024 0.000022
5.160000 0.000009 0.020240 0.020408 0.020749 0.021445 0.022891 0.025942 0.031643 0.031540 0.010626 0.003184 0.002579 0.001945 0.000519 0.000037 0.000030 0.000023 0.000021
5.180000 0.000009 0.020209 0.020377 0.020717 0.021410 0.022850 0.025888 0.031551 0.031365 0.010505 0.003136 0.002537 0.001911 0.000508 0.000036 0.000029 0.000022 0.000020
5.200000 0.000008 0.020179 0.020346 0.020684 0.021375 0.022810 0.025834 0.031460 0.031190 0.010385 0.003089 0.002497 0.001878 0.000498 0.000035 0.000028 0.000021 0.000019
5.220000 0.000008 0.020148 0.020315 0.020652 0.021340 0.022769 0.025780 0.031368 0.031016 0.010266 0.003043 0.002457 0.001845 0.000488 0.000033 0.000027 0.000020 0.000019
5.240000 0.000007 0.020118 0.020284 0.020619 0.021305 0.022729 0.025726 0.031277 0.030844 0.010149 0.002997 0.002418 0.001813 0.000479 0.000032 0.000026 0.000020 0.000018
5.260000 0.000007 0.020087 0.020253 0.020587 0.021270 0.022688 0.025672 0.031185 0.030672 0.010033 0.002952 0.002379 0.001782 0.000469 0.000031 0.000025 0.000019 0.000017
5.280000 0.000006 0.020057 0.020221 0.020555 0.021235 0.022648 0.025618 0.031094 0.030501 0.009919 0.002908 0.002341 0.001751 0.000460 0.000030 0.000024 0.000018 0.000016
5.300000 0.000006 0.020026 0.020190 0.020522 0.021200 0.022607 0.025564 0.031003 0.030330 0.009806 0.002864 0.002304 0.001721 0.000451 0.000029 0.000024 0.000017 0.000016
5.320000 0.000006 0.019995 0.020159 0.020490 0.021165 0.022567 0.025510 0.030912 0.030161 0.009695 0.002822 0.002268 0.001691 0.000442 0.000028 0.000023 0.000017 0.000015
5.340000 0.000005 0.019965 0.020128 0.020458 0.021130 0.022526 0.025456 0.030822 0.029993 0.009585 0.002780 0.002232 0.001662 0.000433 0.000027 0.000022 0.000016 0.000015
5.360000 0.000005 0.019934 0.020097 0.020425 0.021096 0.022486 0.025402 0.030731 0.029825 0.009477 0.002738 0.002197 0.001633 0.000424 0.000026 0.000021 0.000016 0.000014
5.380000 0.000005 0.019904 0.020066 0.020393 0.021061 0.022445 0.025348 0.030641 0.029658 0.009370 0.002698 0.002162 0.001605 0.000416 0.000025 0.000020 0.000015 0.000013
5.400000 0.000005 0.019873 0.020035 0.020361 0.021026 0.022405 0.025294 0.030550 0.029492 0.009264 0.002658 0.002128 0.001578 0.000408 0.000025 0.000020 0.000014 0.000013
5.420000 0.000004 0.019843 0.020003 0.020328 0.020991 0.022365 0.025241 0.030460 0.029327 0.009159 0.002618 0.002095 0.001551 0.000400 0.000024 0.000019 0.000014 0.000012
5.440000 0.000004 0.019812 0.019972 0.020296 0.020956 0.022324 0.025187 0.030370 0.029163 0.009056 0.002580 0.002062 0.001525 0.000392 0.000023 0.000018 0.000013 0.000012
5.460000 0.000004 0.019782 0.019941 0.020264 0.020921 0.022284 0.025133 0.030280 0.029000 0.008954 0.002542 0.002030 0.001499 0.000384 0.000022 0.000017 0.000013 0.000011
5.480000 0.000004 0.019751 0.019910 0.020232 0.020887 0.022244 0.025080 0.030190 0.028837 0.008854 0.002504 0.001998 0.001473 0.000377 0.000021 0.000017 0.000012 0.000011
5.500000 0.000003 0.019721 0.019879 0.020199 0.020852 0.022203 0.025026 0.030101 0.028675 0.008754 0.002468 0.001967 0.001448 0.000369 0.000020 0.000016 0.000012 0.000011
5.520000 0.000003 0.019690 0.019848 0.020167 0.020817 0.022163 0.024973 0.030011 0.028514 0.008656 0.002431 0.001937 0.001424 0.000362 0.000020 0.000016 0.000011 0.000010
5.540000 0.000003 0.019660 0.019817 0.020135 0.020782 0.022123 0.024919 0.029922 0.028354 0.008559 0.002396 0.001907 0.001400 0.000355 0.000019 0.000015 0.000011 0.000010
5.560000 0.000003 0.019629 0.019786 0.020103 0.020748 0.022083 0.024866 0.029833 0.028195 0.008464 0.002361 0.001877 0.001376 0.000348 0.000018 0.000015 0.000010 0.000009
5.580000 0.000003 0.019599 0.019755 0.020070 0.020713 0.022042 0.024813 0.029744 0.028037 0.008369 0.002326 0.001848 0.001353 0.000341 0.000018 0.000014 0.000010 0.000009
5.600000 0.000002 0.019569 0.019724 0.020038 0.020678 0.022002 0.024759 0.029655 0.027879 0.008276 0.002293 0.001820 0.001330 0.000334 0.000017 0.000014 0.000010 0.000009
5.620000 0.000002 0.019538 0.019693 0.020006 0.020644 0.021962 0.024706 0.029567 0.027722 0.008184 0.002259 0.001791 0.001308 0.000328 0.000017 0.000013 0.000009 0.000008
5.640000 0.000002 0.019508 0.019662 0.019974 0.020609 0.021922 0.024653 0.029478 0.027566 0.008093 0.002226 0.001764 0.001286 0.000321 0.000016 0.000012 0.000009 0.000008
5.660000 0.000002 0.019477 0.019631 0.019942 0.020574 0.021882 0.024600 0.029390 0.027411 0.008003 0.002194 0.001737 0.001265 0.000315 0.000015 0.000012 0.000009 0.000008
5.680000 0.000002 0.019447 0.019600 0.019909 0.020540 0.021842 0.024546 0.029302 0.027257 0.007914 0.002163 0.001710 0.001243 0.000309 0.000015 0.000012 0.000008 0.000007
5.700000 0.000002 0.019416 0.019569 0.019877 0.020505 0.021802 0.024493 0.029214 0.027104 0.007826 0.002131 0.001684 0.001223 0.000303 0.000014 0.000011 0.000008 0.000007
5.720000 0.000002 0.019386 0.019538 0.019845 0.020470 0.021762 0.024440 0.029126 0.026951 0.007740 0.002101 0.001658 0.001202 0.000297 0.000014 0.000011 0.000008 0.000007
5.740000 0.000002 0.019356 0.019507 0.019813 0.020436 0.021722 0.024387 0.029038 0.026799 0.007654 0.002070 0.001633 0.001182 0.000291 0.000013 0.000010 0.000007 0.000006
5.760000 0.000001 0.019325 0.019476 0.019781 0.020401 0.021682 0.024334 0.028951 0.026648 0.007570 0.002041 0.001608 0.001163 0.000286 0.000013 0.000010 0.000007 0.000006
5.780000 0.000001 0.019295 0.019445 0.019749 0.020367 0.021642 0.024282 0.028863 0.026498 0.007486 0.002011 0.001584 0.001144 0.000280 0.000013 0.000010 0.000007 0.000006
5.800000 0.000001 0.019265 0.019414 0.019717 0.020332 0.021602 0.024229 0.028776 0.026348 0.007404 0.001983 0.001560 0.001125 0.000274 0.000012 0.000009 0.000007 0.000006
5.820000 0.000001 0.019234 0.019383 0.019685 0.020298 0.021562 0.024176 0.028689 0.026200 0.007322 0.001954 0.001536 0.001106 0.000269 0.000012 0.000009 0.000006 0.000006
5.840000 0.000001 0.019204 0.019353 0.019653 0.020263 0.021522 0.024123 0.028602 0.026052 0.007242 0.001926 0.001513 0.001088 0.000264 0.000011 0.000008 0.000006 0.000005
5.860000 0.000001 0.019174 0.019322 0.019621 0.020229 0.021482 0.024071 0.028515 0.025905 0.007163 0.001899 0.001490 0.001070 0.000259 0.000011 0.000008 0.000006 0.000005
5.880000 0.000001 0.019143 0.019291 0.019589 0.020194 0.021442 0.024018 0.028429 0.025759 0.007084 0.001872 0.001468 0.001053 0.000254 0.000011 0.000008 0.000005 0.000005
5.900000 0.000001 0.019113 0.019260 0.019556 0.020160 0.021403 0.023965 0.028342 0.025613 0.007007 0.001845 0.001446 0.001035 0.000249 0.000010 0.000008 0.000005 0.000005
5.920000 0.000001 0.019083 0.019229 0.019524 0.020125 0.021363 0.023913 0.028256 0.025468 0.006930 0.001819 0.001424 0.001018 0.000244 0.000010 0.000007 0.000005 0.000004
5.940000 0.000001 0.019053 0.019198 0.019492 0.020091 0.021323 0.023860 0.028170 0.025324 0.006855 0.001794 0.001403 0.001002 0.000239 0.000009 0.000007 0.000005 0.000004
5.960000 0.000001 0.019022 0.019167 0.019461 0.020056 0.021283 0.023808 0.028084 0.025181 0.006780 0.001768 0.001382 0.000985 0.000234 0.000009 0.000007 0.000005 0.000004
5.980000 0.000001 0.018992 0.019137 0.019429 0.020022 0.021244 0.023756 0.027999 0.025039 0.006706 0.001743 0.001361 0.000970 0.000230 0.000009 0.000007 0.000005 0.000004
6.000000 0.000001 0.018962 0.019106 0.019397 0.019988 0.021204 0.023703 0.027913 0.024897 0.006633 0.001719 0.001341 0.000954 0.000225 0.000008 0.000006 0.000004 0.000004
6.020000 0.000001 0.018932 0.019075 0.019365 0.019953 0.021164 0.023651 0.027828 0.024756 0.006561 0.001695 0.001321 0.000938 0.000221 0.000008 0.000006 0.000004 0.000004
6.040000 0.000001 0.018901 0.019044 0.019333 0.019919 0.021125 0.023599 0.027743 0.024616 0.006490 0.001671 0.001301 0.000923 0.000217 0.000008 0.000006 0.000004 0.000003
6.060000 0.000001 0.018871 0.019013 0.019301 0.019885 0.021085 0.023547 0.027658 0.024477 0.006420 0.001647 0.001282 0.000908 0.000213 0.000008 0.000006 0.000004 0.000003
6.080000 0.000001 0.018841 0.018983 0.019269 0.019850 0.021046 0.023495 0.027573 0.024339 0.006350 0.001624 0.001263 0.000894 0.000208 0.000007 0.000006 0.000004 0.000003
6.100000 0.000000 0.018811 0.018952 0.019237 0.019816 0.021006 0.023443 0.027488 0.024201 0.006282 0.001602 0.001244 0.000879 0.000204 0.000007 0.000005 0.000004 0.000003
6.120000 0.000000 0.018781 0.018921 0.019205 0.019782 0.020967 0.023391 0.027404 0.024064 0.006214 0.001579 0.001226 0.000865 0.000200 0.000007 0.000005 0.000003 0.000003
6.140000 0.000000 0.018751 0.018891 0.019173 0.019748 0.020927 0.023339 0.027319 0.023928 0.006147 0.001557 0.001208 0.000851 0.000197 0.000007 0.000005 0.000003 0.000003
6.160000 0.000000 0.018720 0.018860 0.019142 0.019714 0.020888 0.023287 0.027235 0.023792 0.006081 0.001536 0.001190 0.000838 0.000193 0.000006 0.000005 0.000003 0.000003
6.180000 0.000000 0.018690 0.018829 0.019110 0.019679 0.020848 0.023235 0.027151 0.023657 0.006015 0.001515 0.001173 0.000824 0.000189 0.000006 0.000004 0.000003 0.000003
6.200000 0.000000 0.018660 0.018799 0.019078 0.019645 0.020809 0.023184 0.027067 0.023523 0.005951 0.001494 0.001155 0.000811 0.000185 0.000006 0.000004 0.000003 0.000002
6.220000 0.000000 0.018630 0.018768 0.019046 0.019611 0.020770 0.023132 0.026984 0.023390 0.005887 0.001473 0.001138 0.000798 0.000182 0.000006 0.000004 0.000003 0.000002
6.240000 0.000000 0.018600 0.018737 0.019014 0.019577 0.020730 0.023080 0.026900 0.023257 0.005824 0.001452 0.001122 0.000785 0.000178 0.000006 0.000004 0.000003 0.000002
6.260000 0.000000 0.018570 0.018707 0.018983 0.019543 0.020691 0.023029 0.026817 0.023126 0.005762 0.001433 0.001106 0.000773 0.000175 0.000005 0.000004 0.000003 0.000002
6.280000 0.000000 0.018540 0.018676 0.018951 0.019509 0.020652 0.022977 0.026734 0.022994 0.005700 0.001413 0.001089 0.000761 0.000172 0.000005 0.000004 0.000002 0.000002
6.300000 0.000000 0.018510 0.018645 0.018919 0.019475 0.020613 0.022926 0.026651 0.022864 0.005639 0.001393 0.001074 0.000749 0.000168 0.000005 0.000004 0.000002 0.000002
6.320000 0.000000 0.018480 0.018615 0.018888 0.019441 0.020573 0.022874 0.026568 0.022734 0.005579 0.001374 0.001058 0.000737 0.000165 0.000005 0.000003 0.000002 0.000002
6.340000 0.000000 0.018450 0.018584 0.018856 0.019407 0.020534 0.022823 0.026486 0.022606 0.005520 0.001355 0.001043 0.000725 0.000162 0.000005 0.000003 0.000002 0.000002
6.360000 0.000000 0.018420 0.018554 0.018824 0.019373 0.020495 0.022772 0.026403 0.022477 0.005461 0.001337 0.001028 0.000714 0.000159 0.000005 0.000003 0.000002 0.000002
6.380000 0.000000 0.018390 0.018523 0.018793 0.019339 0.020456 0.022721 0.026321 0.022350 0.005403 0.001319 0.001013 0.000703 0.000155 0.000004 0.000003 0.000002 0.000002
6.400000 0.000000 0.018360 0.018493 0.018761 0.019305 0.020417 0.022670 0.026239 0.022223 0.005346 0.001301 0.000998 0.000691 0.000152 0.000004 0.000003 0.000002 0.000002
6.420000 0.000000 0.018330 0.018462 0.018729 0.019271 0.020378 0.022618 0.026157 0.022097 0.005289 0.001283 0.000984 0.000681 0.000150 0.000004 0.000003 0.000002 0.000002
6.440000 0.000000 0.018300 0.018432 0.018698 0.019237 0.020339 0.022567 0.026075 0.021972 0.005234 0.001265 0.000970 0.000670 0.000147 0.000004 0.000003 0.000002 0.000001
6.460000 0.000000 0.018270 0.018401 0.018666 0.019203 0.020300 0.022517 0.025994 0.021847 0.005178 0.001248 0.000956 0.000660 0.000144 0.000004 0.000003 0.000002 0.000001
6.480000 0.000000 0.018240 0.018371 0.018635 0.019169 0.020261 0.022466 0.025913 0.021723 0.005124 0.001231 0.000942 0.000649 0.000141 0.000004 0.000002 0.000002 0.000001
6.500000 0.000000 0.018210 0.018341 0.018603 0.019135 0.020222 0.022415 0.025831 0.021600 0.005070 0.001215 0.000928 0.000639 0.000138 0.000003 0.000003 0.000001 0.000001
6.520000 0.000000 0.018180 0.018310 0.018572 0.019101 0.020183 0.022364 0.025751 0.021477 0.005016 0.001198 0.000915 0.000629 0.000136 0.000003 0.000002 0.000002 0.000001
6.540000 0.000000 0.018151 0.018280 0.018540 0.019068 0.020144 0.022313 0.025670 0.021355 0.004964 0.001182 0.000902 0.000619 0.000133 0.000003 0.000002 0.000001 0.000001
6.560000 0.000000 0.018121 0.018249 0.018509 0.019034 0.020106 0.022263 0.025589 0.021234 0.004912 0.001166 0.000889 0.000610 0.000131 0.000003 0.000002 0.000001 0.000001
6.580000 0.000000 0.018091 0.018219 0.018477 0.019000 0.020067 0.022212 0.025509 0.021114 0.004860 0.001150 0.000877 0.000600 0.000128 0.000003 0.000002 0.000001 0.000001
6.600000 0.000000 0.018061 0.018189 0.018446 0.018966 0.020028 0.022162 0.025429 0.020994 0.004809 0.001135 0.000864 0.000591 0.000126 0.000003 0.000002 0.000001 0.000001
6.620000 0.000000 0.018031 0.018158 0.018414 0.018933 0.019990 0.022111 0.025349 0.020875 0.004759 0.001120 0.000852 0.000582 0.000123 0.000003 0.000002 0.000001 0.000001
6.640000 0.000000 0.018002 0.018128 0.018383 0.018899 0.019951 0.022061 0.025269 0.020756 0.004709 0.001105 0.000840 0.000573 0.000121 0.000003 0.000002 0.000001 0.000001
6.660000 0.000000 0.017972 0.018098 0.018352 0.018865 0.019912 0.022011 0.025189 0.020639 0.004660 0.001090 0.000828 0.000564 0.000118 0.000003 0.000002 0.000001 0.000001
6.680000 0.000000 0.017942 0.018068 0.018320 0.018832 0.019874 0.021960 0.025110 0.020521 0.004611 0.001075 0.000816 0.000555 0.000116 0.000003 0.000002 0.000001 0.000001
6.700000 0.000000 0.017912 0.018037 0.018289 0.018798 0.019835 0.021910 0.025030 0.020405 0.004564 0.001061 0.000805 0.000547 0.000114 0.000002 0.000002 0.000001 0.000001
6.720000 0.000000 0.017883 0.018007 0.018258 0.018765 0.019797 0.021860 0.024951 0.020289 0.004516 0.001047 0.000793 0.000538 0.000112 0.000002 0.000002 0.000001 0.000001
6.740000 0.000000 0.017853 0.017977 0.018226 0.018731 0.019758 0.021810 0.024872 0.020174 0.004469 0.001033 0.000782 0.000530 0.000110 0.000002 0.000002 0.000001 0.000001
6.760000 0.000000 0.017823 0.017947 0.018195 0.018697 0.019720 0.021760 0.024794 0.020059 0.004423 0.001019 0.000771 0.000522 0.000107 0.000002 0.000002 0.000001 0.000001
6.780000 0.000000 0.017794 0.017916 0.018164 0.018664 0.019681 0.021710 0.024715 0.019946 0.004377 0.001006 0.000760 0.000514 0.000105 0.000002 0.000001 0.000001 0.000001
6.800000 0.000000 0.017764 0.017886 0.018133 0.018630 0.019643 0.021660 0.024637 0.019832 0.004332 0.000992 0.000750 0.000506 0.000103 0.000002 0.000001 0.000001 0.000001
6.820000 0.000000 0.017734 0.017856 0.018101 0.018597 0.019605 0.021610 0.024558 0.019720 0.004287 0.000979 0.000739 0.000499 0.000101 0.000002 0.000001 0.000001 0.000000
6.840000 0.000000 0.017705 0.017826 0.018070 0.018564 0.019566 0.021561 0.024481 0.019608 0.004243 0.000966 0.000729 0.000491 0.000099 0.000002 0.000001 0.000001 0.000001
6.860000 0.000000 0.017675 0.017796 0.018039 0.018530 0.019528 0.021511 0.024403 0.019497 0.004199 0.000954 0.000719 0.000484 0.000097 0.000002 0.000001 0.000001 0.000001
6.880000 0.000000 0.017646 0.017766 0.018008 0.018497 0.019490 0.021462 0.024325 0.019386 0.004156 0.000941 0.000709 0.000476 0.000096 0.000002 0.000001 0.000001 0.000000
6.900000 0.000000 0.017616 0.017736 0.017977 0.018463 0.019452 0.021412 0.024248 0.019276 0.004113 0.000929 0.000699 0.000469 0.000094 0.000002 0.000001 0.000001 0.000000
6.920000 0.000000 0.017587 0.017706 0.017946 0.018430 0.019413 0.021363 0.024170 0.019167 0.004071 0.000916 0.000689 0.000462 0.000092 0.000001 0.000001 0.000001 0.000000
6.940000 0.000000 0.017557 0.017676 0.017915 0.018397 0.019375 0.021313 0.024093 0.019058 0.004029 0.000904 0.000680 0.000455 0.000090 0.000001 0.000001 0.000001 0.000000
6.960000 0.000000 0.017528 0.017646 0.017883 0.018364 0.019337 0.021264 0.024016 0.018950 0.003988 0.000892 0.000670 0.000448 0.000088 0.000002 0.000001 0.000000 0.000000
6.980000 0.000000 0.017498 0.017616 0.017852 0.018330 0.019299 0.021215 0.023940 0.018842 0.003947 0.000881 0.000661 0.000441 0.000087 0.000001 0.000001 0.000000 0.000000
7.000000 0.000000 0.017469 0.017586 0.017821 0.018297 0.019261 0.021166 0.023863 0.018736 0.003907 0.000869 0.000652 0.000435 0.000085 0.000001 0.000001 0.000001 0.000000
7.020000 0.000000 0.017439 0.017556 0.017790 0.018264 0.019223 0.021116 0.023787 0.018629 0.003867 0.000858 0.000643 0.000428 0.000083 0.000001 0.000001 0.000000 0.000000
7.040000 0.000000 0.017410 0.017526 0.017759 0.018231 0.019185 0.021067 0.023711 0.018524 0.003827 0.000847 0.000634 0.000422 0.000082 0.000001 0.000001 0.000000 0.000000
7.060000 0.000000 0.017381 0.017496 0.017729 0.018198 0.019147 0.021018 0.023635 0.018419 0.003788 0.000836 0.000625 0.000416 0.000080 0.000001 0.000001 0.000000 0.000000
7.080000 0.000000 0.017351 0.017466 0.017698 0.018165 0.019110 0.020970 0.023559 0.018314 0.003750 0.000825 0.000617 0.000409 0.000079 0.000001 0.000001 0.000001 0.000000
7.100000 0.000000 0.017322 0.017436 0.017667 0.018131 0.019072 0.020921 0.023484 0.018210 0.003712 0.000814 0.000608 0.000403 0.000077 0.000001 0.000001 0.000000 0.000000
7.120000 0.000000 0.017292 0.017406 0.017636 0.018098 0.019034 0.020872 0.023408 0.018107 0.003674 0.000803 0.000600 0.000397 0.000076 0.000001 0.000001 0.000000 0.000000
7.140000 0.000000 0.017263 0.017377 0.017605 0.018065 0.018996 0.020823 0.023333 0.018004 0.003637 0.000793 0.000592 0.000391 0.000074 0.000001 0.000001 0.000000 0.000000
7.160000 0.000000 0.017234 0.017347 0.017574 0.018032 0.018959 0.020775 0.023258 0.017902 0.003600 0.000783 0.000583 0.000385 0.000073 0.000001 0.000001 0.000000 0.000000
7.180000 0.000000 0.017205 0.017317 0.017543 0.017999 0.018921 0.020726 0.023183 0.017801 0.003564 0.000773 0.000576 0.000380 0.000071 0.000001 0.000001 0.000000 0.000000
7.200000 0.000000 0.017175 0.017287 0.017513 0.017966 0.018883 0.020678 0.023109 0.017700 0.003528 0.000763 0.000568 0.000374 0.000070 0.000001 0.000001 0.000000 0.000000
7.220000 0.000000 0.017146 0.017258 0.017482 0.017934 0.018846 0.020629 0.023034 0.017600 0.003492 0.000753 0.000560 0.000369 0.000069 0.000001 0.000001 0.000000 0.000000
7.240000 0.000000 0.017117 0.017228 0.017451 0.017901 0.018808 0.020581 0.022960 0.017500 0.003457 0.000743 0.000552 0.000363 0.000067 0.000001 0.000000 0.000000 0.000000
7.260000 0.000000 0.017088 0.017198 0.017420 0.017868 0.018771 0.020533 0.022886 0.017401 0.003422 0.000734 0.000545 0.000358 0.000066 0.000001 0.000000 0.000000 0.000000
7.280000 0.000000 0.017059 0.017168 0.017390 0.017835 0.018733 0.020485 0.022812 0.017302 0.003387 0.000724 0.000537 0.000352 0.000065 0.000001 0.000000 0.000000 0.000000
7.300000 0.000000 0.017029 0.017139 0.017359 0.017802 0.018696 0.020436 0.022739 0.017204 0.003353 0.000715 0.000530 0.000347 0.000064 0.000001 0.000000 0.000000 0.000000
7.320000 0.000000 0.017000 0.017109 0.017328 0.017769 0.018658 0.020388 0.022665 0.017107 0.003320 0.000706 0.000523 0.000342 0.000062 0.000001 0.000000 0.000000 0.000000
7.340000 0.000000 0.016971 0.017080 0.017298 0.017737 0.018621 0.020340 0.022592 0.017010 0.003287 0.000697 0.000516 0.000337 0.000061 0.000001 0.000000 0.000000 0.000000
7.360000 0.000000 0.016942 0.017050 0.017267 0.017704 0.018584 0.020293 0.022519 0.016914 0.003254 0.000688 0.000509 0.000332 0.000060 0.000001 0.000000 0.000000 0.000000
7.380000 0.000000 0.016913 0.017020 0.017236 0.017671 0.018547 0.020245 0.022446 0.016818 0.003221 0.000679 0.000502 0.000327 0.000059 0.000001 0.000000 0.000000 0.000000
7.400000 0.000000 0.016884 0.016991 0.017206 0.017639 0.018509 0.020197 0.022373 0.016723 0.003189 0.000670 0.000495 0.000323 0.000058 0.000001 0.000000 0.000000 0.000000
7.420000 0.000000 0.016855 0.016961 0.017175 0.017606 0.018472 0.020149 0.022300 0.016628 0.003157 0.000662 0.000489 0.000318 0.000057 0.000001 0.000000 0.000000 0.000000
7.440000 0.000000 0.016826 0.016932 0.017145 0.017573 0.018435 0.020102 0.022228 0.016534 0.003126 0.000653 0.000482 0.000313 0.000056 0.000001 0.000000 0.000000 0.000000
7.460000 0.000000 0.016797 0.016902 0.017114 0.017541 0.018398 0.020054 0.022156 0.016441 0.003094 0.000645 0.000476 0.000309 0.000054 0.000001 0.000000 0.000000 0.000000
7.480000 0.000000 0.016768 0.016873 0.017084 0.017508 0.018361 0.020007 0.022084 0.016348 0.003064 0.000637 0.000469 0.000304 0.000053 0.000001 0.000000 0.000000 0.000000
7.500000 0.000000 0.016739 0.016844 0.017054 0.017476 0.018324 0.019959 0.022012 0.016255 0.003033 0.000629 0.000463 0.000300 0.000052 0.000000 0.000000 0.000000 0.000000
7.520000 0.000000 0.016710 0.016814 0.017023 0.017443 0.018287 0.019912 0.021941 0.016164 0.003003 0.000621 0.000457 0.000295 0.000051 0.000001 0.000000 0.000000 0.000000
7.540000 0.000000 0.016681 0.016785 0.016993 0.017411 0.018250 0.019865 0.021869 0.016072 0.002973 0.000613 0.000451 0.000291 0.000050 0.000000 0.000000 0.000000 0.000000
7.560000 0.000000 0.016652 0.016755 0.016962 0.017378 0.018213 0.019818 0.021798 0.015981 0.002944 0.000605 0.000445 0.000287 0.000049 0.000000 0.000000 0.000000 0.000000
7.580000 0.000000 0.016624 0.016726 0.016932 0.017346 0.018176 0.019771 0.021727 0.015891 0.002915 0.000598 0.000439 0.000283 0.000048 0.000000 0.000000 0.000000 0.000000
7.600000 0.000000 0.016595 0.016697 0.016902 0.017314 0.018139 0.019724 0.021656 0.015801 0.002886 0.000590 0.000433 0.000278 0.000048 0.000000 0.000000 0.000000 0.000000
7.620000 0.000000 0.016566 0.016668 0.016872 0.017281 0.018103 0.019677 0.021586 0.015712 0.002858 0.000583 0.000427 0.000274 0.000047 0.000001 0.000000 0.000000 0.000000
7.640000 0.000000 0.016537 0.016638 0.016841 0.017249 0.018066 0.019630 0.021515 0.015623 0.002829 0.000575 0.000422 0.000271 0.000046 0.000001 0.000000 0.000000 0.000000
7.660000 0.000000 0.016508 0.016609 0.016811 0.017217 0.018029 0.019583 0.021445 0.015535 0.002802 0.000568 0.000416 0.000267 0.000045 0.000000 0.000000 0.000000 0.000000
7.680000 0.000000 0.016480 0.016580 0.016781 0.017185 0.017993 0.019536 0.021375 0.015447 0.002774 0.000561 0.000410 0.000263 0.000044 0.000000 0.000000 0.000000 0.000000
7.700000 0.000000 0.016451 0.016551 0.016751 0.017152 0.017956 0.019490 0.021305 0.015360 0.002747 0.000554 0.000405 0.000259 0.000043 0.000000 0.000000 0.000000 0.000000
7.720000 0.000000 0.016422 0.016521 0.016721 0.017120 0.017920 0.019443 0.021235 0.015274 0.002720 0.000547 0.000400 0.000255 0.000042 0.000000 0.000000 0.000000 0.000000
7.740000 0.000000 0.016394 0.016492 0.016691 0.017088 0.017883 0.019396 0.021166 0.015187 0.002693 0.000540 0.000394 0.000252 0.000041 0.000000 0.000000 0.000000 0.000000
7.760000 0.000000 0.016365 0.016463 0.016660 0.017056 0.017847 0.019350 0.021096 0.015102 0.002667 0.000533 0.000389 0.000248 0.000041 0.000000 0.000000 0.000000 0.000000
7.780000 0.000000 0.016336 0.016434 0.016630 0.017024 0.017810 0.019304 0.021027 0.015017 0.002641 0.000527 0.000384 0.000244 0.000040 0.000000 0.000000 0.000000 0.000000
7.800000 0.000000 0.016308 0.016405 0.016600 0.016992 0.017774 0.019257 0.020958 0.014932 0.002615 0.000520 0.000379 0.000241 0.000039 0.000000 0.000000 0.000000 0.000000
7.820000 0.000000 0.016279 0.016376 0.016570 0.016960 0.017738 0.019211 0.020889 0.014848 0.002589 0.000514 0.000374 0.000237 0.000038 0.000000 0.000000 0.000000 0.000000
7.840000 0.000000 0.016251 0.016347 0.016540 0.016928 0.017701 0.019165 0.020821 0.014764 0.002564 0.000507 0.000369 0.000234 0.000038 0.000000 0.000000 0.000000 0.000000
7.860000 0.000000 0.016222 0.016318 0.016510 0.016896 0.017665 0.019119 0.020752 0.014681 0.002539 0.000501 0.000364 0.000231 0.000037 0.000000 0.000000 0.000000 0.000000
7.880000 0.000000 0.016194 0.016289 0.016480 0.016864 0.017629 0.019073 0.020684 0.014598 0.002514 0.000495 0.000359 0.000227 0.000036 0.000000 0.000000 0.000000 0.000000
7.900000 0.000000 0.016165 0.016260 0.016451 0.016832 0.017593 0.019027 0.020616 0.014516 0.002490 0.000489 0.000355 0.000224 0.000035 0.000000 0.000000 0.000000 0.000000
7.920000 0.000000 0.016137 0.016231 0.016421 0.016800 0.017557 0.018981 0.020548 0.014434 0.002466 0.000483 0.000350 0.000221 0.000035 0.000000 0.000000 0.000000 0.000000
7.940000 0.000000 0.016108 0.016202 0.016391 0.016769 0.017520 0.018936 0.020481 0.014353 0.002442 0.000477 0.000346 0.000218 0.000034 0.000000 0.000000 0.000000 0.000000
7.960000 0.000000 0.016080 0.016173 0.016361 0.016737 0.017484 0.018890 0.020413 0.014272 0.002418 0.000471 0.000341 0.000215 0.000033 0.000000 0.000000 0.000000 0.000000
7.980000 0.000000 0.016052 0.016145 0.016331 0.016705 0.017448 0.018844 0.020346 0.014192 0.002395 0.000465 0.000337 0.000212 0.000033 0.000000 0.000000 0.000000 0.000000
8.000000 0.000000 0.016023 0.016116 0.016302 0.016673 0.017413 0.018799 0.020279 0.014112 0.002371 0.000459 0.000332 0.000209 0.000032 0.000000 0.000000 0.000000 0.000000
8.020000 0.000000 0.015995 0.016087 0.016272 0.016642 0.017377 0.018754 0.020212 0.014033 0.002348 0.000453 0.000328 0.000206 0.000032 0.000000 0.000000 0.000000 0.000000
8.040000 0.000000 0.015967 0.016058 0.016242 0.016610 0.017341 0.018708 0.020145 0.013954 0.002326 0.000448 0.000324 0.000203 0.000031 0.000000 0.000000 0.000000 0.000000
8.060000 0.000000 0.015938 0.016029 0.016212 0.016578 0.017305 0.018663 0.020079 0.013875 0.002303 0.000442 0.000319 0.000200 0.000030 0.000000 0.000000 0.000000 0.000000
8.080000 0.000000 0.015910 0.016001 0.016183 0.016547 0.017269 0.018618 0.020013 0.013797 0.002281 0.000437 0.000315 0.000197 0.000030 0.000000 0.000000 0.000000 0.000000
8.100000 0.000000 0.015882 0.015972 0.016153 0.016515 0.017234 0.018573 0.019946 0.013720 0.002259 0.000431 0.000311 0.000194 0.000029 0.000000 0.000000 0.000000 0.000000
8.120000 0.000000 0.015854 0.015943 0.016124 0.016484 0.017198 0.018527 0.019880 0.013643 0.002237 0.000426 0.000307 0.000192 0.000029 0.000000 0.000000 0.000000 0.000000
8.140000 0.000000 0.015825 0.015915 0.016094 0.016452 0.017162 0.018483 0.019815 0.013566 0.002216 0.000421 0.000303 0.000189 0.000028 0.000000 0.000000 0.000000 0.000000
8.160000 0.000000 0.015797 0.015886 0.016064 0.016421 0.017127 0.018438 0.019749 0.013490 0.002195 0.000416 0.000299 0.000186 0.000028 0.000000 0.000000 0.000000 0.000000
8.180000 0.000000 0.015769 0.015858 0.016035 0.016389 0.017091 0.018393 0.019684 0.013414 0.002174 0.000411 0.000295 0.000184 0.000027 0.000000 0.000000 0.000000 0.000000
8.200000 0.000000 0.015741 0.015829 0.016006 0.016358 0.017056 0.018348 0.019618 0.013339 0.002153 0.000406 0.000292 0.000181 0.000027 0.000000 0.000000 0.000000 0.000000
8.220000 0.000000 0.015713 0.015801 0.015976 0.016327 0.017020 0.018303 0.019553 0.013264 0.002132 0.000401 0.000288 0.000179 0.000026 0.000000 0.000000 0.000000 0.000000
8.240000 0.000000 0.015685 0.015772 0.015947 0.016295 0.016985 0.018259 0.019489 0.013190 0.002112 0.000396 0.000284 0.000176 0.000026 0.000000 0.000000 0.000000 0.000000
8.260000 0.000000 0.015657 0.015744 0.015917 0.016264 0.016950 0.018214 0.019424 0.013116 0.002092 0.000391 0.000281 0.000174 0.000025 0.000000 0.000000 0.000000 0.000000
8.280000 0.000000 0.015629 0.015715 0.015888 0.016233 0.016914 0.018170 0.019359 0.013042 0.002072 0.000386 0.000277 0.000171 0.000024 0.000000 0.000000 0.000000 0.000000
8.300000 0.000000 0.015601 0.015687 0.015859 0.016202 0.016879 0.018126 0.019295 0.012969 0.002052 0.000382 0.000273 0.000169 0.000024 0.000000 0.000000 0.000000 0.000000
8.320000 0.000000 0.015573 0.015658 0.015829 0.016170 0.016844 0.018081 0.019231 0.012897 0.002032 0.000377 0.000270 0.000167 0.000024 0.000000 0.000000 0.000000 0.000000
8.340000 0.000000 0.015545 0.015630 0.015800 0.016139 0.016809 0.018037 0.019167 0.012824 0.002013 0.000372 0.000266 0.000164 0.000023 0.000000 0.000000 0.000000 0.000000
8.360000 0.000000 0.015517 0.015602 0.015771 0.016108 0.016774 0.017993 0.019103 0.012753 0.001994 0.000368 0.000263 0.000162 0.000023 0.000000 0.000000 0.000000 0.000000
8.380000 0.000000 0.015489 0.015573 0.015742 0.016077 0.016738 0.017949 0.019040 0.012681 0.001975 0.000363 0.000260 0.000160 0.000022 0.000000 0.000000 0.000000 0.000000
8.400000 0.000000 0.015461 0.015545 0.015712 0.016046 0.016703 0.017905 0.018976 0.012610 0.001956 0.000359 0.000256 0.000157 0.000022 0.000000 0.000000 0.000000 0.000000
8.420000 0.000000 0.015434 0.015517 0.015683 0.016015 0.016668 0.017861 0.018913 0.012540 0.001938 0.000355 0.000253 0.000155 0.000021 0.000000 0.000000 0.000000 0.000000
8.440000 0.000000 0.015406 0.015488 0.015654 0.015984 0.016634 0.017817 0.018850 0.012470 0.001919 0.000350 0.000250 0.000153 0.000021 0.000000 0.000000 0.000000 0.000000
8.460000 0.000000 0.015378 0.015460 0.015625 0.015953 0.016599 0.017773 0.018787 0.012400 0.001901 0.000346 0.000247 0.000151 0.000021 0.000000 0.000000 0.000000 0.000000
8.480000 0.000000 0.015350 0.015432 0.015596 0.015922 0.016564 0.017730 0.018725 0.012330 0.001883 0.000342 0.000244 0.000149 0.000020 0.000000 0.000000 0.000000 0.000000
8.500000 0.000000 0.015323 0.015404 0.015567 0.015891 0.016529 0.017686 0.018662 0.012262 0.001865 0.000338 0.000241 0.000147 0.000020 0.000000 0.000000 0.000000 0.000000
8.520000 0.000000 0.015295 0.015376 0.015538 0.015860 0.016494 0.017643 0.018600 0.012193 0.001848 0.000334 0.000237 0.000145 0.000019 0.000000 0.000000 0.000000 0.000000
8.540000 0.000000 0.015267 0.015348 0.015509 0.015830 0.016460 0.017599 0.018538 0.012125 0.001830 0.000330 0.000234 0.000143 0.000019 0.000000 0.000000 0.000000 0.000000
8.560000 0.000000 0.015240 0.015320 0.015480 0.015799 0.016425 0.017556 0.018476 0.012057 0.001813 0.000326 0.000231 0.000141 0.000019 0.000000 0.000000 0.000000 0.000000
8.580000 0.000000 0.015212 0.015292 0.015451 0.015768 0.016390 0.017513 0.018414 0.011990 0.001796 0.000322 0.000229 0.000139 0.000018 0.000000 0.000000 0.000000 0.000000
8.600000 0.000000 0.015184 0.015264 0.015422 0.015738 0.016356 0.017470 0.018352 0.011923 0.001779 0.000318 0.000226 0.000137 0.000018 0.000000 0.000000 0.000000 0.000000
8.620000 0.000000 0.015157 0.015236 0.015393 0.015707 0.016321 0.017426 0.018291 0.011856 0.001762 0.000314 0.000223 0.000135 0.000018 0.000000 0.000000 0.000000 0.000000
8.640000 0.000000 0.015129 0.015208 0.015365 0.015676 0.016287 0.017383 0.018230 0.011790 0.001746 0.000310 0.000220 0.000133 0.000017 0.000000 0.000000 0.000000 0.000000
8.660000 0.000000 0.015102 0.015180 0.015336 0.015646 0.016252 0.017340 0.018169 0.011725 0.001730 0.000307 0.000217 0.000131 0.000017 0.000000 0.000000 0.000000 0.000000
8.680000 0.000000 0.015074 0.015152 0.015307 0.015615 0.016218 0.017298 0.018108 0.011659 0.001713 0.000303 0.000214 0.000130 0.000017 0.000000 0.000000 0.000000 0.000000
8.700000 0.000000 0.015047 0.015124 0.015278 0.015585 0.016184 0.017255 0.018047 0.011594 0.001697 0.000299 0.000212 0.000128 0.000016 0.000000 0.000000 0.000000 0.000000
8.720000 0.000000 0.015019 0.015096 0.015250 0.015554 0.016149 0.017212 0.017987 0.011530 0.001681 0.000296 0.000209 0.000126 0.000016 0.000000 0.000000 0.000000 0.000000
8.740000 0.000000 0.014992 0.015068 0.015221 0.015524 0.016115 0.017169 0.017927 0.011465 0.001666 0.000292 0.000206 0.000124 0.000016 0.000000 0.000000 0.000000 0.000000
8.760000 0.000000 0.014965 0.015041 0.015192 0.015493 0.016081 0.017127 0.017866 0.011402 0.001650 0.000289 0.000204 0.000123 0.000015 0.000000 0.000000 0.000000 0.000000
8.780000 0.000000 0.014937 0.015013 0.015164 0.015463 0.016047 0.017084 0.017806 0.011338 0.001635 0.000285 0.000201 0.000121 0.000015 0.000000 0.000000 0.000000 0.000000
8.800000 0.000000 0.014910 0.014985 0.015135 0.015433 0.016013 0.017042 0.017747 0.011275 0.001620 0.000282 0.000199 0.000119 0.000015 0.000000 0.000000 0.000000 0.000000
8.820000 0.000000 0.014883 0.014957 0.015107 0.015402 0.015979 0.017000 0.017687 0.011212 0.001604 0.000279 0.000196 0.000118 0.000015 0.000000 0.000000 0.000000 0.000000
8.840000 0.000000 0.014856 0.014930 0.015078 0.015372 0.015945 0.016957 0.017628 0.011150 0.001590 0.000275 0.000194 0.000116 0.000014 0.000000 0.000000 0.000000 0.000000
8.860000 0.000000 0.014828 0.014902 0.015050 0.015342 0.015911 0.016915 0.017568 0.011088 0.001575 0.000272 0.000191 0.000115 0.000014 0.000000 0.000000 0.000000 0.000000
8.880000 0.000000 0.014801 0.014875 0.015021 0.015312 0.015877 0.016873 0.017509 0.011026 0.001560 0.000269 0.000189 0.000113 0.000014 0.000000 0.000000 0.000000 0.000000
8.900000 0.000000 0.014774 0.014847 0.014993 0.015281 0.015843 0.016831 0.017450 0.010965 0.001546 0.000266 0.000187 0.000112 0.000013 0.000000 0.000000 0.000000 0.000000
8.920000 0.000000 0.014747 0.014819 0.014964 0.015251 0.015809 0.016789 0.017392 0.010904 0.001531 0.000262 0.000184 0.000110 0.000013 0.000000 0.000000 0.000000 0.000000
8.940000 0.000000 0.014720 0.014792 0.014936 0.015221 0.015776 0.016747 0.017333 0.010844 0.001517 0.000259 0.000182 0.000108 0.000013 0.000000 0.000000 0.000000 0.000000
8.960000 0.000000 0.014693 0.014764 0.014908 0.015191 0.015742 0.016706 0.017275 0.010784 0.001503 0.000256 0.000180 0.000107 0.000013 0.000000 0.000000 0.000000 0.000000
8.980000 0.000000 0.014666 0.014737 0.014879 0.015161 0.015708 0.016664 0.017217 0.010724 0.001489 0.000253 0.000178 0.000106 0.000012 0.000000 0.000000 0.000000 0.000000
9.000000 0.000000 0.014639 0.014709 0.014851 0.015131 0.015675 0.016622 0.017159 0.010664 0.001475 0.000250 0.000175 0.000104 0.000012 0.000000 0.000000 0.000000 0.000000
9.020000 0.000000 0.014612 0.014682 0.014823 0.015101 0.015641 0.016581 0.017101 0.010605 0.001462 0.000247 0.000173 0.000103 0.000012 0.000000 0.000000 0.000000 0.000000
9.040000 0.000000 0.014585 0.014655 0.014795 0.015071 0.015608 0.016539 0.017043 0.010546 0.001448 0.000244 0.000171 0.000101 0.000012 0.000000 0.000000 0.000000 0.000000
9.060000 0.000000 0.014558 0.014627 0.014766 0.015042 0.015574 0.016498 0.016986 0.010488 0.001435 0.000241 0.000169 0.000100 0.000012 0.000000 0.000000 0.000000 0.000000
9.080000 0.000000 0.014531 0.014600 0.014738 0.015012 0.015541 0.016457 0.016928 0.010430 0.001422 0.000239 0.000167 0.000099 0.000011 0.000000 0.000000 0.000000 0.000000
9.100000 0.000000 0.014504 0.014573 0.014710 0.014982 0.015507 0.016415 0.016871 0.010372 0.001409 0.000236 0.000165 0.000097 0.000011 0.000000 0.000000 0.000000 0.000000
9.120000 0.000000 0.014477 0.014546 0.014682 0.014952 0.015474 0.016374 0.016814 0.010315 0.001396 0.000233 0.000163 0.000096 0.000011 0.000000 0.000000 0.000000 0.000000
9.140000 0.000000 0.014450 0.014518 0.014654 0.014923 0.015441 0.016333 0.016757 0.010257 0.001383 0.000230 0.000161 0.000095 0.000011 0.000000 0.000000 0.000000 0.000000
9.160000 0.000000 0.014423 0.014491 0.014626 0.014893 0.015408 0.016292 0.016701 0.010201 0.001370 0.000228 0.000159 0.000093 0.000010 0.000000 0.000000 0.000000 0.000000
9.180000 0.000000 0.014397 0.014464 0.014598 0.014863 0.015375 0.016251 0.016644 0.010144 0.001358 0.000225 0.000157 0.000092 0.000010 0.000000 0.000000 0.000000 0.000000
9.200000 0.000000 0.014370 0.014437 0.014570 0.014834 0.015341 0.016211 0.016588 0.010088 0.001345 0.000222 0.000155 0.000091 0.000010 0.000000 0.000000 0.000000 0.000000
9.220000 0.000000 0.014343 0.014410 0.014542 0.014804 0.015308 0.016170 0.016532 0.010032 0.001333 0.000220 0.000153 0.000090 0.000010 0.000000 0.000000 0.000000 0.000000
9.240000 0.000000 0.014317 0.014383 0.014514 0.014775 0.015275 0.016129 0.016476 0.009977 0.001321 0.000217 0.000151 0.000089 0.000010 0.000000 0.000000 0.000000 0.000000
9.260000 0.000000 0.014290 0.014356 0.014487 0.014745 0.015242 0.016089 0.016420 0.009922 0.001309 0.000215 0.000149 0.000087 0.000010 0.000000 0.000000 0.000000 0.000000
9.280000 0.000000 0.014263 0.014329 0.014459 0.014716 0.015209 0.016048 0.016364 0.009867 0.001297 0.000212 0.000147 0.000086 0.000009 0.000000 0.000000 0.000000 0.000000
9.300000 0.000000 0.014237 0.014302 0.014431 0.014686 0.015177 0.016008 0.016309 0.009813 0.001285 0.000210 0.000146 0.000085 0.000009 0.000000 0.000000 0.000000 0.000000
9.320000 0.000000 0.014210 0.014275 0.014403 0.014657 0.015144 0.015967 0.016254 0.009758 0.001273 0.000207 0.000144 0.000084 0.000009 0.000000 0.000000 0.000000 0.000000
9.340000 0.000000 0.014184 0.014248 0.014376 0.014628 0.015111 0.015927 0.016199 0.009705 0.001261 0.000205 0.000142 0.000083 0.000009 0.000000 0.000000 0.000000 0.000000
9.360000 0.000000 0.014157 0.014221 0.014348 0.014598 0.015078 0.015887 0.016144 0.009651 0.001250 0.000202 0.000140 0.000082 0.000009 0.000000 0.000000 0.000000 0.000000
9.380000 0.000000 0.014131 0.014194 0.014320 0.014569 0.015046 0.015847 0.016089 0.009598 0.001239 0.000200 0.000138 0.000081 0.000008 0.000000 0.000000 0.000000 0.000000
9.400000 0.000000 0.014104 0.014167 0.014293 0.014540 0.015013 0.015807 0.016034 0.009545 0.001227 0.000198 0.000137 0.000079 0.000008 0.000000 0.000000 0.000000 0.000000
9.420000 0.000000 0.014078 0.014140 0.014265 0.014511 0.014980 0.015767 0.015980 0.009492 0.001216 0.000195 0.000135 0.000078 0.000008 0.000000 0.000000 0.000000 0.000000
9.440000 0.000000 0.014051 0.014114 0.014238 0.014481 0.014948 0.015727 0.015926 0.009440 0.001205 0.000193 0.000133 0.000077 0.000008 0.000000 0.000000 0.000000 0.000000
9.460000 0.000000 0.014025 0.014087 0.014210 0.014452 0.014915 0.015687 0.015872 0.009388 0.001194 0.000191 0.000132 0.000076 0.000008 0.000000 0.000000 0.000000 0.000000
9.480000 0.000000 0.013999 0.014060 0.014183 0.014423 0.014883 0.015647 0.015818 0.009336 0.001183 0.000189 0.000130 0.000075 0.000008 0.000000 0.000000 0.000000 0.000000
9.500000 0.000000 0.013972 0.014033 0.014155 0.014394 0.014851 0.015608 0.015764 0.009285 0.001173 0.000186 0.000129 0.000074 0.000008 0.000000 0.000000 0.000000 0.000000
9.520000 0.000000 0.013946 0.014007 0.014128 0.014365 0.014818 0.015568 0.015710 0.009234 0.001162 0.000184 0.000127 0.000073 0.000007 0.000000 0.000000 0.000000 0.000000
9.540000 0.000000 0.013920 0.013980 0.014100 0.014336 0.014786 0.015529 0.015657 0.009183 0.001151 0.000182 0.000125 0.000072 0.000007 0.000000 0.000000 0.000000 0.000000
9.560000 0.000000 0.013894 0.013954 0.014073 0.014307 0.014754 0.015489 0.015604 0.009133 0.001141 0.000180 0.000124 0.000071 0.000007 0.000000 0.000000 0.000000 0.000000
9.580000 0.000000 0.013867 0.013927 0.014046 0.014279 0.014722 0.015450 0.015551 0.009083 0.001131 0.000178 0.000122 0.000070 0.000007 0.000000 0.000000 0.000000 0.000000
9.600000 0.000000 0.013841 0.013901 0.014018 0.014250 0.014690 0.015411 0.015498 0.009033 0.001121 0.000176 0.000121 0.000069 0.000007 0.000000 0.000000 0.000000 0.000000
9.620000 0.000000 0.013815 0.013874 0.013991 0.014221 0.014657 0.015371 0.015445 0.008983 0.001110 0.000174 0.000120 0.000069 0.000007 0.000000 0.000000 0.000000 0.000000
9.640000 0.000000 0.013789 0.013848 0.013964 0.014192 0.014625 0.015332 0.015392 0.008934 0.001100 0.000172 0.000118 0.000068 0.000007 0.000000 0.000000 0.000000 0.000000
9.660000 0.000000 0.013763 0.013821 0.013937 0.014163 0.014593 0.015293 0.015340 0.008885 0.001091 0.000170 0.000117 0.000067 0.000006 0.000000 0.000000 0.000000 0.000000
9.680000 0.000000 0.013737 0.013795 0.013910 0.014135 0.014562 0.015254 0.015288 0.008836 0.001081 0.000168 0.000115 0.000066 0.000006 0.000000 0.000000 0.000000 0.000000
9.700000 0.000000 0.013711 0.013768 0.013883 0.014106 0.014530 0.015216 0.015236 0.008787 0.001071 0.000166 0.000114 0.000065 0.000006 0.000000 0.000000 0.000000 0.000000
9.720000 0.000000 0.013685 0.013742 0.013855 0.014077 0.014498 0.015177 0.015184 0.008739 0.001061 0.000164 0.000112 0.000064 0.000006 0.000000 0.000000 0.000000 0.000000
9.740000 0.000000 0.013659 0.013716 0.013828 0.014049 0.014466 0.015138 0.015132 0.008691 0.001052 0.000162 0.000111 0.000063 0.000006 0.000000 0.000000 0.000000 0.000000
9.760000 0.000000 0.013633 0.013690 0.013801 0.014020 0.014434 0.015099 0.015080 0.008644 0.001042 0.000160 0.000110 0.000063 0.000006 0.000000 0.000000 0.000000 0.000000
9.780000 0.000000 0.013607 0.013663 0.013774 0.013992 0.014403 0.015061 0.015029 0.008596 0.001033 0.000158 0.000108 0.000062 0.000006 0.000000 0.000000 0.000000 0.000000
9.800000 0.000000 0.013582 0.013637 0.013747 0.013963 0.014371 0.015022 0.014977 0.008549 0.001024 0.000157 0.000107 0.000061 0.000006 0.000000 0.000000 0.000000 0.000000
9.820000 0.000000 0.013556 0.013611 0.013721 0.013935 0.014339 0.014984 0.014926 0.008503 0.001015 0.000155 0.000106 0.000060 0.000005 0.000000 0.000000 0.000000 0.000000
9.840000 0.000000 0.013530 0.013585 0.013694 0.013907 0.014308 0.014946 0.014875 0.008456 0.001006 0.000153 0.000105 0.000059 0.000005 0.000000 0.000000 0.000000 0.000000
9.860000 0.000000 0.013504 0.013559 0.013667 0.013878 0.014276 0.014908 0.014825 0.008410 0.000997 0.000151 0.000103 0.000059 0.000005 0.000000 0.000000 0.000000 0.000000
9.880000 0.000000 0.013479 0.013533 0.013640 0.013850 0.014245 0.014869 0.014774 0.008364 0.000988 0.000150 0.000102 0.000058 0.000005 0.000000 0.000000 0.000000 0.000000
9.900000 0.000000 0.013453 0.013507 0.013613 0.013822 0.014214 0.014831 0.014723 0.008318 0.000979 0.000148 0.000101 0.000057 0.000005 0.000000 0.000000 0.000000 0.000000
9.920000 0.000000 0.013427 0.013481 0.013587 0.013794 0.014182 0.014793 0.014673 0.008273 0.000970 0.000146 0.000100 0.000056 0.000005 0.000000 0.000000 0.000000 0.000000
9.940000 0.000000 0.013402 0.013455 0.013560 0.013765 0.014151 0.014755 0.014623 0.008227 0.000961 0.000144 0.000098 0.000055 0.000005 0.000000 0.000000 0.000000 0.000000
9.960000 0.000000 0.013376 0.013429 0.013533 0.013737 0.014120 0.014718 0.014573 0.008182 0.000953 0.000143 0.000097 0.000055 0.000005 0.000000 0.000000 0.000000 0.000000
9.980000 0.000000 0.013350 0.013403 0.013507 0.013709 0.014089 0.014680 0.014523 0.008138 0.000944 0.000141 0.000096 0.000054 0.000005 0.000000 0.000000 0.000000 0.000000
10.000000 0.000000 0.013325 0.013377 0.013480 0.013681 0.014057 0.014642 0.014473 0.008093 0.000936 0.000140 0.000095 0.000053 0.000005 0.000000 0.000000 0.000000 0.000000


==> figures/uniform-fit-convolved.dat <==
-3.000000 0.000000 0.031002 0.031249 0.031742 0.032730 0.034732 0.039069 0.048850 0.066094 0.049434 0.000907 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.994000 0.000000 0.031005 0.031252 0.031745 0.032734 0.034738 0.039080 0.048874 0.066179 0.049663 0.000918 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.988000 0.000000 0.031008 0.031255 0.031749 0.032739 0.034744 0.039090 0.048898 0.066265 0.049894 0.000930 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.982000 0.000000 0.031011 0.031258 0.031753 0.032743 0.034751 0.039101 0.048922 0.066350 0.050125 0.000941 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.976000 0.000000 0.031014 0.031262 0.031756 0.032747 0.034757 0.039111 0.048945 0.066435 0.050357 0.000953 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.970000 0.000000 0.031017 0.031265 0.031760 0.032752 0.034763 0.039122 0.048969 0.066520 0.050590 0.000965 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.964000 0.000000 0.031020 0.031268 0.031763 0.032756 0.034769 0.039132 0.048993 0.066605 0.050825 0.000978 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.958000 0.000000 0.031023 0.031271 0.031767 0.032760 0.034775 0.039143 0.049016 0.066691 0.051060 0.000990 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.952000 0.000000 0.031026 0.031274 0.031770 0.032764 0.034781 0.039153 0.049040 0.066776 0.051297 0.001003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.946000 0.000000 0.031029 0.031277 0.031774 0.032769 0.034787 0.039163 0.049064 0.066861 0.051534 0.001015 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.940000 0.000000 0.031032 0.031281 0.031777 0.032773 0.034793 0.039174 0.049087 0.066946 0.051773 0.001028 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.934000 0.000000 0.031035 0.031284 0.031781 0.032777 0.034799 0.039184 0.049111 0.067031 0.052012 0.001041 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.928000 0.000000 0.031038 0.031287 0.031784 0.032782 0.034805 0.039194 0.049134 0.067116 0.052253 0.001055 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.922000 0.000000 0.031041 0.031290 0.031788 0.032786 0.034811 0.039204 0.049157 0.067201 0.052494 0.001068 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.916000 0.000000 0.031044 0.031293 0.031791 0.032790 0.034817 0.039215 0.049181 0.067286 0.052737 0.001082 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.910000 0.000000 0.031047 0.031296 0.031794 0.032794 0.034823 0.039225 0.049204 0.067371 0.052981 0.001096 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.904000 0.000000 0.031050 0.031299 0.031798 0.032798 0.034829 0.039235 0.049228 0.067456 0.053226 0.001110 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.898000 0.000000 0.031053 0.031302 0.031801 0.032803 0.034835 0.039245 0.049251 0.067541 0.053472 0.001124 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.892000 0.000000 0.031056 0.031305 0.031805 0.032807 0.034841 0.039256 0.049274 0.067626 0.053719 0.001139 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.886000 0.000000 0.031059 0.031308 0.031808 0.032811 0.034847 0.039266 0.049297 0.067711 0.053967 0.001154 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.880000 0.000000 0.031061 0.031311 0.031811 0.032815 0.034853 0.039276 0.049321 0.067796 0.054216 0.001168 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.874000 0.000000 0.031064 0.031314 0.031815 0.032819 0.034859 0.039286 0.049344 0.067881 0.054466 0.001184 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.868000 0.000000 0.031067 0.031317 0.031818 0.032823 0.034865 0.039296 0.049367 0.067966 0.054718 0.001199 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.862000 0.000000 0.031070 0.031320 0.031822 0.032828 0.034871 0.039306 0.049390 0.068051 0.054970 0.001214 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.856000 0.000000 0.031073 0.031323 0.031825 0.032832 0.034877 0.039316 0.049413 0.068136 0.055224 0.001230 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.850000 0.000000 0.031076 0.031326 0.031828 0.032836 0.034883 0.039326 0.049436 0.068221 0.055478 0.001246 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.844000 0.000000 0.031078 0.031329 0.031832 0.032840 0.034889 0.039336 0.049459 0.068306 0.055734 0.001263 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.838000 0.000000 0.031081 0.031332 0.031835 0.032844 0.034894 0.039346 0.049482 0.068390 0.055991 0.001279 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.832000 0.000000 0.031084 0.031335 0.031838 0.032848 0.034900 0.039356 0.049505 0.068475 0.056249 0.001296 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.826000 0.000000 0.031087 0.031338 0.031842 0.032852 0.034906 0.039366 0.049528 0.068560 0.056507 0.001313 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.820000 0.000000 0.031090 0.031341 0.031845 0.032856 0.034912 0.039376 0.049551 0.068645 0.056768 0.001330 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.814000 0.000000 0.031092 0.031344 0.031848 0.032860 0.034918 0.039386 0.049573 0.068729 0.057029 0.001347 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.808000 0.000000 0.031095 0.031347 0.031851 0.032864 0.034923 0.039396 0.049596 0.068814 0.057291 0.001365 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.802000 0.000000 0.031098 0.031350 0.031855 0.032868 0.034929 0.039406 0.049619 0.068898 0.057555 0.001383 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.796000 0.000000 0.031101 0.031353 0.031858 0.032872 0.034935 0.039416 0.049642 0.068983 0.057819 0.001401 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.790000 0.000000 0.031103 0.031356 0.031861 0.032876 0.034941 0.039426 0.049664 0.069068 0.058085 0.001419 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.784000 0.000000 0.031106 0.031359 0.031864 0.032880 0.034946 0.039436 0.049687 0.069152 0.058352 0.001438 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.778000 0.000000 0.031109 0.031362 0.031868 0.032884 0.034952 0.039446 0.049710 0.069237 0.058620 0.001457 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.772000 0.000000 0.031112 0.031364 0.031871 0.032888 0.034958 0.039455 0.049732 0.069321 0.058889 0.001477 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.766000 0.000000 0.031114 0.031367 0.031874 0.032892 0.034964 0.039465 0.049755 0.069406 0.059159 0.001496 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.760000 0.000000 0.031117 0.031370 0.031877 0.032896 0.034969 0.039475 0.049777 0.069490 0.059430 0.001516 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.754000 0.000000 0.031120 0.031373 0.031880 0.032900 0.034975 0.039485 0.049800 0.069574 0.059703 0.001536 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.748000 0.000000 0.031122 0.031376 0.031884 0.032904 0.034981 0.039494 0.049822 0.069659 0.059977 0.001557 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.742000 0.000000 0.031125 0.031379 0.031887 0.032908 0.034986 0.039504 0.049844 0.069743 0.060252 0.001577 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.736000 0.000000 0.031128 0.031382 0.031890 0.032912 0.034992 0.039514 0.049867 0.069827 0.060527 0.001598 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.730000 0.000000 0.031130 0.031384 0.031893 0.032916 0.034997 0.039523 0.049889 0.069911 0.060805 0.001620 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.724000 0.000000 0.031133 0.031387 0.031896 0.032920 0.035003 0.039533 0.049911 0.069996 0.061083 0.001641 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.718000 0.000000 0.031136 0.031390 0.031899 0.032924 0.035009 0.039543 0.049934 0.070080 0.061362 0.001663 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.712000 0.000000 0.031138 0.031393 0.031903 0.032927 0.035014 0.039552 0.049956 0.070164 0.061643 0.001686 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.706000 0.000000 0.031141 0.031396 0.031906 0.032931 0.035020 0.039562 0.049978 0.070248 0.061925 0.001708 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.700000 0.000000 0.031144 0.031398 0.031909 0.032935 0.035025 0.039572 0.050000 0.070332 0.062207 0.001731 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.694000 0.000000 0.031146 0.031401 0.031912 0.032939 0.035031 0.039581 0.050022 0.070416 0.062492 0.001755 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.688000 0.000000 0.031149 0.031404 0.031915 0.032943 0.035036 0.039591 0.050044 0.070500 0.062777 0.001778 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.682000 0.000000 0.031151 0.031407 0.031918 0.032947 0.035042 0.039600 0.050066 0.070584 0.063063 0.001802 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.676000 0.000000 0.031154 0.031409 0.031921 0.032950 0.035047 0.039610 0.050088 0.070668 0.063351 0.001827 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.670000 0.000000 0.031156 0.031412 0.031924 0.032954 0.035053 0.039619 0.050110 0.070752 0.063640 0.001851 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.664000 0.000000 0.031159 0.031415 0.031927 0.032958 0.035058 0.039629 0.050132 0.070835 0.063930 0.001877 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.658000 0.000000 0.031162 0.031417 0.031930 0.032962 0.035064 0.039638 0.050154 0.070919 0.064221 0.001902 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.652000 0.000000 0.031164 0.031420 0.031933 0.032966 0.035069 0.039647 0.050176 0.071003 0.064513 0.001928 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.646000 0.000000 0.031167 0.031423 0.031936 0.032969 0.035075 0.039657 0.050198 0.071086 0.064807 0.001954 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.640000 0.000000 0.031169 0.031426 0.031939 0.032973 0.035080 0.039666 0.050219 0.071170 0.065101 0.001981 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.634000 0.000000 0.031172 0.031428 0.031942 0.032977 0.035085 0.039676 0.050241 0.071254 0.065397 0.002008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.628000 0.000000 0.031174 0.031431 0.031945 0.032980 0.035091 0.039685 0.050263 0.071337 0.065694 0.002035 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.622000 0.000000 0.031177 0.031434 0.031948 0.032984 0.035096 0.039694 0.050284 0.071421 0.065993 0.002063 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.616000 0.000000 0.031179 0.031436 0.031951 0.032988 0.035102 0.039703 0.050306 0.071504 0.066292 0.002091 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.610000 0.000000 0.031182 0.031439 0.031954 0.032991 0.035107 0.039713 0.050328 0.071587 0.066593 0.002120 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.604000 0.000000 0.031184 0.031441 0.031957 0.032995 0.035112 0.039722 0.050349 0.071671 0.066895 0.002149 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.598000 0.000000 0.031187 0.031444 0.031960 0.032999 0.035118 0.039731 0.050371 0.071754 0.067198 0.002179 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.592000 0.000000 0.031189 0.031447 0.031963 0.033002 0.035123 0.039740 0.050392 0.071837 0.067502 0.002209 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.586000 0.000000 0.031191 0.031449 0.031966 0.033006 0.035128 0.039750 0.050413 0.071920 0.067808 0.002239 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.580000 0.000000 0.031194 0.031452 0.031969 0.033010 0.035133 0.039759 0.050435 0.072003 0.068114 0.002270 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.574000 0.000000 0.031196 0.031454 0.031972 0.033013 0.035139 0.039768 0.050456 0.072086 0.068422 0.002302 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.568000 0.000000 0.031199 0.031457 0.031975 0.033017 0.035144 0.039777 0.050477 0.072169 0.068731 0.002334 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.562000 0.000000 0.031201 0.031460 0.031978 0.033021 0.035149 0.039786 0.050499 0.072252 0.069042 0.002366 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.556000 0.000000 0.031204 0.031462 0.031981 0.033024 0.035154 0.039795 0.050520 0.072335 0.069353 0.002399 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.550000 0.000000 0.031206 0.031465 0.031983 0.033028 0.035160 0.039804 0.050541 0.072418 0.069666 0.002432 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.544000 0.000000 0.031208 0.031467 0.031986 0.033031 0.035165 0.039814 0.050562 0.072501 0.069980 0.002466 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.538000 0.000000 0.031211 0.031470 0.031989 0.033035 0.035170 0.039823 0.050583 0.072583 0.070295 0.002501 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.532000 0.000000 0.031213 0.031472 0.031992 0.033038 0.035175 0.039832 0.050604 0.072666 0.070612 0.002536 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.526000 0.000000 0.031215 0.031475 0.031995 0.033042 0.035180 0.039841 0.050625 0.072749 0.070930 0.002571 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.520000 0.000000 0.031218 0.031477 0.031998 0.033045 0.035185 0.039850 0.050646 0.072831 0.071249 0.002607 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.514000 0.000000 0.031220 0.031480 0.032000 0.033049 0.035191 0.039859 0.050667 0.072914 0.071569 0.002644 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.508000 0.000000 0.031222 0.031482 0.032003 0.033053 0.035196 0.039867 0.050688 0.072996 0.071890 0.002681 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.502000 0.000000 0.031225 0.031485 0.032006 0.033056 0.035201 0.039876 0.050709 0.073078 0.072213 0.002719 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.496000 0.000000 0.031227 0.031487 0.032009 0.033059 0.035206 0.039885 0.050730 0.073161 0.072537 0.002757 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.490000 0.000000 0.031229 0.031490 0.032012 0.033063 0.035211 0.039894 0.050751 0.073243 0.072862 0.002796 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.484000 0.000000 0.031232 0.031492 0.032014 0.033066 0.035216 0.039903 0.050771 0.073325 0.073188 0.002836 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.478000 0.000000 0.031234 0.031495 0.032017 0.033070 0.035221 0.039912 0.050792 0.073407 0.073516 0.002876 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.472000 0.000000 0.031236 0.031497 0.032020 0.033073 0.035226 0.039921 0.050813 0.073489 0.073845 0.002916 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.466000 0.000000 0.031239 0.031499 0.032023 0.033077 0.035231 0.039930 0.050833 0.073571 0.074175 0.002958 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.460000 0.000000 0.031241 0.031502 0.032025 0.033080 0.035236 0.039938 0.050854 0.073653 0.074506 0.003000 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.454000 0.000000 0.031243 0.031504 0.032028 0.033083 0.035241 0.039947 0.050874 0.073735 0.074839 0.003043 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.448000 0.000000 0.031245 0.031507 0.032031 0.033087 0.035246 0.039956 0.050895 0.073817 0.075173 0.003086 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.442000 0.000000 0.031248 0.031509 0.032033 0.033090 0.035251 0.039964 0.050915 0.073898 0.075508 0.003130 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.436000 0.000000 0.031250 0.031511 0.032036 0.033094 0.035256 0.039973 0.050936 0.073980 0.075844 0.003175 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.430000 0.000000 0.031252 0.031514 0.032039 0.033097 0.035261 0.039982 0.050956 0.074061 0.076182 0.003220 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.424000 0.000000 0.031254 0.031516 0.032041 0.033100 0.035266 0.039990 0.050976 0.074143 0.076520 0.003266 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.418000 0.000000 0.031256 0.031518 0.032044 0.033104 0.035271 0.039999 0.050997 0.074224 0.076860 0.003313 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.412000 0.000000 0.031259 0.031521 0.032047 0.033107 0.035276 0.040008 0.051017 0.074306 0.077202 0.003361 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.406000 0.000000 0.031261 0.031523 0.032049 0.033110 0.035281 0.040016 0.051037 0.074387 0.077544 0.003409 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.400000 0.000000 0.031263 0.031525 0.032052 0.033114 0.035285 0.040025 0.051057 0.074468 0.077888 0.003458 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.394000 0.000000 0.031265 0.031528 0.032055 0.033117 0.035290 0.040033 0.051077 0.074549 0.078233 0.003508 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.388000 0.000000 0.031267 0.031530 0.032057 0.033120 0.035295 0.040042 0.051098 0.074630 0.078580 0.003559 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.382000 0.000000 0.031269 0.031532 0.032060 0.033123 0.035300 0.040051 0.051118 0.074711 0.078927 0.003610 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.376000 0.000000 0.031272 0.031535 0.032062 0.033127 0.035305 0.040059 0.051138 0.074792 0.079276 0.003663 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.370000 0.000000 0.031274 0.031537 0.032065 0.033130 0.035310 0.040067 0.051158 0.074873 0.079626 0.003716 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.364000 0.000000 0.031276 0.031539 0.032068 0.033133 0.035314 0.040076 0.051177 0.074953 0.079977 0.003770 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.358000 0.000000 0.031278 0.031541 0.032070 0.033136 0.035319 0.040084 0.051197 0.075034 0.080330 0.003825 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.352000 0.000000 0.031280 0.031544 0.032073 0.033140 0.035324 0.040093 0.051217 0.075115 0.080684 0.003881 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.346000 0.000000 0.031282 0.031546 0.032075 0.033143 0.035329 0.040101 0.051237 0.075195 0.081039 0.003937 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.340000 0.000000 0.031284 0.031548 0.032078 0.033146 0.035333 0.040109 0.051257 0.075275 0.081395 0.003995 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.334000 0.000000 0.031286 0.031550 0.032080 0.033149 0.035338 0.040118 0.051276 0.075356 0.081753 0.004053 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.328000 0.000000 0.031288 0.031553 0.032083 0.033152 0.035343 0.040126 0.051296 0.075436 0.082112 0.004113 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.322000 0.000000 0.031290 0.031555 0.032085 0.033156 0.035348 0.040134 0.051316 0.075516 0.082472 0.004173 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.316000 0.000000 0.031292 0.031557 0.032088 0.033159 0.035352 0.040143 0.051335 0.075596 0.082834 0.004234 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.310000 0.000000 0.031295 0.031559 0.032090 0.033162 0.035357 0.040151 0.051355 0.075676 0.083196 0.004297 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.304000 0.000000 0.031297 0.031561 0.032093 0.033165 0.035362 0.040159 0.051374 0.075756 0.083560 0.004360 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.298000 0.000000 0.031299 0.031563 0.032095 0.033168 0.035366 0.040167 0.051394 0.075836 0.083925 0.004424 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.292000 0.000000 0.031301 0.031566 0.032098 0.033171 0.035371 0.040176 0.051413 0.075915 0.084292 0.004490 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.286000 0.000000 0.031303 0.031568 0.032100 0.033174 0.035375 0.040184 0.051432 0.075995 0.084660 0.004556 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.280000 0.000000 0.031305 0.031570 0.032103 0.033177 0.035380 0.040192 0.051452 0.076075 0.085029 0.004624 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.274000 0.000000 0.031307 0.031572 0.032105 0.033180 0.035385 0.040200 0.051471 0.076154 0.085399 0.004692 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.268000 0.000000 0.031309 0.031574 0.032107 0.033184 0.035389 0.040208 0.051490 0.076233 0.085770 0.004762 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.262000 0.000000 0.031311 0.031576 0.032110 0.033187 0.035394 0.040216 0.051509 0.076313 0.086143 0.004833 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.256000 0.000000 0.031313 0.031578 0.032112 0.033190 0.035398 0.040224 0.051529 0.076392 0.086517 0.004905 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.250000 0.000000 0.031314 0.031580 0.032115 0.033193 0.035403 0.040232 0.051548 0.076471 0.086892 0.004978 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.244000 0.000000 0.031316 0.031583 0.032117 0.033196 0.035407 0.040240 0.051567 0.076550 0.087269 0.005053 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.238000 0.000000 0.031318 0.031585 0.032119 0.033199 0.035412 0.040248 0.051586 0.076629 0.087647 0.005128 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.232000 0.000000 0.031320 0.031587 0.032122 0.033202 0.035416 0.040256 0.051605 0.076708 0.088025 0.005205 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.226000 0.000000 0.031322 0.031589 0.032124 0.033205 0.035421 0.040264 0.051624 0.076786 0.088406 0.005283 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.220000 0.000000 0.031324 0.031591 0.032126 0.033208 0.035425 0.040272 0.051642 0.076865 0.088787 0.005363 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.214000 0.000000 0.031326 0.031593 0.032129 0.033211 0.035430 0.040280 0.051661 0.076943 0.089170 0.005443 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.208000 0.000000 0.031328 0.031595 0.032131 0.033214 0.035434 0.040288 0.051680 0.077022 0.089554 0.005525 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.202000 0.000000 0.031330 0.031597 0.032133 0.033217 0.035438 0.040296 0.051699 0.077100 0.089939 0.005609 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.196000 0.000000 0.031332 0.031599 0.032136 0.033219 0.035443 0.040304 0.051717 0.077178 0.090326 0.005693 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.190000 0.000000 0.031334 0.031601 0.032138 0.033222 0.035447 0.040312 0.051736 0.077256 0.090713 0.005779 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.184000 0.000000 0.031335 0.031603 0.032140 0.033225 0.035452 0.040320 0.051755 0.077334 0.091102 0.005867 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.178000 0.000000 0.031337 0.031605 0.032142 0.033228 0.035456 0.040327 0.051773 0.077412 0.091493 0.005956 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.172000 0.000000 0.031339 0.031607 0.032145 0.033231 0.035460 0.040335 0.051792 0.077490 0.091884 0.006047 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.166000 0.000000 0.031341 0.031609 0.032147 0.033234 0.035465 0.040343 0.051810 0.077568 0.092277 0.006139 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.160000 0.000000 0.031343 0.031611 0.032149 0.033237 0.035469 0.040351 0.051829 0.077645 0.092671 0.006232 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.154000 0.000000 0.031345 0.031613 0.032151 0.033240 0.035473 0.040358 0.051847 0.077723 0.093066 0.006327 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.148000 0.000000 0.031346 0.031615 0.032154 0.033242 0.035478 0.040366 0.051865 0.077800 0.093462 0.006424 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.142000 0.000000 0.031348 0.031617 0.032156 0.033245 0.035482 0.040374 0.051884 0.077877 0.093860 0.006522 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.136000 0.000000 0.031350 0.031618 0.032158 0.033248 0.035486 0.040381 0.051902 0.077955 0.094259 0.006622 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.130000 0.000000 0.031352 0.031620 0.032160 0.033251 0.035490 0.040389 0.051920 0.078032 0.094659 0.006724 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.124000 0.000000 0.031354 0.031622 0.032162 0.033254 0.035495 0.040397 0.051938 0.078109 0.095060 0.006827 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.118000 0.000000 0.031355 0.031624 0.032165 0.033257 0.035499 0.040404 0.051957 0.078185 0.095462 0.006932 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.112000 0.000000 0.031357 0.031626 0.032167 0.033259 0.035503 0.040412 0.051975 0.078262 0.095866 0.007039 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.106000 0.000000 0.031359 0.031628 0.032169 0.033262 0.035507 0.040419 0.051993 0.078339 0.096271 0.007147 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.100000 0.000000 0.031361 0.031630 0.032171 0.033265 0.035511 0.040427 0.052011 0.078415 0.096677 0.007258 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.094000 0.000000 0.031362 0.031632 0.032173 0.033268 0.035516 0.040434 0.052028 0.078492 0.097084 0.007370 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.088000 0.000000 0.031364 0.031633 0.032175 0.033270 0.035520 0.040442 0.052046 0.078568 0.097493 0.007484 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.082000 0.000000 0.031366 0.031635 0.032177 0.033273 0.035524 0.040449 0.052064 0.078644 0.097903 0.007600 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.076000 0.000000 0.031367 0.031637 0.032179 0.033276 0.035528 0.040457 0.052082 0.078720 0.098314 0.007718 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.070000 0.000000 0.031369 0.031639 0.032182 0.033278 0.035532 0.040464 0.052100 0.078796 0.098726 0.007838 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.064000 0.000000 0.031371 0.031641 0.032184 0.033281 0.035536 0.040471 0.052117 0.078872 0.099139 0.007960 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.058000 0.000000 0.031372 0.031643 0.032186 0.033284 0.035540 0.040479 0.052135 0.078948 0.099554 0.008084 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.052000 0.000000 0.031374 0.031644 0.032188 0.033286 0.035544 0.040486 0.052153 0.079023 0.099969 0.008210 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.046000 0.000000 0.031376 0.031646 0.032190 0.033289 0.035548 0.040493 0.052170 0.079099 0.100386 0.008338 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.040000 0.000000 0.031377 0.031648 0.032192 0.033292 0.035552 0.040501 0.052188 0.079174 0.100804 0.008469 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.034000 0.000000 0.031379 0.031650 0.032194 0.033294 0.035556 0.040508 0.052205 0.079249 0.101223 0.008602 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.028000 0.000000 0.031381 0.031651 0.032196 0.033297 0.035560 0.040515 0.052223 0.079324 0.101644 0.008737 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.022000 0.000000 0.031382 0.031653 0.032198 0.033300 0.035564 0.040522 0.052240 0.079399 0.102065 0.008874 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.016000 0.000000 0.031384 0.031655 0.032200 0.033302 0.035568 0.040530 0.052257 0.079474 0.102488 0.009013 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.010000 0.000000 0.031385 0.031657 0.032202 0.033305 0.035572 0.040537 0.052275 0.079549 0.102912 0.009155 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-2.004000 0.000000 0.031387 0.031658 0.032204 0.033307 0.035576 0.040544 0.052292 0.079623 0.103337 0.009300 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.998000 0.000000 0.031389 0.031660 0.032206 0.033310 0.035580 0.040551 0.052309 0.079698 0.103763 0.009447 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.992000 0.000000 0.031390 0.031662 0.032208 0.033312 0.035584 0.040558 0.052326 0.079772 0.104191 0.009596 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.986000 0.000000 0.031392 0.031663 0.032210 0.033315 0.035588 0.040565 0.052343 0.079847 0.104619 0.009748 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.980000 0.000000 0.031393 0.031665 0.032212 0.033318 0.035592 0.040572 0.052360 0.079921 0.105049 0.009903 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.974000 0.000000 0.031395 0.031667 0.032214 0.033320 0.035596 0.040579 0.052377 0.079995 0.105480 0.010060 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.968000 0.000000 0.031396 0.031668 0.032216 0.033323 0.035600 0.040587 0.052394 0.080068 0.105912 0.010220 0.000011 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.962000 0.000000 0.031398 0.031670 0.032217 0.033325 0.035604 0.040594 0.052411 0.080142 0.106345 0.010382 0.000011 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.956000 0.000000 0.031399 0.031672 0.032219 0.033327 0.035607 0.040601 0.052428 0.080216 0.106779 0.010548 0.000011 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.950000 0.000000 0.031401 0.031673 0.032221 0.033330 0.035611 0.040607 0.052445 0.080289 0.107214 0.010716 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.944000 0.000000 0.031402 0.031675 0.032223 0.033332 0.035615 0.040614 0.052462 0.080363 0.107650 0.010887 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.938000 0.000000 0.031404 0.031677 0.032225 0.033335 0.035619 0.040621 0.052478 0.080436 0.108088 0.011061 0.000013 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.932000 0.000000 0.031405 0.031678 0.032227 0.033337 0.035623 0.040628 0.052495 0.080509 0.108526 0.011238 0.000013 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.926000 0.000000 0.031407 0.031680 0.032229 0.033340 0.035626 0.040635 0.052512 0.080582 0.108966 0.011419 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.920000 0.000000 0.031408 0.031681 0.032231 0.033342 0.035630 0.040642 0.052528 0.080655 0.109407 0.011602 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.914000 0.000000 0.031410 0.031683 0.032232 0.033345 0.035634 0.040649 0.052545 0.080727 0.109849 0.011788 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.908000 0.000000 0.031411 0.031685 0.032234 0.033347 0.035638 0.040656 0.052561 0.080800 0.110291 0.011978 0.000015 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.902000 0.000000 0.031413 0.031686 0.032236 0.033349 0.035641 0.040662 0.052578 0.080872 0.110735 0.012171 0.000015 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.896000 0.000000 0.031414 0.031688 0.032238 0.033352 0.035645 0.040669 0.052594 0.080944 0.111180 0.012368 0.000016 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.890000 0.000000 0.031415 0.031689 0.032240 0.033354 0.035649 0.040676 0.052610 0.081016 0.111627 0.012567 0.000017 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.884000 0.000000 0.031417 0.031691 0.032241 0.033356 0.035652 0.040683 0.052627 0.081088 0.112074 0.012770 0.000017 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.878000 0.000000 0.031418 0.031692 0.032243 0.033359 0.035656 0.040689 0.052643 0.081160 0.112522 0.012977 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.872000 0.000000 0.031420 0.031694 0.032245 0.033361 0.035660 0.040696 0.052659 0.081232 0.112971 0.013188 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.866000 0.000000 0.031421 0.031695 0.032247 0.033363 0.035663 0.040703 0.052675 0.081304 0.113421 0.013402 0.000019 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.860000 0.000000 0.031422 0.031697 0.032248 0.033366 0.035667 0.040709 0.052691 0.081375 0.113873 0.013619 0.000020 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.854000 0.000000 0.031424 0.031698 0.032250 0.033368 0.035670 0.040716 0.052707 0.081446 0.114325 0.013841 0.000020 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.848000 0.000000 0.031425 0.031700 0.032252 0.033370 0.035674 0.040723 0.052723 0.081517 0.114778 0.014067 0.000021 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.842000 0.000000 0.031426 0.031701 0.032254 0.033373 0.035678 0.040729 0.052739 0.081588 0.115233 0.014296 0.000022 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.836000 0.000000 0.031428 0.031703 0.032255 0.033375 0.035681 0.040736 0.052755 0.081659 0.115688 0.014529 0.000022 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.830000 0.000000 0.031429 0.031704 0.032257 0.033377 0.035685 0.040742 0.052771 0.081730 0.116144 0.014767 0.000023 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.824000 0.000000 0.031431 0.031705 0.032259 0.033379 0.035688 0.040749 0.052787 0.081800 0.116602 0.015008 0.000024 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.818000 0.000000 0.031432 0.031707 0.032260 0.033381 0.035692 0.040755 0.052802 0.081871 0.117060 0.015254 0.000025 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.812000 0.000000 0.031433 0.031708 0.032262 0.033384 0.035695 0.040762 0.052818 0.081941 0.117519 0.015504 0.000026 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.806000 0.000000 0.031434 0.031710 0.032264 0.033386 0.035699 0.040768 0.052834 0.082011 0.117979 0.015759 0.000027 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.800000 0.000000 0.031436 0.031711 0.032265 0.033388 0.035702 0.040774 0.052849 0.082081 0.118440 0.016018 0.000028 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.794000 0.000000 0.031437 0.031713 0.032267 0.033390 0.035706 0.040781 0.052865 0.082151 0.118903 0.016282 0.000029 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.788000 0.000000 0.031438 0.031714 0.032269 0.033392 0.035709 0.040787 0.052880 0.082221 0.119366 0.016550 0.000030 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.782000 0.000000 0.031440 0.031715 0.032270 0.033395 0.035712 0.040794 0.052896 0.082290 0.119830 0.016823 0.000031 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.776000 0.000000 0.031441 0.031717 0.032272 0.033397 0.035716 0.040800 0.052911 0.082359 0.120294 0.017100 0.000032 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.770000 0.000000 0.031442 0.031718 0.032273 0.033399 0.035719 0.040806 0.052926 0.082429 0.120760 0.017383 0.000033 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.764000 0.000000 0.031443 0.031719 0.032275 0.033401 0.035723 0.040812 0.052942 0.082498 0.121227 0.017671 0.000034 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.758000 0.000000 0.031444 0.031721 0.032277 0.033403 0.035726 0.040819 0.052957 0.082566 0.121695 0.017963 0.000035 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.752000 0.000000 0.031446 0.031722 0.032278 0.033405 0.035729 0.040825 0.052972 0.082635 0.122163 0.018261 0.000037 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.746000 0.000000 0.031447 0.031723 0.032280 0.033407 0.035733 0.040831 0.052987 0.082704 0.122632 0.018564 0.000038 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.740000 0.000000 0.031448 0.031725 0.032281 0.033409 0.035736 0.040837 0.053002 0.082772 0.123103 0.018873 0.000040 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.734000 0.000000 0.031449 0.031726 0.032283 0.033411 0.035739 0.040843 0.053017 0.082840 0.123574 0.019187 0.000041 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.728000 0.000000 0.031450 0.031727 0.032284 0.033413 0.035743 0.040850 0.053032 0.082908 0.124046 0.019506 0.000043 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.722000 0.000000 0.031452 0.031729 0.032286 0.033416 0.035746 0.040856 0.053047 0.082976 0.124518 0.019831 0.000044 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.716000 0.000000 0.031453 0.031730 0.032287 0.033418 0.035749 0.040862 0.053062 0.083044 0.124992 0.020162 0.000046 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.710000 0.000000 0.031454 0.031731 0.032289 0.033420 0.035752 0.040868 0.053077 0.083112 0.125466 0.020499 0.000048 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.704000 0.000000 0.031455 0.031732 0.032290 0.033422 0.035756 0.040874 0.053092 0.083179 0.125942 0.020841 0.000049 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.698000 0.000000 0.031456 0.031734 0.032292 0.033424 0.035759 0.040880 0.053107 0.083247 0.126418 0.021190 0.000051 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.692000 0.000000 0.031457 0.031735 0.032293 0.033426 0.035762 0.040886 0.053121 0.083314 0.126895 0.021545 0.000053 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.686000 0.000000 0.031458 0.031736 0.032295 0.033428 0.035765 0.040892 0.053136 0.083381 0.127372 0.021906 0.000055 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.680000 0.000000 0.031459 0.031737 0.032296 0.033429 0.035768 0.040898 0.053150 0.083447 0.127851 0.022274 0.000057 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.674000 0.000000 0.031461 0.031738 0.032298 0.033431 0.035771 0.040904 0.053165 0.083514 0.128330 0.022648 0.000059 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.668000 0.000000 0.031462 0.031740 0.032299 0.033433 0.035775 0.040910 0.053179 0.083580 0.128810 0.023028 0.000061 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.662000 0.000000 0.031463 0.031741 0.032300 0.033435 0.035778 0.040916 0.053194 0.083647 0.129290 0.023416 0.000064 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.656000 0.000000 0.031464 0.031742 0.032302 0.033437 0.035781 0.040921 0.053208 0.083713 0.129772 0.023810 0.000066 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.650000 0.000000 0.031465 0.031743 0.032303 0.033439 0.035784 0.040927 0.053223 0.083779 0.130254 0.024211 0.000069 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.644000 0.000000 0.031466 0.031744 0.032305 0.033441 0.035787 0.040933 0.053237 0.083845 0.130737 0.024620 0.000071 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.638000 0.000000 0.031467 0.031745 0.032306 0.033443 0.035790 0.040939 0.053251 0.083910 0.131220 0.025036 0.000074 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.632000 0.000000 0.031468 0.031747 0.032307 0.033445 0.035793 0.040945 0.053265 0.083976 0.131704 0.025459 0.000077 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.626000 0.000000 0.031469 0.031748 0.032309 0.033447 0.035796 0.040950 0.053279 0.084041 0.132189 0.025889 0.000080 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.620000 0.000000 0.031470 0.031749 0.032310 0.033449 0.035799 0.040956 0.053293 0.084106 0.132675 0.026328 0.000083 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.614000 0.000000 0.031471 0.031750 0.032311 0.033450 0.035802 0.040962 0.053307 0.084171 0.133161 0.026774 0.000086 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.608000 0.000000 0.031472 0.031751 0.032313 0.033452 0.035805 0.040968 0.053321 0.084236 0.133648 0.027228 0.000090 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.602000 0.000000 0.031473 0.031752 0.032314 0.033454 0.035808 0.040973 0.053335 0.084300 0.134135 0.027690 0.000093 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.596000 0.000000 0.031474 0.031753 0.032315 0.033456 0.035811 0.040979 0.053349 0.084365 0.134623 0.028160 0.000097 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.590000 0.000000 0.031475 0.031754 0.032317 0.033458 0.035814 0.040984 0.053363 0.084429 0.135112 0.028638 0.000100 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.584000 0.000000 0.031476 0.031755 0.032318 0.033459 0.035817 0.040990 0.053377 0.084493 0.135601 0.029125 0.000104 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.578000 0.000000 0.031477 0.031756 0.032319 0.033461 0.035820 0.040996 0.053390 0.084557 0.136091 0.029621 0.000108 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.572000 0.000000 0.031478 0.031757 0.032320 0.033463 0.035823 0.041001 0.053404 0.084621 0.136581 0.030126 0.000113 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.566000 0.000000 0.031479 0.031758 0.032322 0.033465 0.035826 0.041007 0.053418 0.084684 0.137072 0.030639 0.000117 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.560000 0.000000 0.031480 0.031759 0.032323 0.033466 0.035829 0.041012 0.053431 0.084748 0.137564 0.031162 0.000122 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.554000 0.000000 0.031481 0.031760 0.032324 0.033468 0.035832 0.041018 0.053445 0.084811 0.138056 0.031693 0.000127 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.548000 0.000000 0.031482 0.031761 0.032325 0.033470 0.035834 0.041023 0.053458 0.084874 0.138548 0.032235 0.000132 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.542000 0.000000 0.031482 0.031763 0.032327 0.033471 0.035837 0.041028 0.053472 0.084936 0.139041 0.032786 0.000137 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.536000 0.000000 0.031483 0.031763 0.032328 0.033473 0.035840 0.041034 0.053485 0.084999 0.139535 0.033346 0.000143 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.530000 0.000000 0.031484 0.031764 0.032329 0.033475 0.035843 0.041039 0.053498 0.085062 0.140029 0.033917 0.000148 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.524000 0.000000 0.031485 0.031765 0.032330 0.033477 0.035846 0.041045 0.053511 0.085124 0.140523 0.034497 0.000154 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.518000 0.000000 0.031486 0.031766 0.032331 0.033478 0.035848 0.041050 0.053525 0.085186 0.141018 0.035088 0.000161 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.512000 0.000000 0.031487 0.031767 0.032333 0.033480 0.035851 0.041055 0.053538 0.085248 0.141514 0.035690 0.000167 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.506000 0.000000 0.031488 0.031768 0.032334 0.033481 0.035854 0.041061 0.053551 0.085309 0.142009 0.036302 0.000174 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.500000 0.000000 0.031488 0.031769 0.032335 0.033483 0.035857 0.041066 0.053564 0.085371 0.142506 0.036925 0.000181 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.494000 0.000000 0.031489 0.031770 0.032336 0.033485 0.035859 0.041071 0.053577 0.085432 0.143002 0.037559 0.000188 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.488000 0.000000 0.031490 0.031771 0.032337 0.033486 0.035862 0.041076 0.053590 0.085493 0.143499 0.038204 0.000196 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.482000 0.000000 0.031491 0.031772 0.032338 0.033488 0.035865 0.041081 0.053603 0.085554 0.143996 0.038860 0.000204 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.476000 0.000000 0.031492 0.031773 0.032339 0.033489 0.035867 0.041087 0.053615 0.085615 0.144494 0.039529 0.000213 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.470000 0.000000 0.031492 0.031774 0.032340 0.033491 0.035870 0.041092 0.053628 0.085676 0.144992 0.040208 0.000222 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.464000 0.000000 0.031493 0.031775 0.032341 0.033493 0.035873 0.041097 0.053641 0.085736 0.145490 0.040900 0.000231 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.458000 0.000000 0.031494 0.031775 0.032343 0.033494 0.035875 0.041102 0.053653 0.085796 0.145989 0.041604 0.000240 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.452000 0.000000 0.031495 0.031776 0.032344 0.033496 0.035878 0.041107 0.053666 0.085856 0.146488 0.042321 0.000250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.446000 0.000000 0.031496 0.031777 0.032345 0.033497 0.035881 0.041112 0.053679 0.085916 0.146987 0.043050 0.000261 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.440000 0.000000 0.031496 0.031778 0.032346 0.033499 0.035883 0.041117 0.053691 0.085976 0.147487 0.043792 0.000272 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.434000 0.000000 0.031497 0.031779 0.032347 0.033500 0.035886 0.041122 0.053703 0.086035 0.147986 0.044547 0.000284 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.428000 0.000000 0.031498 0.031780 0.032348 0.033502 0.035888 0.041127 0.053716 0.086094 0.148486 0.045315 0.000296 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.422000 0.000000 0.031498 0.031780 0.032349 0.033503 0.035891 0.041132 0.053728 0.086153 0.148986 0.046096 0.000308 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.416000 0.000000 0.031499 0.031781 0.032350 0.033505 0.035893 0.041137 0.053740 0.086212 0.149487 0.046892 0.000321 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.410000 0.000000 0.031500 0.031782 0.032351 0.033506 0.035896 0.041142 0.053753 0.086271 0.149987 0.047701 0.000335 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.404000 0.000000 0.031501 0.031783 0.032352 0.033507 0.035898 0.041147 0.053765 0.086329 0.150488 0.048524 0.000349 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.398000 0.000000 0.031501 0.031784 0.032353 0.033509 0.035901 0.041152 0.053777 0.086387 0.150989 0.049362 0.000365 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.392000 0.000000 0.031502 0.031784 0.032354 0.033510 0.035903 0.041157 0.053789 0.086445 0.151490 0.050214 0.000380 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.386000 0.000000 0.031503 0.031785 0.032355 0.033512 0.035906 0.041161 0.053801 0.086503 0.151991 0.051081 0.000397 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.380000 0.000000 0.031503 0.031786 0.032356 0.033513 0.035908 0.041166 0.053813 0.086561 0.152492 0.051963 0.000414 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.374000 0.000000 0.031504 0.031787 0.032357 0.033514 0.035911 0.041171 0.053825 0.086618 0.152993 0.052861 0.000432 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.368000 0.000000 0.031504 0.031787 0.032357 0.033516 0.035913 0.041176 0.053837 0.086676 0.153494 0.053774 0.000451 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.362000 0.000000 0.031505 0.031788 0.032358 0.033517 0.035916 0.041180 0.053849 0.086733 0.153996 0.054703 0.000471 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.356000 0.000000 0.031506 0.031789 0.032359 0.033518 0.035918 0.041185 0.053860 0.086789 0.154497 0.055648 0.000491 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.350000 0.000000 0.031506 0.031789 0.032360 0.033520 0.035920 0.041190 0.053872 0.086846 0.154999 0.056609 0.000513 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.344000 0.000000 0.031507 0.031790 0.032361 0.033521 0.035923 0.041194 0.053884 0.086902 0.155500 0.057587 0.000536 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.338000 0.000000 0.031507 0.031791 0.032362 0.033522 0.035925 0.041199 0.053895 0.086959 0.156001 0.058582 0.000560 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.332000 0.000000 0.031508 0.031792 0.032363 0.033524 0.035927 0.041204 0.053907 0.087015 0.156503 0.059593 0.000585 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.326000 0.000000 0.031509 0.031792 0.032364 0.033525 0.035930 0.041208 0.053918 0.087070 0.157004 0.060622 0.000611 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.320000 0.000000 0.031509 0.031793 0.032365 0.033526 0.035932 0.041213 0.053930 0.087126 0.157505 0.061669 0.000638 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.314000 0.000000 0.031510 0.031793 0.032365 0.033528 0.035934 0.041217 0.053941 0.087181 0.158006 0.062734 0.000667 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.308000 0.000000 0.031510 0.031794 0.032366 0.033529 0.035936 0.041222 0.053952 0.087237 0.158507 0.063817 0.000697 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.302000 0.000000 0.031511 0.031795 0.032367 0.033530 0.035939 0.041226 0.053963 0.087292 0.159008 0.064918 0.000729 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.296000 0.000000 0.031511 0.031795 0.032368 0.033531 0.035941 0.041231 0.053975 0.087346 0.159509 0.066038 0.000762 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.290000 0.000000 0.031512 0.031796 0.032369 0.033533 0.035943 0.041235 0.053986 0.087401 0.160010 0.067177 0.000797 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.284000 0.000000 0.031512 0.031796 0.032369 0.033534 0.035945 0.041240 0.053997 0.087455 0.160510 0.068335 0.000833 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.278000 0.000000 0.031513 0.031797 0.032370 0.033535 0.035948 0.041244 0.054008 0.087509 0.161010 0.069512 0.000871 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.272000 0.000000 0.031513 0.031798 0.032371 0.033536 0.035950 0.041248 0.054019 0.087563 0.161510 0.070710 0.000912 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.266000 0.000000 0.031514 0.031798 0.032372 0.033537 0.035952 0.041253 0.054030 0.087617 0.162010 0.071928 0.000954 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.260000 0.000000 0.031514 0.031799 0.032372 0.033538 0.035954 0.041257 0.054041 0.087670 0.162510 0.073166 0.000998 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.254000 0.000000 0.031515 0.031799 0.032373 0.033540 0.035956 0.041261 0.054051 0.087724 0.163009 0.074424 0.001044 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.248000 0.000000 0.031515 0.031800 0.032374 0.033541 0.035958 0.041266 0.054062 0.087777 0.163508 0.075704 0.001093 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.242000 0.000000 0.031516 0.031800 0.032375 0.033542 0.035960 0.041270 0.054073 0.087830 0.164006 0.077005 0.001144 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.236000 0.000000 0.031516 0.031801 0.032375 0.033543 0.035962 0.041274 0.054083 0.087882 0.164505 0.078328 0.001198 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.230000 0.000000 0.031517 0.031801 0.032376 0.033544 0.035964 0.041278 0.054094 0.087935 0.165003 0.079672 0.001254 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.224000 0.000000 0.031517 0.031802 0.032377 0.033545 0.035967 0.041283 0.054105 0.087987 0.165500 0.081039 0.001314 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.218000 0.000000 0.031517 0.031802 0.032377 0.033546 0.035969 0.041287 0.054115 0.088039 0.165997 0.082428 0.001376 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.212000 0.000000 0.031518 0.031803 0.032378 0.033547 0.035971 0.041291 0.054125 0.088090 0.166494 0.083840 0.001441 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.206000 0.000000 0.031518 0.031803 0.032379 0.033548 0.035973 0.041295 0.054136 0.088142 0.166990 0.085275 0.001510 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.200000 0.000000 0.031519 0.031804 0.032379 0.033549 0.035975 0.041299 0.054146 0.088193 0.167486 0.086733 0.001583 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.194000 0.000000 0.031519 0.031804 0.032380 0.033550 0.035977 0.041303 0.054156 0.088244 0.167982 0.088215 0.001659 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.188000 0.000000 0.031519 0.031805 0.032380 0.033551 0.035979 0.041307 0.054167 0.088295 0.168477 0.089721 0.001739 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.182000 0.000000 0.031520 0.031805 0.032381 0.033552 0.035980 0.041311 0.054177 0.088346 0.168971 0.091251 0.001823 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.176000 0.000000 0.031520 0.031806 0.032382 0.033553 0.035982 0.041315 0.054187 0.088396 0.169465 0.092806 0.001911 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.170000 0.000000 0.031520 0.031806 0.032382 0.033554 0.035984 0.041319 0.054197 0.088447 0.169958 0.094385 0.002004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.164000 0.000000 0.031521 0.031806 0.032383 0.033555 0.035986 0.041323 0.054207 0.088497 0.170451 0.095990 0.002102 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.158000 0.000000 0.031521 0.031807 0.032383 0.033556 0.035988 0.041327 0.054217 0.088546 0.170943 0.097621 0.002205 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.152000 0.000000 0.031521 0.031807 0.032384 0.033557 0.035990 0.041331 0.054227 0.088596 0.171435 0.099277 0.002314 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.146000 0.000000 0.031522 0.031808 0.032385 0.033558 0.035992 0.041335 0.054236 0.088645 0.171926 0.100959 0.002428 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.140000 0.000000 0.031522 0.031808 0.032385 0.033559 0.035994 0.041339 0.054246 0.088694 0.172416 0.102668 0.002548 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.134000 0.000000 0.031522 0.031808 0.032386 0.033560 0.035996 0.041342 0.054256 0.088743 0.172906 0.104403 0.002674 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.128000 0.000000 0.031522 0.031809 0.032386 0.033561 0.035997 0.041346 0.054265 0.088792 0.173395 0.106165 0.002807 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.122000 0.000000 0.031523 0.031809 0.032387 0.033562 0.035999 0.041350 0.054275 0.088840 0.173883 0.107955 0.002948 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.116000 0.000000 0.031523 0.031809 0.032387 0.033563 0.036001 0.041354 0.054284 0.088888 0.174370 0.109772 0.003095 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.110000 0.000000 0.031523 0.031810 0.032388 0.033564 0.036003 0.041358 0.054294 0.088936 0.174857 0.111617 0.003251 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.104000 0.000000 0.031523 0.031810 0.032388 0.033565 0.036004 0.041361 0.054303 0.088984 0.175343 0.113490 0.003415 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.098000 0.000000 0.031524 0.031810 0.032389 0.033565 0.036006 0.041365 0.054313 0.089031 0.175828 0.115391 0.003587 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.092000 0.000000 0.031524 0.031811 0.032389 0.033566 0.036008 0.041369 0.054322 0.089079 0.176312 0.117322 0.003769 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.086000 0.000000 0.031524 0.031811 0.032390 0.033567 0.036010 0.041372 0.054331 0.089125 0.176796 0.119281 0.003961 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.080000 0.000000 0.031524 0.031811 0.032390 0.033568 0.036011 0.041376 0.054340 0.089172 0.177278 0.121270 0.004163 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.074000 0.000000 0.031524 0.031811 0.032390 0.033569 0.036013 0.041379 0.054350 0.089219 0.177760 0.123288 0.004376 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.068000 0.000000 0.031525 0.031812 0.032391 0.033569 0.036015 0.041383 0.054359 0.089265 0.178241 0.125336 0.004601 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.062000 0.000000 0.031525 0.031812 0.032391 0.033570 0.036016 0.041386 0.054368 0.089311 0.178721 0.127414 0.004838 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
-1.056000 0.000000 0.031525 0.031812 0.032392 0.033571 0.036018 0.041390 0.054377 0.089357 0.179199 0.129522 0.005088 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.050000 0.000000 0.031525 0.031812 0.032392 0.033572 0.036020 0.041393 0.054386 0.089403 0.179677 0.131661 0.005351 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.044000 0.000000 0.031525 0.031813 0.032392 0.033572 0.036021 0.041397 0.054394 0.089448 0.180154 0.133831 0.005629 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.038000 0.000000 0.031525 0.031813 0.032393 0.033573 0.036023 0.041400 0.054403 0.089493 0.180630 0.136032 0.005922 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.032000 0.000000 0.031525 0.031813 0.032393 0.033574 0.036024 0.041404 0.054412 0.089538 0.181105 0.138264 0.006232 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.026000 0.000000 0.031526 0.031813 0.032393 0.033575 0.036026 0.041407 0.054421 0.089583 0.181579 0.140528 0.006558 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.020000 0.000000 0.031526 0.031813 0.032394 0.033575 0.036028 0.041411 0.054429 0.089627 0.182052 0.142824 0.006903 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.014000 0.000000 0.031526 0.031814 0.032394 0.033576 0.036029 0.041414 0.054438 0.089671 0.182523 0.145151 0.007266 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.008000 0.000000 0.031526 0.031814 0.032394 0.033577 0.036031 0.041417 0.054446 0.089715 0.182994 0.147511 0.007650 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-1.002000 0.000000 0.031526 0.031814 0.032395 0.033577 0.036032 0.041420 0.054455 0.089759 0.183463 0.149904 0.008055 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
-0.996000 0.000000 0.031526 0.031814 0.032395 0.033578 0.036034 0.041424 0.054463 0.089802 0.183931 0.152329 0.008483 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
-0.990000 0.000000 0.031526 0.031814 0.032395 0.033579 0.036035 0.041427 0.054471 0.089846 0.184398 0.154786 0.008935 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
-0.984000 0.000000 0.031526 0.031814 0.032396 0.033579 0.036036 0.041430 0.054480 0.089889 0.184864 0.157277 0.009411 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
-0.978000 0.000000 0.031526 0.031814 0.032396 0.033580 0.036038 0.041433 0.054488 0.089931 0.185329 0.159801 0.009915 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
-0.972000 0.000000 0.031526 0.031814 0.032396 0.033580 0.036039 0.041437 0.054496 0.089974 0.185792 0.162358 0.010447 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000
-0.966000 0.000000 0.031526 0.031815 0.032396 0.033581 0.036041 0.041440 0.054504 0.090016 0.186254 0.164949 0.011008 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000
-0.960000 0.000000 0.031526 0.031815 0.032397 0.033582 0.036042 0.041443 0.054512 0.090058 0.186715 0.167573 0.011602 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000
-0.954000 0.000000 0.031526 0.031815 0.032397 0.033582 0.036044 0.041446 0.054520 0.090100 0.187174 0.170231 0.012228 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000
-0.948000 0.000000 0.031526 0.031815 0.032397 0.033583 0.036045 0.041449 0.054528 0.090142 0.187632 0.172923 0.012890 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000
-0.942000 0.000000 0.031526 0.031815 0.032397 0.033583 0.036046 0.041452 0.054536 0.090183 0.188088 0.175648 0.013590 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000
-0.936000 0.000000 0.031526 0.031815 0.032397 0.033584 0.036048 0.041455 0.054544 0.090224 0.188544 0.178408 0.014329 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000
-0.930000 0.000000 0.031526 0.031815 0.032398 0.033584 0.036049 0.041458 0.054552 0.090265 0.188997 0.181202 0.015109 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000
-0.924000 0.000000 0.031526 0.031815 0.032398 0.033585 0.036050 0.041461 0.054559 0.090305 0.189450 0.184030 0.015934 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000
-0.918000 0.000000 0.031526 0.031815 0.032398 0.033585 0.036052 0.041464 0.054567 0.090345 0.189901 0.186892 0.016806 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000
-0.912000 0.000000 0.031526 0.031815 0.032398 0.033586 0.036053 0.041467 0.054575 0.090385 0.190350 0.189788 0.017726 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000
-0.906000 0.000000 0.031526 0.031815 0.032398 0.033586 0.036054 0.041470 0.054582 0.090425 0.190798 0.192719 0.018699 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000
-0.900000 0.000000 0.031526 0.031815 0.032398 0.033587 0.036055 0.041473 0.054590 0.090465 0.191244 0.195684 0.019728 0.000013 0.000000 0.000000 0.000000 0.000000 0.000000
-0.894000 0.000000 0.031526 0.031815 0.032399 0.033587 0.036057 0.041476 0.054597 0.090504 0.191689 0.198684 0.020814 0.000015 0.000000 0.000000 0.000000 0.000000 0.000000
-0.888000 0.000000 0.031526 0.031815 0.032399 0.033588 0.036058 0.041478 0.054604 0.090543 0.192132 0.201717 0.021962 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000
-0.882000 0.000000 0.031526 0.031815 0.032399 0.033588 0.036059 0.041481 0.054612 0.090582 0.192574 0.204785 0.023175 0.000020 0.000000 0.000000 0.000000 0.000000 0.000000
-0.876000 0.000000 0.031525 0.031815 0.032399 0.033589 0.036060 0.041484 0.054619 0.090621 0.193014 0.207887 0.024457 0.000023 0.000000 0.000000 0.000000 0.000000 0.000000
-0.870000 0.000000 0.031525 0.031815 0.032399 0.033589 0.036061 0.041487 0.054626 0.090659 0.193452 0.211023 0.025811 0.000027 0.000000 0.000000 0.000000 0.000000 0.000000
-0.864000 0.000000 0.031525 0.031815 0.032399 0.033589 0.036062 0.041490 0.054633 0.090697 0.193889 0.214193 0.027242 0.000031 0.000000 0.000000 0.000000 0.000000 0.000000
-0.858000 0.000000 0.031525 0.031815 0.032399 0.033590 0.036064 0.041492 0.054640 0.090735 0.194324 0.217396 0.028754 0.000036 0.000000 0.000000 0.000000 0.000000 0.000000
-0.852000 0.000000 0.031525 0.031815 0.032399 0.033590 0.036065 0.041495 0.054647 0.090772 0.194757 0.220634 0.030350 0.000041 0.000000 0.000000 0.000000 0.000000 0.000000
-0.846000 0.000000 0.031525 0.031814 0.032399 0.033590 0.036066 0.041498 0.054654 0.090810 0.195189 0.223905 0.032037 0.000048 0.000000 0.000000 0.000000 0.000000 0.000000
-0.840000 0.000000 0.031525 0.031814 0.032399 0.033591 0.036067 0.041500 0.054661 0.090847 0.195619 0.227210 0.033819 0.000055 0.000000 0.000000 0.000000 0.000000 0.000000
-0.834000 0.000000 0.031524 0.031814 0.032399 0.033591 0.036068 0.041503 0.054668 0.090883 0.196047 0.230548 0.035700 0.000064 0.000000 0.000000 0.000000 0.000000 0.000000
-0.828000 0.000000 0.031524 0.031814 0.032399 0.033591 0.036069 0.041506 0.054675 0.090920 0.196473 0.233919 0.037687 0.000075 0.000000 0.000000 0.000000 0.000000 0.000000
-0.822000 0.000000 0.031524 0.031814 0.032399 0.033592 0.036070 0.041508 0.054681 0.090956 0.196897 0.237323 0.039784 0.000087 0.000000 0.000000 0.000000 0.000000 0.000000
-0.816000 0.000000 0.031524 0.031814 0.032399 0.033592 0.036071 0.041511 0.054688 0.090992 0.197320 0.240759 0.041999 0.000101 0.000000 0.000000 0.000000 0.000000 0.000000
-0.810000 0.000000 0.031524 0.031814 0.032399 0.033592 0.036072 0.041513 0.054695 0.091028 0.197740 0.244228 0.044336 0.000117 0.000000 0.000000 0.000000 0.000000 0.000000
-0.804000 0.000000 0.031523 0.031814 0.032399 0.033593 0.036073 0.041516 0.054701 0.091064 0.198159 0.247729 0.046803 0.000137 0.000000 0.000000 0.000000 0.000000 0.000000
-0.798000 0.000000 0.031523 0.031813 0.032399 0.033593 0.036074 0.041518 0.054708 0.091099 0.198576 0.251262 0.049405 0.000159 0.000000 0.000000 0.000000 0.000000 0.000000
-0.792000 0.000000 0.031523 0.031813 0.032399 0.033593 0.036075 0.041521 0.054714 0.091134 0.198991 0.254826 0.052150 0.000186 0.000000 0.000000 0.000000 0.000000 0.000000
-0.786000 0.000000 0.031523 0.031813 0.032399 0.033593 0.036076 0.041523 0.054721 0.091169 0.199403 0.258421 0.055045 0.000218 0.000000 0.000000 0.000000 0.000000 0.000000
-0.780000 0.000000 0.031522 0.031813 0.032399 0.033594 0.036077 0.041525 0.054727 0.091203 0.199814 0.262047 0.058098 0.000255 0.000000 0.000000 0.000000 0.000000 0.000000
-0.774000 0.000000 0.031522 0.031813 0.032399 0.033594 0.036078 0.041528 0.054733 0.091237 0.200223 0.265703 0.061315 0.000299 0.000000 0.000000 0.000000 0.000000 0.000000
-0.768000 0.000000 0.031522 0.031812 0.032399 0.033594 0.036079 0.041530 0.054739 0.091271 0.200630 0.269389 0.064705 0.000351 0.000000 0.000000 0.000000 0.000000 0.000000
-0.762000 0.000000 0.031522 0.031812 0.032399 0.033594 0.036080 0.041532 0.054746 0.091305 0.201035 0.273105 0.068276 0.000413 0.000000 0.000000 0.000000 0.000000 0.000000
-0.756000 0.000000 0.031521 0.031812 0.032399 0.033595 0.036081 0.041535 0.054752 0.091338 0.201438 0.276849 0.072036 0.000486 0.000000 0.000000 0.000000 0.000000 0.000000
-0.750000 0.000000 0.031521 0.031812 0.032399 0.033595 0.036082 0.041537 0.054758 0.091372 0.201838 0.280622 0.075994 0.000573 0.000000 0.000000 0.000000 0.000000 0.000000
-0.744000 0.000000 0.031521 0.031811 0.032398 0.033595 0.036082 0.041539 0.054764 0.091405 0.202237 0.284424 0.080158 0.000676 0.000000 0.000000 0.000000 0.000000 0.000000
-0.738000 0.000000 0.031520 0.031811 0.032398 0.033595 0.036083 0.041542 0.054769 0.091437 0.202633 0.288252 0.084537 0.000798 0.000000 0.000000 0.000000 0.000000 0.000000
-0.732000 0.000000 0.031520 0.031811 0.032398 0.033595 0.036084 0.041544 0.054775 0.091470 0.203027 0.292108 0.089141 0.000944 0.000000 0.000000 0.000000 0.000000 0.000000
-0.726000 0.000000 0.031520 0.031811 0.032398 0.033595 0.036085 0.041546 0.054781 0.091502 0.203419 0.295990 0.093979 0.001118 0.000000 0.000000 0.000000 0.000000 0.000000
-0.720000 0.000000 0.031519 0.031810 0.032398 0.033595 0.036086 0.041548 0.054787 0.091534 0.203809 0.299898 0.099059 0.001326 0.000000 0.000000 0.000000 0.000000 0.000000
-0.714000 0.000000 0.031519 0.031810 0.032398 0.033596 0.036086 0.041550 0.054793 0.091565 0.204197 0.303831 0.104390 0.001574 0.000000 0.000000 0.000000 0.000000 0.000000
-0.708000 0.000000 0.031519 0.031810 0.032397 0.033596 0.036087 0.041552 0.054798 0.091597 0.204582 0.307789 0.109983 0.001870 0.000000 0.000000 0.000000 0.000000 0.000000
-0.702000 0.000000 0.031518 0.031809 0.032397 0.033596 0.036088 0.041554 0.054804 0.091628 0.204965 0.311770 0.115846 0.002225 0.000000 0.000000 0.000000 0.000000 0.000000
-0.696000 0.000000 0.031518 0.031809 0.032397 0.033596 0.036089 0.041556 0.054809 0.091659 0.205346 0.315775 0.121988 0.002651 0.000000 0.000000 0.000000 0.000000 0.000000
-0.690000 0.000000 0.031518 0.031809 0.032397 0.033596 0.036090 0.041559 0.054815 0.091689 0.205724 0.319802 0.128418 0.003161 0.000000 0.000000 0.000000 0.000000 0.000000
-0.684000 0.000000 0.031517 0.031808 0.032396 0.033596 0.036090 0.041561 0.054820 0.091720 0.206100 0.323851 0.135145 0.003773 0.000000 0.000000 0.000000 0.000000 0.000000
-0.678000 0.000000 0.031517 0.031808 0.032396 0.033596 0.036091 0.041562 0.054825 0.091750 0.206474 0.327922 0.142176 0.004509 0.000000 0.000000 0.000000 0.000000 0.000000
-0.672000 0.000000 0.031516 0.031808 0.032396 0.033596 0.036092 0.041564 0.054831 0.091779 0.206845 0.332012 0.149520 0.005394 0.000000 0.000000 0.000000 0.000000 0.000000
-0.666000 0.000000 0.031516 0.031807 0.032396 0.033596 0.036092 0.041566 0.054836 0.091809 0.207214 0.336121 0.157184 0.006459 0.000000 0.000000 0.000000 0.000000 0.000000
-0.660000 0.000000 0.031515 0.031807 0.032396 0.033596 0.036093 0.041568 0.054841 0.091838 0.207580 0.340250 0.165175 0.007741 0.000000 0.000000 0.000000 0.000000 0.000000
-0.654000 0.000000 0.031515 0.031806 0.032395 0.033596 0.036094 0.041570 0.054846 0.091867 0.207944 0.344396 0.173498 0.009285 0.000000 0.000000 0.000000 0.000000 0.000000
-0.648000 0.000000 0.031515 0.031806 0.032395 0.033596 0.036094 0.041572 0.054851 0.091896 0.208306 0.348559 0.182160 0.011145 0.000000 0.000000 0.000000 0.000000 0.000000
-0.642000 0.000000 0.031514 0.031806 0.032395 0.033596 0.036095 0.041574 0.054856 0.091924 0.208665 0.352738 0.191164 0.013386 0.000000 0.000000 0.000000 0.000000 0.000000
-0.636000 0.000000 0.031514 0.031805 0.032394 0.033596 0.036095 0.041576 0.054861 0.091952 0.209022 0.356933 0.200514 0.016086 0.000000 0.000000 0.000000 0.000000 0.000000
-0.630000 0.000000 0.031513 0.031805 0.032394 0.033596 0.036096 0.041578 0.054866 0.091980 0.209376 0.361141 0.210213 0.019339 0.000000 0.000000 0.000000 0.000000 0.000000
-0.624000 0.000000 0.031513 0.031804 0.032394 0.033596 0.036096 0.041579 0.054871 0.092008 0.209727 0.365363 0.220262 0.023256 0.000000 0.000000 0.000000 0.000000 0.000000
-0.618000 0.000000 0.031512 0.031804 0.032393 0.033596 0.036097 0.041581 0.054875 0.092035 0.210076 0.369598 0.230661 0.027969 0.000000 0.000000 0.000000 0.000000 0.000000
-0.612000 0.000000 0.031512 0.031803 0.032393 0.033596 0.036098 0.041583 0.054880 0.092062 0.210422 0.373843 0.241408 0.033632 0.000000 0.000000 0.000000 0.000000 0.000000
-0.606000 0.000000 0.031511 0.031803 0.032393 0.033595 0.036098 0.041584 0.054885 0.092089 0.210766 0.378099 0.252501 0.040426 0.000000 0.000000 0.000000 0.000000 0.000000
-0.600000 0.000000 0.031511 0.031803 0.032392 0.033595 0.036099 0.041586 0.054889 0.092116 0.211107 0.382365 0.263936 0.048561 0.000000 0.000000 0.000000 0.000000 0.000000
-0.594000 0.000000 0.031510 0.031802 0.032392 0.033595 0.036099 0.041588 0.054894 0.092142 0.211445 0.386638 0.275707 0.058275 0.000000 0.000000 0.000000 0.000000 0.000000
-0.588000 0.000000 0.031509 0.031801 0.032391 0.033595 0.036099 0.041589 0.054898 0.092168 0.211781 0.390919 0.287805 0.069835 0.000001 0.000000 0.000000 0.000000 0.000000
-0.582000 0.000000 0.031509 0.031801 0.032391 0.033595 0.036100 0.041591 0.054903 0.092194 0.212114 0.395207 0.300223 0.083537 0.000001 0.000000 0.000000 0.000000 0.000000
-0.576000 0.000000 0.031508 0.031800 0.032391 0.033595 0.036100 0.041593 0.054907 0.092219 0.212444 0.399499 0.312949 0.099695 0.000003 0.000000 0.000000 0.000000 0.000000
-0.570000 0.000000 0.031508 0.031800 0.032390 0.033595 0.036101 0.041594 0.054911 0.092245 0.212772 0.403796 0.325971 0.118633 0.000008 0.000000 0.000000 0.000000 0.000000
-0.564000 0.000000 0.031507 0.031799 0.032390 0.033594 0.036101 0.041596 0.054915 0.092270 0.213096 0.408095 0.339273 0.140671 0.000019 0.000000 0.000000 0.000000 0.000000
-0.558000 0.000000 0.031507 0.031799 0.032389 0.033594 0.036102 0.041597 0.054920 0.092294 0.213418 0.412397 0.352841 0.166098 0.000047 0.000000 0.000000 0.000000 0.000000
-0.552000 0.000000 0.031506 0.031798 0.032389 0.033594 0.036102 0.041599 0.054924 0.092319 0.213737 0.416699 0.366656 0.195144 0.000120 0.000000 0.000000 0.000000 0.000000
-0.546000 0.000000 0.031505 0.031798 0.032389 0.033594 0.036102 0.041600 0.054928 0.092343 0.214054 0.421001 0.380698 0.227947 0.000315 0.000000 0.000000 0.000000 0.000000
-0.540000 0.000000 0.031505 0.031797 0.032388 0.033594 0.036103 0.041601 0.054932 0.092367 0.214367 0.425301 0.394948 0.264514 0.000847 0.000000 0.000000 0.000000 0.000000
-0.534000 0.000000 0.031504 0.031797 0.032388 0.033593 0.036103 0.041603 0.054936 0.092390 0.214678 0.429599 0.409382 0.304690 0.002325 0.000000 0.000000 0.000000 0.000000
-0.528000 0.000000 0.031503 0.031796 0.032387 0.033593 0.036103 0.041604 0.054940 0.092414 0.214986 0.433893 0.423977 0.348127 0.006487 0.000000 0.000000 0.000000 0.000000
-0.522000 0.000000 0.031503 0.031795 0.032387 0.033593 0.036104 0.041606 0.054943 0.092437 0.215291 0.438182 0.438708 0.394283 0.018265 0.000000 0.000000 0.000000 0.000000
-0.516000 0.000000 0.031502 0.031795 0.032386 0.033593 0.036104 0.041607 0.054947 0.092459 0.215593 0.442464 0.453550 0.442432 0.051004 0.000000 0.000000 0.000000 0.000000
-0.510000 0.000000 0.031501 0.031794 0.032385 0.033592 0.036104 0.041608 0.054951 0.092482 0.215892 0.446740 0.468476 0.491699 0.135596 0.000000 0.000000 0.000000 0.000000
-0.504000 0.000000 0.031501 0.031794 0.032385 0.033592 0.036104 0.041609 0.054954 0.092504 0.216188 0.451006 0.483459 0.541125 0.315471 0.000055 0.000000 0.000000 0.000000
-0.498000 1.000000 0.031500 0.031793 0.032384 0.033592 0.036105 0.041611 0.054958 0.092526 0.216481 0.455263 0.498470 0.589740 0.575825 0.968520 0.999993 1.000000 1.000000
-0.492000 1.000000 0.031499 0.031792 0.032384 0.033591 0.036105 0.041612 0.054961 0.092548 0.216771 0.459509 0.513484 0.636635 0.799724 1.000000 1.000000 1.000000 1.000000
-0.486000 1.000000 0.031499 0.031792 0.032383 0.033591 0.036105 0.041613 0.054965 0.092569 0.217058 0.463743 0.528470 0.681032 0.921152 1.000000 1.000000 1.000000 1.000000
-0.480000 1.000000 0.031498 0.031791 0.032383 0.033591 0.036105 0.041614 0.054968 0.092590 0.217343 0.467963 0.543403 0.722323 0.971319 1.000000 1.000000 1.000000 1.000000
-0.474000 1.000000 0.031497 0.031790 0.032382 0.033590 0.036105 0.041616 0.054972 0.092611 0.217624 0.472169 0.558254 0.760101 0.989789 1.000000 1.000000 1.000000 1.000000
-0.468000 1.000000 0.031497 0.031790 0.032382 0.033590 0.036106 0.041617 0.054975 0.092632 0.217902 0.476359 0.572998 0.794148 0.996351 1.000000 1.000000 1.000000 1.000000
-0.462000 1.000000 0.031496 0.031789 0.032381 0.033589 0.036106 0.041618 0.054978 0.092652 0.218177 0.480531 0.587608 0.824423 0.998677 1.000000 1.000000 1.000000 1.000000
-0.456000 1.000000 0.031495 0.031788 0.032380 0.033589 0.036106 0.041619 0.054981 0.092672 0.218448 0.484686 0.602059 0.851024 0.999511 1.000000 1.000000 1.000000 1.000000
-0.450000 1.000000 0.031494 0.031787 0.032380 0.033589 0.036106 0.041620 0.054984 0.092692 0.218717 0.488821 0.616328 0.874157 0.999815 1.000000 1.000000 1.000000 1.000000
-0.444000 1.000000 0.031494 0.031787 0.032379 0.033588 0.036106 0.041621 0.054987 0.092711 0.218983 0.492935 0.630392 0.894093 0.999928 1.000000 1.000000 1.000000 1.000000
-0.438000 1.000000 0.031493 0.031786 0.032378 0.033588 0.036106 0.041622 0.054990 0.092730 0.219245 0.497028 0.644230 0.911144 0.999972 1.000000 1.000000 1.000000 1.000000
-0.432000 1.000000 0.031492 0.031785 0.032378 0.033587 0.036106 0.041623 0.054993 0.092749 0.219505 0.501098 0.657823 0.925634 0.999989 1.000000 1.000000 1.000000 1.000000
-0.426000 1.000000 0.031491 0.031784 0.032377 0.033587 0.036106 0.041624 0.054996 0.092768 0.219761 0.505143 0.671153 0.937883 0.999995 1.000000 1.000000 1.000000 1.000000
-0.420000 1.000000 0.031490 0.031784 0.032377 0.033586 0.036106 0.041625 0.054999 0.092786 0.220014 0.509162 0.684203 0.948192 0.999998 1.000000 1.000000 1.000000 1.000000
-0.414000 1.000000 0.031490 0.031783 0.032376 0.033586 0.036106 0.041626 0.055002 0.092804 0.220264 0.513156 0.696958 0.956836 0.999999 1.000000 1.000000 1.000000 1.000000
-0.408000 1.000000 0.031489 0.031782 0.032375 0.033586 0.036106 0.041627 0.055004 0.092822 0.220510 0.517121 0.709407 0.964065 1.000000 1.000000 1.000000 1.000000 1.000000
-0.402000 1.000000 0.031488 0.031781 0.032374 0.033585 0.036106 0.041628 0.055007 0.092840 0.220753 0.521057 0.721537 0.970097 1.000000 1.000000 1.000000 1.000000 1.000000
-0.396000 1.000000 0.031487 0.031781 0.032374 0.033585 0.036106 0.041628 0.055009 0.092857 0.220993 0.524963 0.733340 0.975121 1.000000 1.000000 1.000000 1.000000 1.000000
-0.390000 1.000000 0.031486 0.031780 0.032373 0.033584 0.036106 0.041629 0.055012 0.092874 0.221230 0.528838 0.744807 0.979300 1.000000 1.000000 1.000000 1.000000 1.000000
-0.384000 1.000000 0.031485 0.031779 0.032372 0.033583 0.036106 0.041630 0.055014 0.092891 0.221464 0.532681 0.755934 0.982773 1.000000 1.000000 1.000000 1.000000 1.000000
-0.378000 1.000000 0.031485 0.031778 0.032371 0.033583 0.036106 0.041631 0.055017 0.092907 0.221694 0.536489 0.766714 0.985658 1.000000 1.000000 1.000000 1.000000 1.000000
-0.372000 1.000000 0.031484 0.031777 0.032371 0.033582 0.036106 0.041631 0.055019 0.092923 0.221921 0.540264 0.777146 0.988054 1.000000 1.000000 1.000000 1.000000 1.000000
-0.366000 1.000000 0.031483 0.031776 0.032370 0.033582 0.036106 0.041632 0.055021 0.092939 0.222144 0.544002 0.787227 0.990043 1.000000 1.000000 1.000000 1.000000 1.000000
-0.360000 1.000000 0.031482 0.031776 0.032369 0.033581 0.036106 0.041633 0.055024 0.092955 0.222364 0.547703 0.796957 0.991696 1.000000 1.000000 1.000000 1.000000 1.000000
-0.354000 1.000000 0.031481 0.031775 0.032368 0.033581 0.036106 0.041634 0.055026 0.092970 0.222581 0.551367 0.806339 0.993068 1.000000 1.000000 1.000000 1.000000 1.000000
-0.348000 1.000000 0.031480 0.031774 0.032368 0.033580 0.036106 0.041634 0.055028 0.092985 0.222795 0.554991 0.815373 0.994208 1.000000 1.000000 1.000000 1.000000 1.000000
-0.342000 1.000000 0.031479 0.031773 0.032367 0.033579 0.036106 0.041635 0.055030 0.093000 0.223005 0.558575 0.824064 0.995157 1.000000 1.000000 1.000000 1.000000 1.000000
-0.336000 1.000000 0.031478 0.031772 0.032366 0.033579 0.036105 0.041635 0.055032 0.093014 0.223212 0.562118 0.832415 0.995946 1.000000 1.000000 1.000000 1.000000 1.000000
-0.330000 1.000000 0.031477 0.031771 0.032365 0.033578 0.036105 0.041636 0.055034 0.093028 0.223415 0.565619 0.840432 0.996602 1.000000 1.000000 1.000000 1.000000 1.000000
-0.324000 1.000000 0.031476 0.031770 0.032364 0.033578 0.036105 0.041636 0.055036 0.093042 0.223615 0.569076 0.848121 0.997150 1.000000 1.000000 1.000000 1.000000 1.000000
-0.318000 1.000000 0.031475 0.031769 0.032364 0.033577 0.036105 0.041637 0.055037 0.093056 0.223811 0.572490 0.855488 0.997606 1.000000 1.000000 1.000000 1.000000 1.000000
-0.312000 1.000000 0.031474 0.031768 0.032363 0.033576 0.036105 0.041638 0.055039 0.093069 0.224004 0.575858 0.862540 0.997988 1.000000 1.000000 1.000000 1.000000 1.000000
-0.306000 1.000000 0.031473 0.031767 0.032362 0.033576 0.036104 0.041638 0.055041 0.093082 0.224194 0.579180 0.869286 0.998306 1.000000 1.000000 1.000000 1.000000 1.000000
-0.300000 1.000000 0.031472 0.031767 0.032361 0.033575 0.036104 0.041638 0.055042 0.093095 0.224380 0.582455 0.875732 0.998572 1.000000 1.000000 1.000000 1.000000 1.000000
-0.294000 1.000000 0.031471 0.031766 0.032360 0.033574 0.036104 0.041639 0.055044 0.093107 0.224562 0.585681 0.881889 0.998796 1.000000 1.000000 1.000000 1.000000 1.000000
-0.288000 1.000000 0.031470 0.031765 0.032359 0.033573 0.036104 0.041639 0.055046 0.093120 0.224741 0.588859 0.887764 0.998983 1.000000 1.000000 1.000000 1.000000 1.000000
-0.282000 1.000000 0.031469 0.031764 0.032358 0.033573 0.036103 0.041640 0.055047 0.093132 0.224917 0.591987 0.893366 0.999139 1.000000 1.000000 1.000000 1.000000 1.000000
-0.276000 1.000000 0.031468 0.031763 0.032357 0.033572 0.036103 0.041640 0.055048 0.093143 0.225089 0.595065 0.898704 0.999271 1.000000 1.000000 1.000000 1.000000 1.000000
-0.270000 1.000000 0.031467 0.031762 0.032356 0.033571 0.036103 0.041640 0.055050 0.093154 0.225257 0.598090 0.903788 0.999382 1.000000 1.000000 1.000000 1.000000 1.000000
-0.264000 1.000000 0.031466 0.031761 0.032355 0.033570 0.036102 0.041641 0.055051 0.093166 0.225422 0.601063 0.908626 0.999475 1.000000 1.000000 1.000000 1.000000 1.000000
-0.258000 1.000000 0.031465 0.031760 0.032355 0.033570 0.036102 0.041641 0.055052 0.093176 0.225583 0.603983 0.913228 0.999554 1.000000 1.000000 1.000000 1.000000 1.000000
-0.252000 1.000000 0.031464 0.031759 0.032354 0.033569 0.036102 0.041641 0.055053 0.093187 0.225741 0.606849 0.917601 0.999621 1.000000 1.000000 1.000000 1.000000 1.000000
-0.246000 1.000000 0.031463 0.031758 0.032353 0.033568 0.036101 0.041641 0.055054 0.093197 0.225895 0.609660 0.921757 0.999677 1.000000 1.000000 1.000000 1.000000 1.000000
-0.240000 1.000000 0.031462 0.031756 0.032352 0.033567 0.036101 0.041642 0.055055 0.093207 0.226046 0.612415 0.925702 0.999724 1.000000 1.000000 1.000000 1.000000 1.000000
-0.234000 1.000000 0.031461 0.031755 0.032351 0.033566 0.036100 0.041642 0.055056 0.093217 0.226193 0.615114 0.929445 0.999765 1.000000 1.000000 1.000000 1.000000 1.000000
-0.228000 1.000000 0.031460 0.031754 0.032350 0.033566 0.036100 0.041642 0.055057 0.093226 0.226337 0.617756 0.932996 0.999799 1.000000 1.000000 1.000000 1.000000 1.000000
-0.222000 1.000000 0.031459 0.031753 0.032349 0.033565 0.036100 0.041642 0.055058 0.093235 0.226476 0.620340 0.936362 0.999828 1.000000 1.000000 1.000000 1.000000 1.000000
-0.216000 1.000000 0.031458 0.031752 0.032348 0.033564 0.036099 0.041642 0.055059 0.093244 0.226613 0.622866 0.939551 0.999852 1.000000 1.000000 1.000000 1.000000 1.000000
-0.210000 1.000000 0.031457 0.031751 0.032347 0.033563 0.036099 0.041642 0.055060 0.093253 0.226745 0.625332 0.942571 0.999873 1.000000 1.000000 1.000000 1.000000 1.000000
-0.204000 1.000000 0.031456 0.031750 0.032346 0.033562 0.036098 0.041642 0.055060 0.093261 0.226874 0.627738 0.945429 0.999891 1.000000 1.000000 1.000000 1.000000 1.000000
-0.198000 1.000000 0.031454 0.031749 0.032345 0.033561 0.036098 0.041642 0.055061 0.093269 0.226999 0.630084 0.948133 0.999906 1.000000 1.000000 1.000000 1.000000 1.000000
-0.192000 1.000000 0.031453 0.031748 0.032343 0.033560 0.036097 0.041642 0.055061 0.093276 0.227121 0.632369 0.950689 0.999919 1.000000 1.000000 1.000000 1.000000 1.000000
-0.186000 1.000000 0.031452 0.031747 0.032342 0.033560 0.036096 0.041642 0.055062 0.093284 0.227239 0.634593 0.953104 0.999930 1.000000 1.000000 1.000000 1.000000 1.000000
-0.180000 1.000000 0.031451 0.031746 0.032341 0.033559 0.036096 0.041642 0.055062 0.093291 0.227353 0.636753 0.955385 0.999940 1.000000 1.000000 1.000000 1.000000 1.000000
-0.174000 1.000000 0.031450 0.031744 0.032340 0.033558 0.036095 0.041642 0.055063 0.093298 0.227464 0.638852 0.957537 0.999948 1.000000 1.000000 1.000000 1.000000 1.000000
-0.168000 1.000000 0.031449 0.031743 0.032339 0.033557 0.036095 0.041642 0.055063 0.093304 0.227571 0.640886 0.959568 0.999955 1.000000 1.000000 1.000000 1.000000 1.000000
-0.162000 1.000000 0.031447 0.031742 0.032338 0.033556 0.036094 0.041642 0.055063 0.093311 0.227674 0.642857 0.961481 0.999961 1.000000 1.000000 1.000000 1.000000 1.000000
-0.156000 1.000000 0.031446 0.031741 0.032337 0.033555 0.036094 0.041642 0.055064 0.093317 0.227773 0.644764 0.963283 0.999966 1.000000 1.000000 1.000000 1.000000 1.000000
-0.150000 1.000000 0.031445 0.031740 0.032336 0.033554 0.036093 0.041642 0.055064 0.093322 0.227869 0.646606 0.964979 0.999971 1.000000 1.000000 1.000000 1.000000 1.000000
-0.144000 1.000000 0.031444 0.031739 0.032335 0.033553 0.036092 0.041642 0.055064 0.093328 0.227961 0.648382 0.966573 0.999975 1.000000 1.000000 1.000000 1.000000 1.000000
-0.138000 1.000000 0.031443 0.031737 0.032334 0.033552 0.036092 0.041641 0.055064 0.093333 0.228050 0.650093 0.968071 0.999978 1.000000 1.000000 1.000000 1.000000 1.000000
-0.132000 1.000000 0.031441 0.031736 0.032332 0.033551 0.036091 0.041641 0.055064 0.093338 0.228134 0.651737 0.969476 0.999981 1.000000 1.000000 1.000000 1.000000 1.000000
-0.126000 1.000000 0.031440 0.031735 0.032331 0.033550 0.036090 0.041641 0.055064 0.093342 0.228215 0.653315 0.970792 0.999983 1.000000 1.000000 1.000000 1.000000 1.000000
-0.120000 1.000000 0.031439 0.031734 0.032330 0.033549 0.036090 0.041641 0.055063 0.093347 0.228292 0.654826 0.972024 0.999985 1.000000 1.000000 1.000000 1.000000 1.000000
-0.114000 1.000000 0.031438 0.031732 0.032329 0.033548 0.036089 0.041640 0.055063 0.093350 0.228366 0.656270 0.973175 0.999987 1.000000 1.000000 1.000000 1.000000 1.000000
-0.108000 1.000000 0.031436 0.031731 0.032328 0.033547 0.036088 0.041640 0.055063 0.093354 0.228435 0.657645 0.974249 0.999989 1.000000 1.000000 1.000000 1.000000 1.000000
-0.102000 1.000000 0.031435 0.031730 0.032326 0.033546 0.036087 0.041640 0.055063 0.093358 0.228501 0.658953 0.975248 0.999990 1.000000 1.000000 1.000000 1.000000 1.000000
-0.096000 1.000000 0.031434 0.031729 0.032325 0.033544 0.036087 0.041639 0.055062 0.093361 0.228563 0.660193 0.976177 0.999991 1.000000 1.000000 1.000000 1.000000 1.000000
-0.090000 1.000000 0.031432 0.031727 0.032324 0.033543 0.036086 0.041639 0.055062 0.093364 0.228622 0.661364 0.977037 0.999992 1.000000 1.000000 1.000000 1.000000 1.000000
-0.084000 1.000000 0.031431 0.031726 0.032323 0.033542 0.036085 0.041638 0.055061 0.093366 0.228676 0.662466 0.977831 0.999993 1.000000 1.000000 1.000000 1.000000 1.000000
-0.078000 1.000000 0.031430 0.031725 0.032322 0.033541 0.036084 0.041638 0.055061 0.093368 0.228727 0.663498 0.978562 0.999994 1.000000 1.000000 1.000000 1.000000 1.000000
-0.072000 1.000000 0.031428 0.031723 0.032320 0.033540 0.036083 0.041638 0.055060 0.093370 0.228774 0.664462 0.979231 0.999995 1.000000 1.000000 1.000000 1.000000 1.000000
-0.066000 1.000000 0.031427 0.031722 0.032319 0.033539 0.036083 0.041637 0.055059 0.093372 0.228818 0.665356 0.979842 0.999995 1.000000 1.000000 1.000000 1.000000 1.000000
-0.060000 1.000000 0.031426 0.031721 0.032318 0.033538 0.036082 0.041636 0.055059 0.093374 0.228857 0.666179 0.980395 0.999996 1.000000 1.000000 1.000000 1.000000 1.000000
-0.054000 1.000000 0.031424 0.031720 0.032316 0.033537 0.036081 0.041636 0.055058 0.093375 0.228893 0.666933 0.980893 0.999996 1.000000 1.000000 1.000000 1.000000 1.000000
-0.048000 1.000000 0.031423 0.031718 0.032315 0.033535 0.036080 0.041635 0.055057 0.093376 0.228925 0.667617 0.981337 0.999996 1.000000 1.000000 1.000000 1.000000 1.000000
-0.042000 1.000000 0.031422 0.031717 0.032314 0.033534 0.036079 0.041635 0.055056 0.093376 0.228953 0.668230 0.981729 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
-0.036000 1.000000 0.031420 0.031715 0.032313 0.033533 0.036078 0.041634 0.055055 0.093377 0.228978 0.668772 0.982069 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
-0.030000 1.000000 0.031419 0.031714 0.032311 0.033532 0.036077 0.041633 0.055054 0.093377 0.228998 0.669244 0.982358 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
-0.024000 1.000000 0.031418 0.031713 0.032310 0.033531 0.036076 0.041633 0.055053 0.093376 0.229015 0.669645 0.982599 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
-0.018000 1.000000 0.031416 0.031711 0.032309 0.033529 0.036075 0.041632 0.055052 0.093376 0.229028 0.669976 0.982790 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
-0.012000 1.000000 0.031415 0.031710 0.032307 0.033528 0.036074 0.041631 0.055051 0.093375 0.229037 0.670235 0.982934 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
-0.006000 1.000000 0.031413 0.031709 0.032306 0.033527 0.036073 0.041631 0.055049 0.093374 0.229043 0.670423 0.983029 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.000000 1.000000 0.031412 0.031707 0.032304 0.033526 0.036072 0.041630 0.055048 0.093372 0.229045 0.670540 0.983078 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.006000 1.000000 0.031410 0.031706 0.032303 0.033524 0.036071 0.041629 0.055046 0.093371 0.229042 0.670586 0.983079 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.012000 1.000000 0.031409 0.031704 0.032302 0.033523 0.036070 0.041628 0.055045 0.093369 0.229037 0.670561 0.983033 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.018000 1.000000 0.031407 0.031703 0.032300 0.033522 0.036069 0.041627 0.055044 0.093366 0.229027 0.670465 0.982939 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.024000 1.000000 0.031406 0.031701 0.032299 0.033520 0.036068 0.041627 0.055042 0.093364 0.229013 0.670298 0.982797 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.030000 1.000000 0.031405 0.031700 0.032297 0.033519 0.036067 0.041626 0.055040 0.093361 0.228996 0.670060 0.982608 0.999997 1.000000 1.000000 1.000000 1.000000 1.000000
0.036000 1.000000 0.031403 0.031698 0.032296 0.033518 0.036066 0.041625 0.055039 0.093358 0.228975 0.669751 0.982369 0.999996 1.000000 1.000000 1.000000 1.000000 1.000000
0.042000 1.000000 0.031402 0.031697 0.032295 0.033516 0.036065 0.041624 0.055037 0.093355 0.228950 0.669371 0.982082 0.999996 1.000000 1.000000 1.000000 1.000000 1.000000
0.048000 1.000000 0.031400 0.031695 0.032293 0.033515 0.036064 0.041623 0.055035 0.093351 0.228922 0.668920 0.981743 0.999995 1.000000 1.000000 1.000000 1.000000 1.000000
0.054000 1.000000 0.031399 0.031694 0.032292 0.033514 0.036063 0.041622 0.055033 0.093347 0.228889 0.668398 0.981353 0.999995 1.000000 1.000000 1.000000 1.000000 1.000000
0.060000 1.000000 0.031397 0.031692 0.032290 0.033512 0.036062 0.041621 0.055031 0.093343 0.228853 0.667806 0.980910 0.999994 1.000000 1.000000 1.000000 1.000000 1.000000
0.066000 1.000000 0.031395 0.031691 0.032289 0.033511 0.036060 0.041620 0.055029 0.093338 0.228813 0.667144 0.980413 0.999993 1.000000 1.000000 1.000000 1.000000 1.000000
0.072000 1.000000 0.031394 0.031689 0.032287 0.033510 0.036059 0.041619 0.055027 0.093333 0.228769 0.666411 0.979860 0.999993 1.000000 1.000000 1.000000 1.000000 1.000000
0.078000 1.000000 0.031392 0.031688 0.032286 0.033508 0.036058 0.041618 0.055025 0.093328 0.228722 0.665608 0.979250 0.999992 1.000000 1.000000 1.000000 1.000000 1.000000
0.084000 1.000000 0.031391 0.031686 0.032284 0.033507 0.036057 0.041617 0.055023 0.093323 0.228671 0.664735 0.978581 0.999990 1.000000 1.000000 1.000000 1.000000 1.000000
0.090000 1.000000 0.031389 0.031685 0.032283 0.033505 0.036056 0.041615 0.055021 0.093317 0.228616 0.663792 0.977849 0.999989 1.000000 1.000000 1.000000 1.000000 1.000000
0.096000 1.000000 0.031388 0.031683 0.032281 0.033504 0.036054 0.041614 0.055019 0.093311 0.228557 0.662780 0.977055 0.999987 1.000000 1.000000 1.000000 1.000000 1.000000
0.102000 1.000000 0.031386 0.031682 0.032280 0.033502 0.036053 0.041613 0.055016 0.093305 0.228494 0.661699 0.976194 0.999986 1.000000 1.000000 1.000000 1.000000 1.000000
0.108000 1.000000 0.031385 0.031680 0.032278 0.033501 0.036052 0.041612 0.055014 0.093299 0.228428 0.660548 0.975264 0.999984 1.000000 1.000000 1.000000 1.000000 1.000000
0.114000 1.000000 0.031383 0.031678 0.032277 0.033499 0.036051 0.041611 0.055011 0.093292 0.228358 0.659329 0.974262 0.999981 1.000000 1.000000 1.000000 1.000000 1.000000
0.120000 1.000000 0.031381 0.031677 0.032275 0.033498 0.036049 0.041610 0.055009 0.093285 0.228284 0.658042 0.973186 0.999979 1.000000 1.000000 1.000000 1.000000 1.000000
0.126000 1.000000 0.031380 0.031675 0.032273 0.033496 0.036048 0.041608 0.055006 0.093277 0.228207 0.656686 0.972032 0.999975 1.000000 1.000000 1.000000 1.000000 1.000000
0.132000 1.000000 0.031378 0.031674 0.032272 0.033495 0.036047 0.041607 0.055004 0.093270 0.228126 0.655263 0.970796 0.999972 1.000000 1.000000 1.000000 1.000000 1.000000
0.138000 1.000000 0.031376 0.031672 0.032270 0.033493 0.036045 0.041606 0.055001 0.093262 0.228041 0.653772 0.969475 0.999967 1.000000 1.000000 1.000000 1.000000 1.000000
0.144000 1.000000 0.031375 0.031670 0.032269 0.033492 0.036044 0.041604 0.054998 0.093254 0.227952 0.652214 0.968065 0.999962 1.000000 1.000000 1.000000 1.000000 1.000000
0.150000 1.000000 0.031373 0.031669 0.032267 0.033490 0.036043 0.041603 0.054996 0.093245 0.227860 0.650589 0.966562 0.999956 1.000000 1.000000 1.000000 1.000000 1.000000
0.156000 1.000000 0.031371 0.031667 0.032265 0.033489 0.036041 0.041602 0.054993 0.093237 0.227764 0.648898 0.964961 0.999950 1.000000 1.000000 1.000000 1.000000 1.000000
0.162000 1.000000 0.031370 0.031665 0.032264 0.033487 0.036040 0.041600 0.054990 0.093228 0.227664 0.647141 0.963257 0.999942 1.000000 1.000000 1.000000 1.000000 1.000000
0.168000 1.000000 0.031368 0.031664 0.032262 0.033486 0.036038 0.041599 0.054987 0.093218 0.227561 0.645319 0.961447 0.999932 1.000000 1.000000 1.000000 1.000000 1.000000
0.174000 1.000000 0.031366 0.031662 0.032260 0.033484 0.036037 0.041597 0.054984 0.093209 0.227453 0.643432 0.959524 0.999921 1.000000 1.000000 1.000000 1.000000 1.000000
0.180000 1.000000 0.031365 0.031660 0.032259 0.033482 0.036035 0.041596 0.054981 0.093199 0.227343 0.641480 0.957483 0.999909 1.000000 1.000000 1.000000 1.000000 1.000000
0.186000 1.000000 0.031363 0.031659 0.032257 0.033481 0.036034 0.041594 0.054978 0.093189 0.227228 0.639464 0.955318 0.999894 1.000000 1.000000 1.000000 1.000000 1.000000
0.192000 1.000000 0.031361 0.031657 0.032255 0.033479 0.036033 0.041593 0.054974 0.093178 0.227110 0.637385 0.953024 0.999877 1.000000 1.000000 1.000000 1.000000 1.000000
0.198000 1.000000 0.031360 0.031655 0.032254 0.033477 0.036031 0.041591 0.054971 0.093167 0.226988 0.635243 0.950595 0.999856 1.000000 1.000000 1.000000 1.000000 1.000000
0.204000 1.000000 0.031358 0.031653 0.032252 0.033476 0.036030 0.041589 0.054968 0.093156 0.226863 0.633039 0.948023 0.999832 1.000000 1.000000 1.000000 1.000000 1.000000
0.210000 1.000000 0.031356 0.031652 0.032250 0.033474 0.036028 0.041588 0.054964 0.093145 0.226734 0.630772 0.945303 0.999804 1.000000 1.000000 1.000000 1.000000 1.000000
0.216000 1.000000 0.031354 0.031650 0.032248 0.033472 0.036027 0.041586 0.054961 0.093134 0.226601 0.628445 0.942426 0.999770 1.000000 1.000000 1.000000 1.000000 1.000000
0.222000 1.000000 0.031353 0.031648 0.032247 0.033471 0.036025 0.041585 0.054957 0.093122 0.226465 0.626056 0.939386 0.999731 1.000000 1.000000 1.000000 1.000000 1.000000
0.228000 1.000000 0.031351 0.031646 0.032245 0.033469 0.036023 0.041583 0.054954 0.093110 0.226325 0.623608 0.936175 0.999684 1.000000 1.000000 1.000000 1.000000 1.000000
0.234000 1.000000 0.031349 0.031645 0.032243 0.033467 0.036022 0.041581 0.054950 0.093097 0.226181 0.621100 0.932786 0.999629 1.000000 1.000000 1.000000 1.000000 1.000000
0.240000 1.000000 0.031347 0.031643 0.032241 0.033466 0.036020 0.041579 0.054947 0.093085 0.226034 0.618534 0.929210 0.999564 1.000000 1.000000 1.000000 1.000000 1.000000
0.246000 1.000000 0.031345 0.031641 0.032240 0.033464 0.036019 0.041578 0.054943 0.093072 0.225883 0.615910 0.925440 0.999487 1.000000 1.000000 1.000000 1.000000 1.000000
0.252000 1.000000 0.031344 0.031639 0.032238 0.033462 0.036017 0.041576 0.054939 0.093058 0.225729 0.613229 0.921466 0.999395 1.000000 1.000000 1.000000 1.000000 1.000000
0.258000 1.000000 0.031342 0.031637 0.032236 0.033460 0.036015 0.041574 0.054935 0.093045 0.225571 0.610491 0.917280 0.999286 1.000000 1.000000 1.000000 1.000000 1.000000
0.264000 1.000000 0.031340 0.031636 0.032234 0.033459 0.036014 0.041572 0.054931 0.093031 0.225410 0.607697 0.912873 0.999156 1.000000 1.000000 1.000000 1.000000 1.000000
0.270000 1.000000 0.031338 0.031634 0.032232 0.033457 0.036012 0.041570 0.054927 0.093017 0.225245 0.604848 0.908236 0.999001 1.000000 1.000000 1.000000 1.000000 1.000000
0.276000 1.000000 0.031336 0.031632 0.032231 0.033455 0.036010 0.041569 0.054923 0.093003 0.225077 0.601945 0.903361 0.998817 1.000000 1.000000 1.000000 1.000000 1.000000
0.282000 1.000000 0.031334 0.031630 0.032229 0.033453 0.036009 0.041567 0.054919 0.092988 0.224905 0.598988 0.898238 0.998597 1.000000 1.000000 1.000000 1.000000 1.000000
0.288000 1.000000 0.031333 0.031628 0.032227 0.033451 0.036007 0.041565 0.054915 0.092973 0.224729 0.595979 0.892859 0.998333 1.000000 1.000000 1.000000 1.000000 1.000000
0.294000 1.000000 0.031331 0.031626 0.032225 0.033450 0.036005 0.041563 0.054911 0.092958 0.224550 0.592918 0.887213 0.998018 1.000000 1.000000 1.000000 1.000000 1.000000
0.300000 1.000000 0.031329 0.031625 0.032223 0.033448 0.036003 0.041561 0.054907 0.092943 0.224368 0.589806 0.881292 0.997641 1.000000 1.000000 1.000000 1.000000 1.000000
0.306000 1.000000 0.031327 0.031623 0.032221 0.033446 0.036002 0.041559 0.054902 0.092927 0.224182 0.586644 0.875087 0.997190 1.000000 1.000000 1.000000 1.000000 1.000000
0.312000 1.000000 0.031325 0.031621 0.032219 0.033444 0.036000 0.041557 0.054898 0.092911 0.223993 0.583433 0.868590 0.996647 1.000000 1.000000 1.000000 1.000000 1.000000
0.318000 1.000000 0.031323 0.031619 0.032218 0.033442 0.035998 0.041555 0.054894 0.092895 0.223800 0.580174 0.861792 0.995996 1.000000 1.000000 1.000000 1.000000 1.000000
0.324000 1.000000 0.031321 0.031617 0.032216 0.033440 0.035996 0.041553 0.054889 0.092878 0.223604 0.576867 0.854685 0.995214 1.000000 1.000000 1.000000 1.000000 1.000000
0.330000 1.000000 0.031319 0.031615 0.032214 0.033438 0.035995 0.041551 0.054885 0.092861 0.223404 0.573514 0.847262 0.994272 1.000000 1.000000 1.000000 1.000000 1.000000
0.336000 1.000000 0.031317 0.031613 0.032212 0.033437 0.035993 0.041549 0.054880 0.092844 0.223201 0.570116 0.839514 0.993140 1.000000 1.000000 1.000000 1.000000 1.000000
0.342000 1.000000 0.031315 0.031611 0.032210 0.033435 0.035991 0.041546 0.054875 0.092827 0.222995 0.566673 0.831437 0.991776 1.000000 1.000000 1.000000 1.000000 1.000000
0.348000 1.000000 0.031313 0.031609 0.032208 0.033433 0.035989 0.041544 0.054871 0.092809 0.222785 0.563187 0.823024 0.990134 1.000000 1.000000 1.000000 1.000000 1.000000
0.354000 1.000000 0.031312 0.031607 0.032206 0.033431 0.035987 0.041542 0.054866 0.092791 0.222572 0.559659 0.814270 0.988154 1.000000 1.000000 1.000000 1.000000 1.000000
0.360000 1.000000 0.031310 0.031605 0.032204 0.033429 0.035985 0.041540 0.054861 0.092773 0.222356 0.556089 0.805170 0.985770 1.000000 1.000000 1.000000 1.000000 1.000000
0.366000 1.000000 0.031308 0.031603 0.032202 0.033427 0.035983 0.041538 0.054856 0.092754 0.222136 0.552478 0.795723 0.982896 1.000000 1.000000 1.000000 1.000000 1.000000
0.372000 1.000000 0.031306 0.031601 0.032200 0.033425 0.035981 0.041535 0.054851 0.092736 0.221913 0.548829 0.785925 0.979435 1.000000 1.000000 1.000000 1.000000 1.000000
0.378000 1.000000 0.031304 0.031599 0.032198 0.033423 0.035980 0.041533 0.054846 0.092717 0.221686 0.545141 0.775776 0.975268 1.000000 1.000000 1.000000 1.000000 1.000000
0.384000 1.000000 0.031302 0.031597 0.032196 0.033421 0.035978 0.041531 0.054841 0.092697 0.221456 0.541416 0.765277 0.970258 1.000000 1.000000 1.000000 1.000000 1.000000
0.390000 1.000000 0.031300 0.031595 0.032194 0.033419 0.035976 0.041528 0.054836 0.092678 0.221223 0.537656 0.754428 0.964239 1.000000 1.000000 1.000000 1.000000 1.000000
0.396000 1.000000 0.031298 0.031593 0.032192 0.033417 0.035974 0.041526 0.054831 0.092658 0.220987 0.533860 0.743234 0.957023 1.000000 1.000000 1.000000 1.000000 1.000000
0.402000 1.000000 0.031296 0.031591 0.032190 0.033415 0.035972 0.041524 0.054826 0.092638 0.220748 0.530030 0.731700 0.948389 1.000000 1.000000 1.000000 1.000000 1.000000
0.408000 1.000000 0.031294 0.031589 0.032188 0.033413 0.035970 0.041521 0.054821 0.092618 0.220505 0.526168 0.719831 0.938091 1.000000 1.000000 1.000000 1.000000 1.000000
0.414000 1.000000 0.031291 0.031587 0.032186 0.033411 0.035968 0.041519 0.054815 0.092597 0.220259 0.522275 0.707635 0.925851 0.999999 1.000000 1.000000 1.000000 1.000000
0.420000 1.000000 0.031289 0.031585 0.032184 0.033409 0.035966 0.041516 0.054810 0.092576 0.220010 0.518351 0.695124 0.911366 0.999998 1.000000 1.000000 1.000000 1.000000
0.426000 1.000000 0.031287 0.031583 0.032182 0.033407 0.035964 0.041514 0.054804 0.092555 0.219757 0.514398 0.682307 0.894317 0.999996 1.000000 1.000000 1.000000 1.000000
0.432000 1.000000 0.031285 0.031581 0.032180 0.033405 0.035962 0.041512 0.054799 0.092533 0.219502 0.510416 0.669199 0.874380 0.999990 1.000000 1.000000 1.000000 1.000000
0.438000 1.000000 0.031283 0.031579 0.032177 0.033403 0.035959 0.041509 0.054793 0.092512 0.219243 0.506408 0.655814 0.851242 0.999975 1.000000 1.000000 1.000000 1.000000
0.444000 1.000000 0.031281 0.031577 0.032175 0.033400 0.035957 0.041506 0.054788 0.092490 0.218982 0.502375 0.642169 0.824631 0.999936 1.000000 1.000000 1.000000 1.000000
0.450000 1.000000 0.031279 0.031575 0.032173 0.033398 0.035955 0.041504 0.054782 0.092467 0.218717 0.498317 0.628283 0.794342 0.999835 1.000000 1.000000 1.000000 1.000000
0.456000 1.000000 0.031277 0.031573 0.032171 0.033396 0.035953 0.041501 0.054776 0.092445 0.218449 0.494235 0.614175 0.760278 0.999563 1.000000 1.000000 1.000000 1.000000
0.462000 1.000000 0.031275 0.031570 0.032169 0.033394 0.035951 0.041499 0.054771 0.092422 0.218178 0.490132 0.599866 0.722482 0.998816 1.000000 1.000000 1.000000 1.000000
0.468000 1.000000 0.031273 0.031568 0.032167 0.033392 0.035949 0.041496 0.054765 0.092399 0.217904 0.486007 0.585380 0.681171 0.996732 1.000000 1.000000 1.000000 1.000000
0.474000 1.000000 0.031271 0.031566 0.032165 0.033390 0.035947 0.041493 0.054759 0.092376 0.217627 0.481863 0.570741 0.636757 0.990844 1.000000 1.000000 1.000000 1.000000
0.480000 1.000000 0.031268 0.031564 0.032163 0.033388 0.035944 0.041491 0.054753 0.092352 0.217346 0.477701 0.555973 0.589848 0.974221 1.000000 1.000000 1.000000 1.000000
0.486000 1.000000 0.031266 0.031562 0.032160 0.033385 0.035942 0.041488 0.054747 0.092328 0.217063 0.473521 0.541102 0.541224 0.928735 1.000000 1.000000 1.000000 1.000000
0.492000 1.000000 0.031264 0.031560 0.032158 0.033383 0.035940 0.041485 0.054741 0.092304 0.216777 0.469325 0.526156 0.491795 0.816628 1.000000 1.000000 1.000000 1.000000
0.498000 1.000000 0.031262 0.031557 0.032156 0.033381 0.035938 0.041483 0.054735 0.092280 0.216488 0.465115 0.511162 0.442533 0.602202 0.995783 1.000000 1.000000 1.000000
0.504000 0.000000 0.031260 0.031555 0.032154 0.033379 0.035936 0.041480 0.054728 0.092255 0.216196 0.460891 0.496147 0.394395 0.339471 0.000404 0.000000 0.000000 0.000000
0.510000 0.000000 0.031258 0.031553 0.032152 0.033377 0.035933 0.041477 0.054722 0.092230 0.215901 0.456654 0.481139 0.348254 0.148906 0.000000 0.000000 0.000000 0.000000
0.516000 0.000000 0.031255 0.031551 0.032149 0.033374 0.035931 0.041474 0.054716 0.092205 0.215603 0.452407 0.466167 0.304835 0.056568 0.000000 0.000000 0.000000 0.000000
0.522000 0.000000 0.031253 0.031549 0.032147 0.033372 0.035929 0.041471 0.054710 0.092179 0.215302 0.448149 0.451256 0.264679 0.020342 0.000000 0.000000 0.000000 0.000000
0.528000 0.000000 0.031251 0.031546 0.032145 0.033370 0.035927 0.041468 0.054703 0.092154 0.214998 0.443883 0.436436 0.228130 0.007238 0.000000 0.000000 0.000000 0.000000
0.534000 0.000000 0.031249 0.031544 0.032143 0.033368 0.035924 0.041466 0.054697 0.092128 0.214691 0.439609 0.421731 0.195344 0.002597 0.000000 0.000000 0.000000 0.000000
0.540000 0.000000 0.031246 0.031542 0.032140 0.033365 0.035922 0.041463 0.054690 0.092101 0.214382 0.435328 0.407168 0.166310 0.000947 0.000000 0.000000 0.000000 0.000000
0.546000 0.000000 0.031244 0.031540 0.032138 0.033363 0.035920 0.041460 0.054684 0.092075 0.214070 0.431043 0.392771 0.140892 0.000353 0.000000 0.000000 0.000000 0.000000
0.552000 0.000000 0.031242 0.031537 0.032136 0.033361 0.035917 0.041457 0.054677 0.092048 0.213755 0.426753 0.378563 0.118858 0.000134 0.000000 0.000000 0.000000 0.000000
0.558000 0.000000 0.031240 0.031535 0.032134 0.033358 0.035915 0.041454 0.054670 0.092021 0.213437 0.422460 0.364566 0.099919 0.000052 0.000000 0.000000 0.000000 0.000000
0.564000 0.000000 0.031237 0.031533 0.032131 0.033356 0.035912 0.041451 0.054663 0.091994 0.213116 0.418166 0.350802 0.083757 0.000021 0.000000 0.000000 0.000000 0.000000
0.570000 0.000000 0.031235 0.031531 0.032129 0.033354 0.035910 0.041448 0.054657 0.091966 0.212793 0.413871 0.337288 0.070049 0.000009 0.000000 0.000000 0.000000 0.000000
0.576000 0.000000 0.031233 0.031528 0.032127 0.033351 0.035908 0.041445 0.054650 0.091938 0.212467 0.409577 0.324042 0.058480 0.000004 0.000000 0.000000 0.000000 0.000000
0.582000 0.000000 0.031231 0.031526 0.032124 0.033349 0.035905 0.041442 0.054643 0.091910 0.212138 0.405284 0.311080 0.048755 0.000002 0.000000 0.000000 0.000000 0.000000
0.588000 0.000000 0.031228 0.031524 0.032122 0.033347 0.035903 0.041438 0.054636 0.091882 0.211806 0.400994 0.298416 0.040608 0.000001 0.000000 0.000000 0.000000 0.000000
0.594000 0.000000 0.031226 0.031521 0.032120 0.033344 0.035900 0.041435 0.054629 0.091853 0.211472 0.396708 0.286062 0.033801 0.000000 0.000000 0.000000 0.000000 0.000000
0.600000 0.000000 0.031224 0.031519 0.032117 0.033342 0.035898 0.041432 0.054622 0.091824 0.211135 0.392427 0.274029 0.028125 0.000000 0.000000 0.000000 0.000000 0.000000
0.606000 0.000000 0.031221 0.031517 0.032115 0.033339 0.035895 0.041429 0.054615 0.091795 0.210796 0.388152 0.262326 0.023400 0.000000 0.000000 0.000000 0.000000 0.000000
0.612000 0.000000 0.031219 0.031514 0.032113 0.033337 0.035893 0.041426 0.054607 0.091766 0.210454 0.383884 0.250959 0.019470 0.000000 0.000000 0.000000 0.000000 0.000000
0.618000 0.000000 0.031217 0.031512 0.032110 0.033335 0.035890 0.041423 0.054600 0.091736 0.210109 0.379625 0.239934 0.016205 0.000000 0.000000 0.000000 0.000000 0.000000
0.624000 0.000000 0.031214 0.031510 0.032108 0.033332 0.035888 0.041419 0.054593 0.091706 0.209762 0.375374 0.229255 0.013493 0.000000 0.000000 0.000000 0.000000 0.000000
0.630000 0.000000 0.031212 0.031507 0.032105 0.033330 0.035885 0.041416 0.054586 0.091676 0.209412 0.371134 0.218925 0.011241 0.000000 0.000000 0.000000 0.000000 0.000000
0.636000 0.000000 0.031210 0.031505 0.032103 0.033327 0.035883 0.041413 0.054578 0.091645 0.209060 0.366905 0.208944 0.009371 0.000000 0.000000 0.000000 0.000000 0.000000
0.642000 0.000000 0.031207 0.031502 0.032100 0.033325 0.035880 0.041410 0.054571 0.091615 0.208705 0.362688 0.199313 0.007818 0.000000 0.000000 0.000000 0.000000 0.000000
0.648000 0.000000 0.031205 0.031500 0.032098 0.033322 0.035878 0.041406 0.054563 0.091584 0.208348 0.358484 0.190029 0.006528 0.000000 0.000000 0.000000 0.000000 0.000000
0.654000 0.000000 0.031202 0.031498 0.032096 0.033320 0.035875 0.041403 0.054556 0.091552 0.207988 0.354294 0.181090 0.005456 0.000000 0.000000 0.000000 0.000000 0.000000
0.660000 0.000000 0.031200 0.031495 0.032093 0.033317 0.035872 0.041399 0.054548 0.091521 0.207626 0.350119 0.172492 0.004564 0.000000 0.000000 0.000000 0.000000 0.000000
0.666000 0.000000 0.031198 0.031493 0.032091 0.033315 0.035870 0.041396 0.054540 0.091489 0.207261 0.345960 0.164231 0.003822 0.000000 0.000000 0.000000 0.000000 0.000000
0.672000 0.000000 0.031195 0.031490 0.032088 0.033312 0.035867 0.041393 0.054533 0.091457 0.206894 0.341818 0.156300 0.003204 0.000000 0.000000 0.000000 0.000000 0.000000
0.678000 0.000000 0.031193 0.031488 0.032086 0.033310 0.035865 0.041389 0.054525 0.091425 0.206525 0.337693 0.148695 0.002689 0.000000 0.000000 0.000000 0.000000 0.000000
0.684000 0.000000 0.031190 0.031485 0.032083 0.033307 0.035862 0.041386 0.054517 0.091393 0.206153 0.333587 0.141408 0.002259 0.000000 0.000000 0.000000 0.000000 0.000000
0.690000 0.000000 0.031188 0.031483 0.032081 0.033305 0.035859 0.041382 0.054509 0.091360 0.205779 0.329500 0.134431 0.001900 0.000000 0.000000 0.000000 0.000000 0.000000
0.696000 0.000000 0.031185 0.031481 0.032078 0.033302 0.035856 0.041379 0.054501 0.091327 0.205403 0.325433 0.127757 0.001600 0.000000 0.000000 0.000000 0.000000 0.000000
0.702000 0.000000 0.031183 0.031478 0.032076 0.033299 0.035854 0.041375 0.054493 0.091294 0.205024 0.321386 0.121377 0.001349 0.000000 0.000000 0.000000 0.000000 0.000000
0.708000 0.000000 0.031180 0.031476 0.032073 0.033297 0.035851 0.041372 0.054485 0.091260 0.204643 0.317362 0.115283 0.001138 0.000000 0.000000 0.000000 0.000000 0.000000
0.714000 0.000000 0.031178 0.031473 0.032071 0.033294 0.035848 0.041368 0.054477 0.091226 0.204260 0.313360 0.109466 0.000962 0.000000 0.000000 0.000000 0.000000 0.000000
0.720000 0.000000 0.031175 0.031470 0.032068 0.033292 0.035846 0.041364 0.054469 0.091192 0.203875 0.309380 0.103917 0.000814 0.000000 0.000000 0.000000 0.000000 0.000000
0.726000 0.000000 0.031173 0.031468 0.032066 0.033289 0.035843 0.041361 0.054460 0.091158 0.203487 0.305425 0.098626 0.000690 0.000000 0.000000 0.000000 0.000000 0.000000
0.732000 0.000000 0.031170 0.031465 0.032063 0.033286 0.035840 0.041357 0.054452 0.091124 0.203098 0.301493 0.093586 0.000585 0.000000 0.000000 0.000000 0.000000 0.000000
0.738000 0.000000 0.031168 0.031463 0.032060 0.033284 0.035837 0.041353 0.054444 0.091089 0.202706 0.297587 0.088786 0.000497 0.000000 0.000000 0.000000 0.000000 0.000000
0.744000 0.000000 0.031165 0.031460 0.032058 0.033281 0.035834 0.041350 0.054435 0.091054 0.202312 0.293706 0.084217 0.000422 0.000000 0.000000 0.000000 0.000000 0.000000
0.750000 0.000000 0.031163 0.031458 0.032055 0.033278 0.035832 0.041346 0.054427 0.091019 0.201916 0.289852 0.079870 0.000360 0.000000 0.000000 0.000000 0.000000 0.000000
0.756000 0.000000 0.031160 0.031455 0.032053 0.033276 0.035829 0.041342 0.054418 0.090983 0.201517 0.286024 0.075737 0.000307 0.000000 0.000000 0.000000 0.000000 0.000000
0.762000 0.000000 0.031158 0.031453 0.032050 0.033273 0.035826 0.041338 0.054410 0.090947 0.201117 0.282223 0.071809 0.000262 0.000000 0.000000 0.000000 0.000000 0.000000
0.768000 0.000000 0.031155 0.031450 0.032047 0.033270 0.035823 0.041335 0.054401 0.090911 0.200715 0.278451 0.068076 0.000223 0.000000 0.000000 0.000000 0.000000 0.000000
0.774000 0.000000 0.031153 0.031447 0.032045 0.033268 0.035820 0.041331 0.054393 0.090875 0.200310 0.274707 0.064530 0.000191 0.000000 0.000000 0.000000 0.000000 0.000000
0.780000 0.000000 0.031150 0.031445 0.032042 0.033265 0.035817 0.041327 0.054384 0.090839 0.199904 0.270991 0.061164 0.000164 0.000000 0.000000 0.000000 0.000000 0.000000
0.786000 0.000000 0.031148 0.031442 0.032039 0.033262 0.035814 0.041323 0.054375 0.090802 0.199495 0.267305 0.057969 0.000140 0.000000 0.000000 0.000000 0.000000 0.000000
0.792000 0.000000 0.031145 0.031440 0.032037 0.033259 0.035811 0.041319 0.054366 0.090765 0.199085 0.263648 0.054937 0.000121 0.000000 0.000000 0.000000 0.000000 0.000000
0.798000 0.000000 0.031142 0.031437 0.032034 0.033257 0.035808 0.041315 0.054357 0.090728 0.198673 0.260022 0.052061 0.000104 0.000000 0.000000 0.000000 0.000000 0.000000
0.804000 0.000000 0.031140 0.031434 0.032031 0.033254 0.035806 0.041311 0.054348 0.090690 0.198259 0.256426 0.049334 0.000089 0.000000 0.000000 0.000000 0.000000 0.000000
0.810000 0.000000 0.031137 0.031432 0.032029 0.033251 0.035803 0.041307 0.054339 0.090653 0.197843 0.252861 0.046748 0.000077 0.000000 0.000000 0.000000 0.000000 0.000000
0.816000 0.000000 0.031134 0.031429 0.032026 0.033248 0.035800 0.041303 0.054330 0.090615 0.197425 0.249328 0.044296 0.000066 0.000000 0.000000 0.000000 0.000000 0.000000
0.822000 0.000000 0.031132 0.031426 0.032023 0.033246 0.035797 0.041299 0.054321 0.090576 0.197005 0.245826 0.041972 0.000057 0.000000 0.000000 0.000000 0.000000 0.000000
0.828000 0.000000 0.031129 0.031424 0.032021 0.033243 0.035794 0.041295 0.054312 0.090538 0.196583 0.242355 0.039770 0.000049 0.000000 0.000000 0.000000 0.000000 0.000000
0.834000 0.000000 0.031126 0.031421 0.032018 0.033240 0.035791 0.041291 0.054303 0.090499 0.196160 0.238917 0.037684 0.000043 0.000000 0.000000 0.000000 0.000000 0.000000
0.840000 0.000000 0.031124 0.031418 0.032015 0.033237 0.035787 0.041287 0.054293 0.090460 0.195735 0.235512 0.035708 0.000037 0.000000 0.000000 0.000000 0.000000 0.000000
0.846000 0.000000 0.031121 0.031416 0.032012 0.033234 0.035784 0.041283 0.054284 0.090421 0.195308 0.232139 0.033836 0.000032 0.000000 0.000000 0.000000 0.000000 0.000000
0.852000 0.000000 0.031118 0.031413 0.032010 0.033231 0.035781 0.041279 0.054275 0.090382 0.194879 0.228798 0.032063 0.000028 0.000000 0.000000 0.000000 0.000000 0.000000
0.858000 0.000000 0.031116 0.031410 0.032007 0.033229 0.035778 0.041275 0.054265 0.090342 0.194449 0.225491 0.030384 0.000024 0.000000 0.000000 0.000000 0.000000 0.000000
0.864000 0.000000 0.031113 0.031408 0.032004 0.033226 0.035775 0.041271 0.054256 0.090302 0.194017 0.222218 0.028795 0.000021 0.000000 0.000000 0.000000 0.000000 0.000000
0.870000 0.000000 0.031110 0.031405 0.032001 0.033223 0.035772 0.041267 0.054246 0.090262 0.193583 0.218977 0.027289 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000
0.876000 0.000000 0.031108 0.031402 0.031998 0.033220 0.035769 0.041262 0.054237 0.090222 0.193148 0.215770 0.025864 0.000016 0.000000 0.000000 0.000000 0.000000 0.000000
0.882000 0.000000 0.031105 0.031399 0.031996 0.033217 0.035766 0.041258 0.054227 0.090181 0.192711 0.212597 0.024515 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000
0.888000 0.000000 0.031102 0.031397 0.031993 0.033214 0.035763 0.041254 0.054217 0.090141 0.192272 0.209458 0.023237 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000
0.894000 0.000000 0.031099 0.031394 0.031990 0.033211 0.035760 0.041250 0.054208 0.090099 0.191832 0.206353 0.022028 0.000011 0.000000 0.000000 0.000000 0.000000 0.000000
0.900000 0.000000 0.031097 0.031391 0.031987 0.033208 0.035756 0.041245 0.054198 0.090058 0.191390 0.203281 0.020883 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000
0.906000 0.000000 0.031094 0.031388 0.031984 0.033205 0.035753 0.041241 0.054188 0.090017 0.190947 0.200244 0.019800 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000
0.912000 0.000000 0.031091 0.031385 0.031981 0.033202 0.035750 0.041237 0.054178 0.089975 0.190503 0.197241 0.018774 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000
0.918000 0.000000 0.031088 0.031383 0.031979 0.033199 0.035747 0.041232 0.054168 0.089933 0.190056 0.194272 0.017803 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000
0.924000 0.000000 0.031086 0.031380 0.031976 0.033196 0.035744 0.041228 0.054158 0.089891 0.189609 0.191337 0.016884 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000
0.930000 0.000000 0.031083 0.031377 0.031973 0.033193 0.035740 0.041223 0.054148 0.089848 0.189160 0.188436 0.016014 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000
0.936000 0.000000 0.031080 0.031374 0.031970 0.033190 0.035737 0.041219 0.054138 0.089805 0.188709 0.185569 0.015190 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000
0.942000 0.000000 0.031077 0.031371 0.031967 0.033187 0.035734 0.041215 0.054128 0.089762 0.188257 0.182736 0.014410 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000
0.948000 0.000000 0.031074 0.031368 0.031964 0.033184 0.035730 0.041210 0.054118 0.089719 0.187804 0.179938 0.013671 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000
0.954000 0.000000 0.031072 0.031366 0.031961 0.033181 0.035727 0.041206 0.054107 0.089676 0.187349 0.177173 0.012972 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000
0.960000 0.000000 0.031069 0.031363 0.031958 0.033178 0.035724 0.041201 0.054097 0.089632 0.186893 0.174442 0.012310 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000
0.966000 0.000000 0.031066 0.031360 0.031955 0.033175 0.035720 0.041196 0.054087 0.089588 0.186436 0.171745 0.011683 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
0.972000 0.000000 0.031063 0.031357 0.031952 0.033172 0.035717 0.041192 0.054076 0.089544 0.185978 0.169081 0.011090 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
0.978000 0.000000 0.031060 0.031354 0.031949 0.033169 0.035714 0.041187 0.054066 0.089500 0.185518 0.166452 0.010528 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
0.984000 0.000000 0.031057 0.031351 0.031946 0.033166 0.035710 0.041183 0.054055 0.089456 0.185057 0.163855 0.009995 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000
0.990000 0.000000 0.031054 0.031348 0.031944 0.033163 0.035707 0.041178 0.054044 0.089411 0.184594 0.161292 0.009491 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
0.996000 0.000000 0.031052 0.031345 0.031940 0.033160 0.035704 0.041173 0.054034 0.089366 0.184131 0.158762 0.009013 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.002000 0.000000 0.031049 0.031342 0.031937 0.033157 0.035700 0.041169 0.054023 0.089321 0.183666 0.156265 0.008560 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.008000 0.000000 0.031046 0.031339 0.031934 0.033153 0.035697 0.041164 0.054012 0.089275 0.183201 0.153801 0.008132 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.014000 0.000000 0.031043 0.031336 0.031931 0.033150 0.035693 0.041159 0.054002 0.089229 0.182734 0.151370 0.007725 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.020000 0.000000 0.031040 0.031334 0.031928 0.033147 0.035690 0.041155 0.053991 0.089183 0.182266 0.148971 0.007340 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.026000 0.000000 0.031037 0.031331 0.031925 0.033144 0.035686 0.041150 0.053980 0.089137 0.181797 0.146605 0.006975 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.032000 0.000000 0.031034 0.031328 0.031922 0.033141 0.035683 0.041145 0.053969 0.089091 0.181327 0.144270 0.006630 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.038000 0.000000 0.031031 0.031325 0.031919 0.033138 0.035679 0.041140 0.053958 0.089044 0.180855 0.141968 0.006302 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000
1.044000 0.000000 0.031028 0.031322 0.031916 0.033134 0.035676 0.041135 0.053947 0.088998 0.180383 0.139697 0.005991 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.050000 0.000000 0.031025 0.031319 0.031913 0.033131 0.035672 0.041130 0.053936 0.088951 0.179910 0.137458 0.005696 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.056000 0.000000 0.031022 0.031316 0.031910 0.033128 0.035669 0.041126 0.053924 0.088903 0.179436 0.135249 0.005417 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.062000 0.000000 0.031019 0.031313 0.031907 0.033125 0.035665 0.041121 0.053913 0.088856 0.178961 0.133072 0.005152 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.068000 0.000000 0.031016 0.031310 0.031904 0.033121 0.035662 0.041116 0.053902 0.088808 0.178485 0.130926 0.004901 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.074000 0.000000 0.031013 0.031306 0.031901 0.033118 0.035658 0.041111 0.053891 0.088760 0.178008 0.128810 0.004662 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.080000 0.000000 0.031010 0.031303 0.031898 0.033115 0.035655 0.041106 0.053879 0.088712 0.177530 0.126725 0.004436 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.086000 0.000000 0.031007 0.031300 0.031895 0.033112 0.035651 0.041101 0.053868 0.088664 0.177051 0.124669 0.004222 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.092000 0.000000 0.031004 0.031297 0.031891 0.033108 0.035647 0.041096 0.053856 0.088615 0.176572 0.122643 0.004018 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.098000 0.000000 0.031001 0.031294 0.031888 0.033105 0.035644 0.041091 0.053845 0.088567 0.176091 0.120647 0.003825 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.104000 0.000000 0.030998 0.031291 0.031885 0.033102 0.035640 0.041086 0.053833 0.088518 0.175610 0.118680 0.003641 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.110000 0.000000 0.030995 0.031288 0.031882 0.033098 0.035636 0.041081 0.053822 0.088468 0.175128 0.116742 0.003467 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.116000 0.000000 0.030992 0.031285 0.031879 0.033095 0.035633 0.041076 0.053810 0.088419 0.174646 0.114832 0.003302 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.122000 0.000000 0.030989 0.031282 0.031876 0.033092 0.035629 0.041070 0.053798 0.088369 0.174162 0.112951 0.003145 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.128000 0.000000 0.030986 0.031279 0.031872 0.033088 0.035625 0.041065 0.053786 0.088320 0.173678 0.111098 0.002996 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.134000 0.000000 0.030983 0.031276 0.031869 0.033085 0.035622 0.041060 0.053775 0.088270 0.173193 0.109272 0.002855 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.140000 0.000000 0.030980 0.031273 0.031866 0.033082 0.035618 0.041055 0.053763 0.088219 0.172708 0.107475 0.002720 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.146000 0.000000 0.030977 0.031269 0.031863 0.033078 0.035614 0.041050 0.053751 0.088169 0.172221 0.105704 0.002593 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.152000 0.000000 0.030973 0.031266 0.031860 0.033075 0.035610 0.041044 0.053739 0.088118 0.171735 0.103960 0.002471 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.158000 0.000000 0.030970 0.031263 0.031856 0.033071 0.035607 0.041039 0.053727 0.088067 0.171247 0.102244 0.002356 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.164000 0.000000 0.030967 0.031260 0.031853 0.033068 0.035603 0.041034 0.053715 0.088016 0.170759 0.100553 0.002246 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.170000 0.000000 0.030964 0.031257 0.031850 0.033065 0.035599 0.041029 0.053703 0.087965 0.170270 0.098888 0.002142 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.176000 0.000000 0.030961 0.031254 0.031846 0.033061 0.035595 0.041023 0.053690 0.087913 0.169781 0.097249 0.002043 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.182000 0.000000 0.030958 0.031250 0.031843 0.033058 0.035591 0.041018 0.053678 0.087862 0.169291 0.095636 0.001949 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.188000 0.000000 0.030955 0.031247 0.031840 0.033054 0.035587 0.041013 0.053666 0.087810 0.168801 0.094048 0.001859 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.194000 0.000000 0.030951 0.031244 0.031837 0.033051 0.035584 0.041007 0.053654 0.087758 0.168311 0.092484 0.001774 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.200000 0.000000 0.030948 0.031241 0.031833 0.033047 0.035580 0.041002 0.053641 0.087705 0.167819 0.090946 0.001693 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.206000 0.000000 0.030945 0.031237 0.031830 0.033044 0.035576 0.040996 0.053629 0.087653 0.167328 0.089431 0.001616 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.212000 0.000000 0.030942 0.031234 0.031827 0.033040 0.035572 0.040991 0.053616 0.087600 0.166836 0.087940 0.001542 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.218000 0.000000 0.030939 0.031231 0.031823 0.033037 0.035568 0.040985 0.053604 0.087547 0.166343 0.086473 0.001473 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.224000 0.000000 0.030935 0.031228 0.031820 0.033033 0.035564 0.040980 0.053591 0.087494 0.165850 0.085030 0.001406 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.230000 0.000000 0.030932 0.031224 0.031817 0.033030 0.035560 0.040974 0.053578 0.087441 0.165357 0.083609 0.001343 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.236000 0.000000 0.030929 0.031221 0.031813 0.033026 0.035556 0.040969 0.053566 0.087387 0.164863 0.082211 0.001283 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.242000 0.000000 0.030926 0.031218 0.031810 0.033023 0.035552 0.040963 0.053553 0.087333 0.164369 0.080836 0.001225 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.248000 0.000000 0.030923 0.031215 0.031806 0.033019 0.035548 0.040958 0.053540 0.087279 0.163875 0.079482 0.001171 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.254000 0.000000 0.030919 0.031211 0.031803 0.033016 0.035544 0.040952 0.053527 0.087225 0.163380 0.078151 0.001119 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.260000 0.000000 0.030916 0.031208 0.031800 0.033012 0.035540 0.040946 0.053515 0.087171 0.162885 0.076841 0.001069 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.266000 0.000000 0.030913 0.031205 0.031796 0.033008 0.035536 0.040941 0.053502 0.087116 0.162390 0.075553 0.001022 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.272000 0.000000 0.030909 0.031201 0.031793 0.033005 0.035532 0.040935 0.053489 0.087061 0.161895 0.074285 0.000977 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.278000 0.000000 0.030906 0.031198 0.031789 0.033001 0.035528 0.040929 0.053476 0.087007 0.161399 0.073038 0.000934 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.284000 0.000000 0.030903 0.031195 0.031786 0.032997 0.035524 0.040924 0.053463 0.086951 0.160903 0.071812 0.000893 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.290000 0.000000 0.030900 0.031191 0.031783 0.032994 0.035520 0.040918 0.053449 0.086896 0.160407 0.070605 0.000854 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.296000 0.000000 0.030896 0.031188 0.031779 0.032990 0.035516 0.040912 0.053436 0.086840 0.159911 0.069419 0.000817 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.302000 0.000000 0.030893 0.031185 0.031776 0.032987 0.035512 0.040906 0.053423 0.086785 0.159415 0.068252 0.000782 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.308000 0.000000 0.030890 0.031181 0.031772 0.032983 0.035508 0.040901 0.053410 0.086729 0.158918 0.067104 0.000748 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.314000 0.000000 0.030886 0.031178 0.031769 0.032979 0.035504 0.040895 0.053396 0.086673 0.158422 0.065975 0.000716 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.320000 0.000000 0.030883 0.031174 0.031765 0.032976 0.035499 0.040889 0.053383 0.086616 0.157925 0.064865 0.000685 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.326000 0.000000 0.030880 0.031171 0.031762 0.032972 0.035495 0.040883 0.053370 0.086560 0.157428 0.063774 0.000655 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.332000 0.000000 0.030876 0.031168 0.031758 0.032968 0.035491 0.040877 0.053356 0.086503 0.156931 0.062700 0.000627 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.338000 0.000000 0.030873 0.031164 0.031755 0.032964 0.035487 0.040871 0.053343 0.086446 0.156435 0.061645 0.000601 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.344000 0.000000 0.030870 0.031161 0.031751 0.032961 0.035483 0.040865 0.053329 0.086389 0.155938 0.060607 0.000575 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.350000 0.000000 0.030866 0.031157 0.031748 0.032957 0.035478 0.040859 0.053315 0.086332 0.155441 0.059587 0.000551 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.356000 0.000000 0.030863 0.031154 0.031744 0.032953 0.035474 0.040853 0.053302 0.086275 0.154944 0.058583 0.000528 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.362000 0.000000 0.030859 0.031150 0.031740 0.032949 0.035470 0.040848 0.053288 0.086217 0.154447 0.057597 0.000505 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.368000 0.000000 0.030856 0.031147 0.031737 0.032946 0.035466 0.040841 0.053274 0.086159 0.153950 0.056627 0.000484 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.374000 0.000000 0.030852 0.031143 0.031733 0.032942 0.035461 0.040835 0.053261 0.086101 0.153453 0.055673 0.000464 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.380000 0.000000 0.030849 0.031140 0.031730 0.032938 0.035457 0.040829 0.053247 0.086043 0.152956 0.054736 0.000445 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.386000 0.000000 0.030846 0.031137 0.031726 0.032934 0.035453 0.040823 0.053233 0.085985 0.152460 0.053814 0.000426 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.392000 0.000000 0.030842 0.031133 0.031723 0.032930 0.035449 0.040817 0.053219 0.085926 0.151963 0.052908 0.000409 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.398000 0.000000 0.030839 0.031130 0.031719 0.032927 0.035444 0.040811 0.053205 0.085867 0.151466 0.052017 0.000392 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.404000 0.000000 0.030835 0.031126 0.031715 0.032923 0.035440 0.040805 0.053191 0.085808 0.150970 0.051142 0.000376 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.410000 0.000000 0.030832 0.031123 0.031712 0.032919 0.035436 0.040799 0.053177 0.085749 0.150474 0.050281 0.000360 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.416000 0.000000 0.030828 0.031119 0.031708 0.032915 0.035431 0.040793 0.053163 0.085690 0.149978 0.049435 0.000345 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.422000 0.000000 0.030825 0.031115 0.031704 0.032911 0.035427 0.040786 0.053148 0.085631 0.149482 0.048603 0.000331 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.428000 0.000000 0.030821 0.031112 0.031701 0.032907 0.035423 0.040780 0.053134 0.085571 0.148986 0.047786 0.000318 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.434000 0.000000 0.030818 0.031108 0.031697 0.032903 0.035418 0.040774 0.053120 0.085511 0.148491 0.046982 0.000305 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.440000 0.000000 0.030814 0.031105 0.031693 0.032900 0.035414 0.040768 0.053106 0.085451 0.147996 0.046192 0.000293 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.446000 0.000000 0.030811 0.031101 0.031690 0.032896 0.035409 0.040761 0.053091 0.085391 0.147501 0.045416 0.000281 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.452000 0.000000 0.030807 0.031098 0.031686 0.032892 0.035405 0.040755 0.053077 0.085331 0.147006 0.044653 0.000270 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.458000 0.000000 0.030804 0.031094 0.031682 0.032888 0.035400 0.040749 0.053062 0.085270 0.146512 0.043903 0.000259 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.464000 0.000000 0.030800 0.031090 0.031679 0.032884 0.035396 0.040742 0.053048 0.085209 0.146018 0.043166 0.000248 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.470000 0.000000 0.030797 0.031087 0.031675 0.032880 0.035391 0.040736 0.053033 0.085148 0.145524 0.042441 0.000238 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.476000 0.000000 0.030793 0.031083 0.031671 0.032876 0.035387 0.040730 0.053019 0.085087 0.145030 0.041729 0.000229 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.482000 0.000000 0.030790 0.031080 0.031668 0.032872 0.035382 0.040723 0.053004 0.085026 0.144537 0.041029 0.000220 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.488000 0.000000 0.030786 0.031076 0.031664 0.032868 0.035378 0.040717 0.052989 0.084965 0.144044 0.040342 0.000211 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.494000 0.000000 0.030782 0.031072 0.031660 0.032864 0.035373 0.040710 0.052974 0.084903 0.143552 0.039666 0.000203 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.500000 0.000000 0.030779 0.031069 0.031656 0.032860 0.035369 0.040704 0.052960 0.084841 0.143060 0.039001 0.000195 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.506000 0.000000 0.030775 0.031065 0.031652 0.032856 0.035364 0.040697 0.052945 0.084780 0.142568 0.038348 0.000187 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.512000 0.000000 0.030772 0.031061 0.031649 0.032852 0.035360 0.040691 0.052930 0.084717 0.142077 0.037707 0.000180 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.518000 0.000000 0.030768 0.031058 0.031645 0.032848 0.035355 0.040684 0.052915 0.084655 0.141586 0.037076 0.000173 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.524000 0.000000 0.030764 0.031054 0.031641 0.032844 0.035351 0.040678 0.052900 0.084593 0.141095 0.036456 0.000166 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.530000 0.000000 0.030761 0.031050 0.031637 0.032840 0.035346 0.040671 0.052885 0.084530 0.140605 0.035847 0.000160 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.536000 0.000000 0.030757 0.031047 0.031633 0.032836 0.035341 0.040664 0.052870 0.084467 0.140116 0.035249 0.000154 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.542000 0.000000 0.030753 0.031043 0.031630 0.032832 0.035337 0.040658 0.052855 0.084405 0.139627 0.034661 0.000148 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.548000 0.000000 0.030750 0.031039 0.031626 0.032828 0.035332 0.040651 0.052840 0.084341 0.139138 0.034083 0.000142 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.554000 0.000000 0.030746 0.031035 0.031622 0.032824 0.035327 0.040645 0.052824 0.084278 0.138650 0.033515 0.000137 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.560000 0.000000 0.030742 0.031032 0.031618 0.032819 0.035323 0.040638 0.052809 0.084215 0.138162 0.032956 0.000131 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.566000 0.000000 0.030739 0.031028 0.031614 0.032815 0.035318 0.040631 0.052794 0.084151 0.137675 0.032408 0.000126 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.572000 0.000000 0.030735 0.031024 0.031610 0.032811 0.035313 0.040624 0.052778 0.084087 0.137189 0.031869 0.000121 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.578000 0.000000 0.030731 0.031020 0.031606 0.032807 0.035309 0.040618 0.052763 0.084024 0.136703 0.031339 0.000117 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.584000 0.000000 0.030728 0.031017 0.031603 0.032803 0.035304 0.040611 0.052748 0.083960 0.136217 0.030818 0.000113 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.590000 0.000000 0.030724 0.031013 0.031599 0.032799 0.035299 0.040604 0.052732 0.083895 0.135733 0.030307 0.000108 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.596000 0.000000 0.030720 0.031009 0.031595 0.032795 0.035294 0.040597 0.052717 0.083831 0.135248 0.029804 0.000104 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.602000 0.000000 0.030717 0.031005 0.031591 0.032790 0.035290 0.040590 0.052701 0.083766 0.134764 0.029310 0.000100 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.608000 0.000000 0.030713 0.031002 0.031587 0.032786 0.035285 0.040584 0.052685 0.083702 0.134281 0.028825 0.000096 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.614000 0.000000 0.030709 0.030998 0.031583 0.032782 0.035280 0.040577 0.052670 0.083637 0.133799 0.028348 0.000093 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.620000 0.000000 0.030705 0.030994 0.031579 0.032778 0.035275 0.040570 0.052654 0.083572 0.133317 0.027879 0.000089 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.626000 0.000000 0.030702 0.030990 0.031575 0.032774 0.035270 0.040563 0.052638 0.083507 0.132836 0.027418 0.000086 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.632000 0.000000 0.030698 0.030986 0.031571 0.032769 0.035266 0.040556 0.052622 0.083441 0.132355 0.026965 0.000083 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.638000 0.000000 0.030694 0.030982 0.031567 0.032765 0.035261 0.040549 0.052607 0.083376 0.131875 0.026520 0.000080 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.644000 0.000000 0.030690 0.030979 0.031563 0.032761 0.035256 0.040542 0.052591 0.083310 0.131396 0.026083 0.000077 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.650000 0.000000 0.030686 0.030975 0.031559 0.032757 0.035251 0.040535 0.052575 0.083244 0.130918 0.025653 0.000074 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.656000 0.000000 0.030683 0.030971 0.031555 0.032752 0.035246 0.040528 0.052559 0.083179 0.130440 0.025231 0.000071 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.662000 0.000000 0.030679 0.030967 0.031551 0.032748 0.035241 0.040521 0.052543 0.083112 0.129963 0.024816 0.000069 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.668000 0.000000 0.030675 0.030963 0.031547 0.032744 0.035236 0.040514 0.052527 0.083046 0.129486 0.024409 0.000066 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.674000 0.000000 0.030671 0.030959 0.031543 0.032740 0.035231 0.040507 0.052511 0.082980 0.129011 0.024008 0.000064 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.680000 0.000000 0.030667 0.030955 0.031539 0.032735 0.035226 0.040500 0.052494 0.082913 0.128536 0.023614 0.000062 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.686000 0.000000 0.030663 0.030951 0.031535 0.032731 0.035221 0.040493 0.052478 0.082847 0.128062 0.023227 0.000059 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.692000 0.000000 0.030660 0.030947 0.031531 0.032727 0.035217 0.040486 0.052462 0.082780 0.127588 0.022847 0.000057 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.698000 0.000000 0.030656 0.030943 0.031527 0.032722 0.035212 0.040478 0.052446 0.082713 0.127116 0.022473 0.000055 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.704000 0.000000 0.030652 0.030940 0.031523 0.032718 0.035207 0.040471 0.052429 0.082646 0.126644 0.022106 0.000053 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.710000 0.000000 0.030648 0.030936 0.031519 0.032714 0.035202 0.040464 0.052413 0.082578 0.126173 0.021745 0.000051 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.716000 0.000000 0.030644 0.030932 0.031515 0.032709 0.035197 0.040457 0.052397 0.082511 0.125702 0.021390 0.000049 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.722000 0.000000 0.030640 0.030928 0.031511 0.032705 0.035192 0.040449 0.052380 0.082443 0.125233 0.021042 0.000048 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.728000 0.000000 0.030636 0.030924 0.031506 0.032700 0.035186 0.040442 0.052364 0.082376 0.124764 0.020699 0.000046 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.734000 0.000000 0.030632 0.030920 0.031502 0.032696 0.035181 0.040435 0.052347 0.082308 0.124296 0.020363 0.000044 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.740000 0.000000 0.030628 0.030916 0.031498 0.032692 0.035176 0.040428 0.052330 0.082240 0.123829 0.020032 0.000043 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.746000 0.000000 0.030625 0.030912 0.031494 0.032687 0.035171 0.040420 0.052314 0.082172 0.123363 0.019707 0.000041 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.752000 0.000000 0.030621 0.030908 0.031490 0.032683 0.035166 0.040413 0.052297 0.082104 0.122898 0.019387 0.000040 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.758000 0.000000 0.030617 0.030904 0.031486 0.032678 0.035161 0.040406 0.052280 0.082035 0.122434 0.019073 0.000038 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.764000 0.000000 0.030613 0.030900 0.031482 0.032674 0.035156 0.040398 0.052264 0.081967 0.121970 0.018764 0.000037 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.770000 0.000000 0.030609 0.030896 0.031477 0.032669 0.035151 0.040391 0.052247 0.081898 0.121507 0.018461 0.000036 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.776000 0.000000 0.030605 0.030892 0.031473 0.032665 0.035146 0.040383 0.052230 0.081829 0.121046 0.018163 0.000034 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.782000 0.000000 0.030601 0.030888 0.031469 0.032660 0.035141 0.040376 0.052213 0.081760 0.120585 0.017870 0.000033 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.788000 0.000000 0.030597 0.030884 0.031465 0.032656 0.035135 0.040369 0.052196 0.081691 0.120125 0.017582 0.000032 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.794000 0.000000 0.030593 0.030879 0.031461 0.032651 0.035130 0.040361 0.052179 0.081622 0.119666 0.017299 0.000031 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.800000 0.000000 0.030589 0.030875 0.031457 0.032647 0.035125 0.040354 0.052162 0.081552 0.119207 0.017021 0.000030 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.806000 0.000000 0.030585 0.030871 0.031452 0.032642 0.035120 0.040346 0.052145 0.081483 0.118750 0.016748 0.000029 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.812000 0.000000 0.030581 0.030867 0.031448 0.032638 0.035115 0.040339 0.052128 0.081413 0.118294 0.016479 0.000028 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.818000 0.000000 0.030577 0.030863 0.031444 0.032633 0.035109 0.040331 0.052111 0.081344 0.117838 0.016215 0.000027 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.824000 0.000000 0.030573 0.030859 0.031440 0.032629 0.035104 0.040323 0.052094 0.081274 0.117384 0.015955 0.000026 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.830000 0.000000 0.030569 0.030855 0.031435 0.032624 0.035099 0.040316 0.052076 0.081204 0.116931 0.015700 0.000025 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.836000 0.000000 0.030565 0.030851 0.031431 0.032620 0.035094 0.040308 0.052059 0.081133 0.116478 0.015449 0.000024 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.842000 0.000000 0.030561 0.030847 0.031427 0.032615 0.035088 0.040301 0.052042 0.081063 0.116027 0.015203 0.000023 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.848000 0.000000 0.030557 0.030843 0.031422 0.032611 0.035083 0.040293 0.052024 0.080993 0.115576 0.014960 0.000023 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.854000 0.000000 0.030553 0.030838 0.031418 0.032606 0.035078 0.040285 0.052007 0.080922 0.115126 0.014722 0.000022 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.860000 0.000000 0.030548 0.030834 0.031414 0.032601 0.035072 0.040278 0.051990 0.080852 0.114678 0.014488 0.000021 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.866000 0.000000 0.030544 0.030830 0.031410 0.032597 0.035067 0.040270 0.051972 0.080781 0.114230 0.014258 0.000020 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.872000 0.000000 0.030540 0.030826 0.031405 0.032592 0.035062 0.040262 0.051955 0.080710 0.113784 0.014032 0.000020 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.878000 0.000000 0.030536 0.030822 0.031401 0.032587 0.035056 0.040254 0.051937 0.080639 0.113338 0.013809 0.000019 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.884000 0.000000 0.030532 0.030818 0.031397 0.032583 0.035051 0.040247 0.051919 0.080568 0.112894 0.013591 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.890000 0.000000 0.030528 0.030813 0.031392 0.032578 0.035046 0.040239 0.051902 0.080496 0.112450 0.013376 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.896000 0.000000 0.030524 0.030809 0.031388 0.032573 0.035040 0.040231 0.051884 0.080425 0.112008 0.013164 0.000017 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.902000 0.000000 0.030520 0.030805 0.031384 0.032569 0.035035 0.040223 0.051866 0.080353 0.111566 0.012957 0.000017 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.908000 0.000000 0.030516 0.030801 0.031379 0.032564 0.035029 0.040215 0.051849 0.080282 0.111126 0.012753 0.000016 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.914000 0.000000 0.030511 0.030797 0.031375 0.032559 0.035024 0.040207 0.051831 0.080210 0.110687 0.012552 0.000016 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.920000 0.000000 0.030507 0.030792 0.031370 0.032555 0.035019 0.040199 0.051813 0.080138 0.110248 0.012355 0.000015 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.926000 0.000000 0.030503 0.030788 0.031366 0.032550 0.035013 0.040192 0.051795 0.080066 0.109811 0.012161 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.932000 0.000000 0.030499 0.030784 0.031362 0.032545 0.035008 0.040184 0.051777 0.079994 0.109375 0.011970 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.938000 0.000000 0.030495 0.030780 0.031357 0.032541 0.035002 0.040176 0.051759 0.079922 0.108940 0.011782 0.000014 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.944000 0.000000 0.030491 0.030775 0.031353 0.032536 0.034997 0.040168 0.051741 0.079849 0.108506 0.011598 0.000013 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.950000 0.000000 0.030486 0.030771 0.031348 0.032531 0.034991 0.040160 0.051723 0.079777 0.108073 0.011417 0.000013 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.956000 0.000000 0.030482 0.030767 0.031344 0.032526 0.034986 0.040152 0.051705 0.079704 0.107641 0.011239 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.962000 0.000000 0.030478 0.030762 0.031339 0.032522 0.034980 0.040144 0.051687 0.079632 0.107210 0.011064 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.968000 0.000000 0.030474 0.030758 0.031335 0.032517 0.034974 0.040136 0.051669 0.079559 0.106781 0.010891 0.000012 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.974000 0.000000 0.030469 0.030754 0.031331 0.032512 0.034969 0.040128 0.051650 0.079486 0.106352 0.010722 0.000011 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.980000 0.000000 0.030465 0.030750 0.031326 0.032507 0.034963 0.040120 0.051632 0.079413 0.105925 0.010556 0.000011 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.986000 0.000000 0.030461 0.030745 0.031322 0.032502 0.034958 0.040111 0.051614 0.079339 0.105498 0.010392 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.992000 0.000000 0.030457 0.030741 0.031317 0.032497 0.034952 0.040103 0.051595 0.079266 0.105073 0.010231 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
1.998000 0.000000 0.030452 0.030737 0.031313 0.032493 0.034947 0.040095 0.051577 0.079193 0.104649 0.010073 0.000010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.004000 0.000000 0.030448 0.030732 0.031308 0.032488 0.034941 0.040087 0.051559 0.079119 0.104226 0.009917 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.010000 0.000000 0.030444 0.030728 0.031304 0.032483 0.034935 0.040079 0.051540 0.079046 0.103804 0.009764 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.016000 0.000000 0.030440 0.030724 0.031299 0.032478 0.034930 0.040071 0.051522 0.078972 0.103384 0.009614 0.000009 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.022000 0.000000 0.030435 0.030719 0.031294 0.032473 0.034924 0.040062 0.051503 0.078898 0.102964 0.009465 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.028000 0.000000 0.030431 0.030715 0.031290 0.032468 0.034918 0.040054 0.051485 0.078824 0.102546 0.009320 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.034000 0.000000 0.030427 0.030710 0.031285 0.032463 0.034913 0.040046 0.051466 0.078750 0.102128 0.009177 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.040000 0.000000 0.030422 0.030706 0.031281 0.032459 0.034907 0.040038 0.051447 0.078676 0.101712 0.009036 0.000008 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.046000 0.000000 0.030418 0.030702 0.031276 0.032454 0.034901 0.040029 0.051429 0.078602 0.101297 0.008898 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.052000 0.000000 0.030414 0.030697 0.031272 0.032449 0.034896 0.040021 0.051410 0.078528 0.100883 0.008762 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.058000 0.000000 0.030409 0.030693 0.031267 0.032444 0.034890 0.040013 0.051391 0.078453 0.100471 0.008628 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.064000 0.000000 0.030405 0.030688 0.031263 0.032439 0.034884 0.040004 0.051372 0.078378 0.100059 0.008496 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.070000 0.000000 0.030401 0.030684 0.031258 0.032434 0.034878 0.039996 0.051353 0.078304 0.099649 0.008367 0.000007 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.076000 0.000000 0.030396 0.030679 0.031253 0.032429 0.034873 0.039988 0.051335 0.078229 0.099240 0.008239 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.082000 0.000000 0.030392 0.030675 0.031249 0.032424 0.034867 0.039979 0.051316 0.078154 0.098832 0.008114 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.088000 0.000000 0.030388 0.030670 0.031244 0.032419 0.034861 0.039971 0.051297 0.078079 0.098425 0.007991 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.094000 0.000000 0.030383 0.030666 0.031239 0.032414 0.034855 0.039962 0.051278 0.078004 0.098019 0.007870 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.100000 0.000000 0.030379 0.030662 0.031235 0.032409 0.034849 0.039954 0.051259 0.077929 0.097615 0.007751 0.000006 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.106000 0.000000 0.030374 0.030657 0.031230 0.032404 0.034844 0.039945 0.051240 0.077854 0.097212 0.007634 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.112000 0.000000 0.030370 0.030653 0.031225 0.032399 0.034838 0.039937 0.051220 0.077778 0.096810 0.007518 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.118000 0.000000 0.030366 0.030648 0.031221 0.032394 0.034832 0.039928 0.051201 0.077703 0.096409 0.007405 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.124000 0.000000 0.030361 0.030644 0.031216 0.032389 0.034826 0.039920 0.051182 0.077627 0.096009 0.007293 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.130000 0.000000 0.030357 0.030639 0.031211 0.032384 0.034820 0.039911 0.051163 0.077552 0.095610 0.007184 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.136000 0.000000 0.030352 0.030635 0.031207 0.032379 0.034814 0.039903 0.051144 0.077476 0.095213 0.007076 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.142000 0.000000 0.030348 0.030630 0.031202 0.032374 0.034808 0.039894 0.051124 0.077400 0.094817 0.006970 0.000005 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.148000 0.000000 0.030343 0.030625 0.031197 0.032369 0.034802 0.039885 0.051105 0.077324 0.094422 0.006865 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.154000 0.000000 0.030339 0.030621 0.031193 0.032364 0.034797 0.039877 0.051086 0.077248 0.094028 0.006763 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.160000 0.000000 0.030335 0.030616 0.031188 0.032358 0.034791 0.039868 0.051066 0.077172 0.093636 0.006662 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.166000 0.000000 0.030330 0.030612 0.031183 0.032353 0.034785 0.039860 0.051047 0.077096 0.093244 0.006562 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.172000 0.000000 0.030326 0.030607 0.031178 0.032348 0.034779 0.039851 0.051027 0.077020 0.092854 0.006464 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.178000 0.000000 0.030321 0.030603 0.031174 0.032343 0.034773 0.039842 0.051008 0.076943 0.092465 0.006368 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.184000 0.000000 0.030317 0.030598 0.031169 0.032338 0.034767 0.039833 0.050988 0.076867 0.092078 0.006274 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.190000 0.000000 0.030312 0.030593 0.031164 0.032333 0.034761 0.039825 0.050968 0.076790 0.091691 0.006181 0.000004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.196000 0.000000 0.030308 0.030589 0.031159 0.032328 0.034755 0.039816 0.050949 0.076714 0.091306 0.006089 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.202000 0.000000 0.030303 0.030584 0.031155 0.032323 0.034749 0.039807 0.050929 0.076637 0.090922 0.005999 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.208000 0.000000 0.030299 0.030580 0.031150 0.032317 0.034743 0.039798 0.050909 0.076560 0.090539 0.005910 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.214000 0.000000 0.030294 0.030575 0.031145 0.032312 0.034737 0.039790 0.050890 0.076483 0.090158 0.005823 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.220000 0.000000 0.030289 0.030570 0.031140 0.032307 0.034731 0.039781 0.050870 0.076407 0.089777 0.005737 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.226000 0.000000 0.030285 0.030566 0.031135 0.032302 0.034724 0.039772 0.050850 0.076329 0.089398 0.005653 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.232000 0.000000 0.030280 0.030561 0.031130 0.032297 0.034718 0.039763 0.050830 0.076252 0.089020 0.005569 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.238000 0.000000 0.030276 0.030556 0.031126 0.032291 0.034712 0.039754 0.050810 0.076175 0.088644 0.005488 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.244000 0.000000 0.030271 0.030552 0.031121 0.032286 0.034706 0.039745 0.050790 0.076098 0.088268 0.005407 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.250000 0.000000 0.030267 0.030547 0.031116 0.032281 0.034700 0.039736 0.050770 0.076020 0.087894 0.005328 0.000003 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.256000 0.000000 0.030262 0.030542 0.031111 0.032276 0.034694 0.039727 0.050750 0.075943 0.087521 0.005250 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.262000 0.000000 0.030257 0.030538 0.031106 0.032271 0.034688 0.039718 0.050730 0.075865 0.087149 0.005173 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.268000 0.000000 0.030253 0.030533 0.031101 0.032265 0.034682 0.039709 0.050710 0.075788 0.086779 0.005098 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.274000 0.000000 0.030248 0.030528 0.031096 0.032260 0.034675 0.039700 0.050690 0.075710 0.086409 0.005024 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.280000 0.000000 0.030244 0.030524 0.031092 0.032255 0.034669 0.039691 0.050670 0.075632 0.086041 0.004951 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.286000 0.000000 0.030239 0.030519 0.031087 0.032249 0.034663 0.039682 0.050650 0.075555 0.085674 0.004879 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.292000 0.000000 0.030234 0.030514 0.031082 0.032244 0.034657 0.039673 0.050630 0.075477 0.085309 0.004808 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.298000 0.000000 0.030230 0.030509 0.031077 0.032239 0.034651 0.039664 0.050609 0.075399 0.084944 0.004738 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.304000 0.000000 0.030225 0.030505 0.031072 0.032233 0.034645 0.039655 0.050589 0.075321 0.084581 0.004670 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.310000 0.000000 0.030220 0.030500 0.031067 0.032228 0.034638 0.039646 0.050569 0.075242 0.084219 0.004602 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.316000 0.000000 0.030216 0.030495 0.031062 0.032223 0.034632 0.039637 0.050548 0.075164 0.083858 0.004536 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.322000 0.000000 0.030211 0.030490 0.031057 0.032217 0.034626 0.039628 0.050528 0.075086 0.083499 0.004471 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.328000 0.000000 0.030206 0.030486 0.031052 0.032212 0.034619 0.039619 0.050508 0.075008 0.083141 0.004406 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.334000 0.000000 0.030202 0.030481 0.031047 0.032207 0.034613 0.039610 0.050487 0.074929 0.082784 0.004343 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.340000 0.000000 0.030197 0.030476 0.031042 0.032201 0.034607 0.039600 0.050467 0.074851 0.082428 0.004281 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.346000 0.000000 0.030192 0.030471 0.031037 0.032196 0.034601 0.039591 0.050446 0.074772 0.082073 0.004219 0.000002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.352000 0.000000 0.030187 0.030466 0.031032 0.032191 0.034594 0.039582 0.050425 0.074694 0.081720 0.004159 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.358000 0.000000 0.030183 0.030462 0.031027 0.032185 0.034588 0.039573 0.050405 0.074615 0.081368 0.004099 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.364000 0.000000 0.030178 0.030457 0.031022 0.032180 0.034582 0.039563 0.050384 0.074536 0.081017 0.004041 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.370000 0.000000 0.030173 0.030452 0.031017 0.032174 0.034575 0.039554 0.050364 0.074457 0.080667 0.003983 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.376000 0.000000 0.030169 0.030447 0.031012 0.032169 0.034569 0.039545 0.050343 0.074378 0.080319 0.003927 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.382000 0.000000 0.030164 0.030442 0.031007 0.032163 0.034563 0.039536 0.050322 0.074299 0.079972 0.003871 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.388000 0.000000 0.030159 0.030437 0.031002 0.032158 0.034556 0.039526 0.050301 0.074220 0.079626 0.003816 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.394000 0.000000 0.030154 0.030433 0.030997 0.032153 0.034550 0.039517 0.050281 0.074141 0.079281 0.003762 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.400000 0.000000 0.030149 0.030428 0.030992 0.032147 0.034543 0.039507 0.050260 0.074062 0.078938 0.003709 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.406000 0.000000 0.030145 0.030423 0.030987 0.032142 0.034537 0.039498 0.050239 0.073983 0.078596 0.003656 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.412000 0.000000 0.030140 0.030418 0.030982 0.032136 0.034530 0.039489 0.050218 0.073904 0.078255 0.003604 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.418000 0.000000 0.030135 0.030413 0.030977 0.032131 0.034524 0.039479 0.050197 0.073824 0.077915 0.003554 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.424000 0.000000 0.030130 0.030408 0.030971 0.032125 0.034518 0.039470 0.050176 0.073745 0.077576 0.003504 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.430000 0.000000 0.030126 0.030403 0.030966 0.032120 0.034511 0.039460 0.050155 0.073665 0.077239 0.003454 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.436000 0.000000 0.030121 0.030398 0.030961 0.032114 0.034505 0.039451 0.050134 0.073586 0.076903 0.003406 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.442000 0.000000 0.030116 0.030393 0.030956 0.032109 0.034498 0.039441 0.050113 0.073506 0.076568 0.003358 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.448000 0.000000 0.030111 0.030388 0.030951 0.032103 0.034492 0.039432 0.050092 0.073427 0.076234 0.003311 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.454000 0.000000 0.030106 0.030384 0.030946 0.032097 0.034485 0.039422 0.050071 0.073347 0.075902 0.003265 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.460000 0.000000 0.030101 0.030379 0.030941 0.032092 0.034479 0.039413 0.050049 0.073267 0.075571 0.003219 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.466000 0.000000 0.030097 0.030374 0.030936 0.032086 0.034472 0.039403 0.050028 0.073187 0.075241 0.003174 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.472000 0.000000 0.030092 0.030369 0.030930 0.032081 0.034466 0.039394 0.050007 0.073108 0.074912 0.003130 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.478000 0.000000 0.030087 0.030364 0.030925 0.032075 0.034459 0.039384 0.049986 0.073028 0.074585 0.003086 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.484000 0.000000 0.030082 0.030359 0.030920 0.032070 0.034452 0.039375 0.049964 0.072948 0.074258 0.003044 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.490000 0.000000 0.030077 0.030354 0.030915 0.032064 0.034446 0.039365 0.049943 0.072868 0.073933 0.003001 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.496000 0.000000 0.030072 0.030349 0.030910 0.032058 0.034439 0.039355 0.049922 0.072788 0.073609 0.002960 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.502000 0.000000 0.030067 0.030344 0.030905 0.032053 0.034433 0.039346 0.049900 0.072707 0.073287 0.002919 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.508000 0.000000 0.030062 0.030339 0.030899 0.032047 0.034426 0.039336 0.049879 0.072627 0.072965 0.002878 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.514000 0.000000 0.030057 0.030334 0.030894 0.032041 0.034419 0.039326 0.049857 0.072547 0.072645 0.002839 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.520000 0.000000 0.030052 0.030329 0.030889 0.032036 0.034413 0.039317 0.049836 0.072467 0.072326 0.002800 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.526000 0.000000 0.030047 0.030324 0.030884 0.032030 0.034406 0.039307 0.049814 0.072387 0.072008 0.002761 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.532000 0.000000 0.030043 0.030319 0.030878 0.032024 0.034399 0.039297 0.049793 0.072306 0.071691 0.002723 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.538000 0.000000 0.030038 0.030314 0.030873 0.032019 0.034393 0.039287 0.049771 0.072226 0.071376 0.002686 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.544000 0.000000 0.030033 0.030309 0.030868 0.032013 0.034386 0.039277 0.049750 0.072145 0.071062 0.002649 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.550000 0.000000 0.030028 0.030303 0.030863 0.032007 0.034379 0.039268 0.049728 0.072065 0.070749 0.002613 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.556000 0.000000 0.030023 0.030298 0.030857 0.032002 0.034373 0.039258 0.049706 0.071984 0.070437 0.002577 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.562000 0.000000 0.030018 0.030293 0.030852 0.031996 0.034366 0.039248 0.049685 0.071904 0.070126 0.002542 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.568000 0.000000 0.030013 0.030288 0.030847 0.031990 0.034359 0.039238 0.049663 0.071823 0.069817 0.002507 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.574000 0.000000 0.030008 0.030283 0.030841 0.031984 0.034352 0.039228 0.049641 0.071742 0.069509 0.002473 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.580000 0.000000 0.030003 0.030278 0.030836 0.031979 0.034346 0.039218 0.049619 0.071661 0.069202 0.002439 0.000001 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.586000 0.000000 0.029998 0.030273 0.030831 0.031973 0.034339 0.039209 0.049597 0.071581 0.068896 0.002406 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.592000 0.000000 0.029993 0.030268 0.030826 0.031967 0.034332 0.039199 0.049575 0.071500 0.068591 0.002374 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.598000 0.000000 0.029988 0.030263 0.030820 0.031961 0.034325 0.039189 0.049554 0.071419 0.068288 0.002342 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.604000 0.000000 0.029983 0.030258 0.030815 0.031956 0.034319 0.039179 0.049532 0.071338 0.067985 0.002310 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.610000 0.000000 0.029978 0.030252 0.030810 0.031950 0.034312 0.039169 0.049510 0.071257 0.067684 0.002279 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.616000 0.000000 0.029973 0.030247 0.030804 0.031944 0.034305 0.039159 0.049488 0.071176 0.067384 0.002248 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.622000 0.000000 0.029968 0.030242 0.030799 0.031938 0.034298 0.039149 0.049466 0.071095 0.067086 0.002218 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.628000 0.000000 0.029963 0.030237 0.030793 0.031933 0.034291 0.039139 0.049444 0.071014 0.066788 0.002188 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.634000 0.000000 0.029957 0.030232 0.030788 0.031927 0.034284 0.039129 0.049421 0.070933 0.066492 0.002158 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.640000 0.000000 0.029952 0.030227 0.030783 0.031921 0.034277 0.039119 0.049399 0.070852 0.066197 0.002129 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.646000 0.000000 0.029947 0.030221 0.030777 0.031915 0.034271 0.039109 0.049377 0.070771 0.065902 0.002101 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.652000 0.000000 0.029942 0.030216 0.030772 0.031909 0.034264 0.039099 0.049355 0.070689 0.065610 0.002073 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.658000 0.000000 0.029937 0.030211 0.030766 0.031903 0.034257 0.039089 0.049333 0.070608 0.065318 0.002045 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.664000 0.000000 0.029932 0.030206 0.030761 0.031897 0.034250 0.039078 0.049311 0.070527 0.065027 0.002018 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.670000 0.000000 0.029927 0.030201 0.030756 0.031892 0.034243 0.039068 0.049288 0.070446 0.064738 0.001991 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.676000 0.000000 0.029922 0.030195 0.030750 0.031886 0.034236 0.039058 0.049266 0.070364 0.064450 0.001964 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.682000 0.000000 0.029917 0.030190 0.030745 0.031880 0.034229 0.039048 0.049244 0.070283 0.064163 0.001938 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.688000 0.000000 0.029912 0.030185 0.030739 0.031874 0.034222 0.039038 0.049221 0.070201 0.063877 0.001913 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.694000 0.000000 0.029906 0.030180 0.030734 0.031868 0.034215 0.039028 0.049199 0.070120 0.063592 0.001887 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.700000 0.000000 0.029901 0.030174 0.030728 0.031862 0.034208 0.039017 0.049176 0.070038 0.063308 0.001862 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.706000 0.000000 0.029896 0.030169 0.030723 0.031856 0.034201 0.039007 0.049154 0.069957 0.063026 0.001838 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.712000 0.000000 0.029891 0.030164 0.030717 0.031850 0.034194 0.038997 0.049131 0.069875 0.062745 0.001813 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.718000 0.000000 0.029886 0.030159 0.030712 0.031844 0.034187 0.038987 0.049109 0.069794 0.062464 0.001789 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.724000 0.000000 0.029881 0.030153 0.030706 0.031838 0.034180 0.038976 0.049086 0.069712 0.062185 0.001766 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.730000 0.000000 0.029876 0.030148 0.030701 0.031832 0.034173 0.038966 0.049064 0.069631 0.061907 0.001743 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.736000 0.000000 0.029870 0.030143 0.030695 0.031826 0.034166 0.038956 0.049041 0.069549 0.061631 0.001720 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.742000 0.000000 0.029865 0.030138 0.030690 0.031820 0.034159 0.038946 0.049019 0.069467 0.061355 0.001697 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.748000 0.000000 0.029860 0.030132 0.030684 0.031814 0.034152 0.038935 0.048996 0.069386 0.061081 0.001675 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.754000 0.000000 0.029855 0.030127 0.030679 0.031808 0.034145 0.038925 0.048973 0.069304 0.060807 0.001653 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.760000 0.000000 0.029849 0.030122 0.030673 0.031802 0.034138 0.038914 0.048951 0.069222 0.060535 0.001632 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.766000 0.000000 0.029844 0.030116 0.030668 0.031796 0.034131 0.038904 0.048928 0.069140 0.060264 0.001610 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.772000 0.000000 0.029839 0.030111 0.030662 0.031790 0.034124 0.038894 0.048905 0.069059 0.059994 0.001589 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.778000 0.000000 0.029834 0.030106 0.030657 0.031784 0.034117 0.038883 0.048882 0.068977 0.059725 0.001569 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.784000 0.000000 0.029829 0.030100 0.030651 0.031778 0.034109 0.038873 0.048860 0.068895 0.059457 0.001548 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.790000 0.000000 0.029823 0.030095 0.030645 0.031772 0.034102 0.038862 0.048837 0.068813 0.059190 0.001528 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.796000 0.000000 0.029818 0.030089 0.030640 0.031766 0.034095 0.038852 0.048814 0.068731 0.058925 0.001508 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.802000 0.000000 0.029813 0.030084 0.030634 0.031760 0.034088 0.038841 0.048791 0.068649 0.058660 0.001489 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.808000 0.000000 0.029808 0.030079 0.030629 0.031754 0.034081 0.038831 0.048768 0.068567 0.058397 0.001469 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.814000 0.000000 0.029802 0.030073 0.030623 0.031748 0.034074 0.038820 0.048745 0.068485 0.058135 0.001450 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.820000 0.000000 0.029797 0.030068 0.030617 0.031742 0.034066 0.038810 0.048722 0.068403 0.057873 0.001432 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.826000 0.000000 0.029792 0.030063 0.030612 0.031736 0.034059 0.038799 0.048699 0.068321 0.057613 0.001413 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.832000 0.000000 0.029786 0.030057 0.030606 0.031730 0.034052 0.038789 0.048676 0.068239 0.057354 0.001395 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.838000 0.000000 0.029781 0.030052 0.030601 0.031723 0.034045 0.038778 0.048653 0.068157 0.057097 0.001377 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.844000 0.000000 0.029776 0.030046 0.030595 0.031717 0.034038 0.038768 0.048630 0.068075 0.056840 0.001360 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.850000 0.000000 0.029770 0.030041 0.030589 0.031711 0.034030 0.038757 0.048607 0.067993 0.056584 0.001342 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.856000 0.000000 0.029765 0.030035 0.030584 0.031705 0.034023 0.038746 0.048584 0.067911 0.056329 0.001325 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.862000 0.000000 0.029760 0.030030 0.030578 0.031699 0.034016 0.038736 0.048560 0.067829 0.056076 0.001308 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.868000 0.000000 0.029754 0.030025 0.030572 0.031693 0.034009 0.038725 0.048537 0.067747 0.055823 0.001291 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.874000 0.000000 0.029749 0.030019 0.030567 0.031687 0.034001 0.038714 0.048514 0.067665 0.055572 0.001275 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.880000 0.000000 0.029744 0.030014 0.030561 0.031680 0.033994 0.038704 0.048491 0.067582 0.055322 0.001259 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.886000 0.000000 0.029738 0.030008 0.030555 0.031674 0.033987 0.038693 0.048467 0.067500 0.055072 0.001243 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.892000 0.000000 0.029733 0.030003 0.030549 0.031668 0.033979 0.038682 0.048444 0.067418 0.054824 0.001227 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.898000 0.000000 0.029728 0.029997 0.030544 0.031662 0.033972 0.038672 0.048421 0.067336 0.054577 0.001211 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.904000 0.000000 0.029722 0.029992 0.030538 0.031656 0.033965 0.038661 0.048397 0.067254 0.054331 0.001196 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.910000 0.000000 0.029717 0.029986 0.030532 0.031649 0.033957 0.038650 0.048374 0.067172 0.054085 0.001181 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.916000 0.000000 0.029711 0.029981 0.030526 0.031643 0.033950 0.038639 0.048351 0.067089 0.053842 0.001166 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.922000 0.000000 0.029706 0.029975 0.030521 0.031637 0.033943 0.038629 0.048327 0.067007 0.053598 0.001151 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.928000 0.000000 0.029701 0.029970 0.030515 0.031631 0.033935 0.038618 0.048304 0.066925 0.053357 0.001137 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.934000 0.000000 0.029695 0.029964 0.030509 0.031624 0.033928 0.038607 0.048280 0.066843 0.053116 0.001122 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.940000 0.000000 0.029690 0.029959 0.030503 0.031618 0.033920 0.038596 0.048257 0.066760 0.052876 0.001108 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.946000 0.000000 0.029684 0.029953 0.030498 0.031612 0.033913 0.038585 0.048233 0.066678 0.052637 0.001094 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.952000 0.000000 0.029679 0.029947 0.030492 0.031606 0.033906 0.038574 0.048210 0.066596 0.052399 0.001081 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.958000 0.000000 0.029673 0.029942 0.030486 0.031599 0.033898 0.038563 0.048186 0.066514 0.052162 0.001067 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.964000 0.000000 0.029668 0.029936 0.030480 0.031593 0.033891 0.038553 0.048162 0.066431 0.051927 0.001054 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.970000 0.000000 0.029662 0.029931 0.030474 0.031587 0.033883 0.038542 0.048139 0.066349 0.051692 0.001040 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.976000 0.000000 0.029657 0.029925 0.030469 0.031580 0.033876 0.038531 0.048115 0.066267 0.051458 0.001027 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.982000 0.000000 0.029651 0.029920 0.030463 0.031574 0.033868 0.038520 0.048091 0.066185 0.051226 0.001015 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.988000 0.000000 0.029646 0.029914 0.030457 0.031568 0.033861 0.038509 0.048068 0.066102 0.050994 0.001002 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2.994000 0.000000 0.029641 0.029908 0.030451 0.031561 0.033853 0.038498 0.048044 0.066020 0.050763 0.000990 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
3.000000 0.000000 0.029635 0.029903 0.030445 0.031555 0.033846 0.038487 0.048020 0.065938 0.050533 0.000977 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> figures/uniform-fit.dat <==
-3.000000 0.000000 0.029755 0.030050 0.030646 0.031859 0.034293 0.038867 0.048554 0.066060 0.048769 0.000536 0.000015 0.000015 0.000007 0.000002 0.000001 0.000000 0.000000
-2.994000 0.000000 0.029760 0.030055 0.030652 0.031865 0.034300 0.038877 0.048577 0.066145 0.048997 0.000543 0.000016 0.000015 0.000007 0.000002 0.000001 0.000000 0.000000
-2.988000 0.000000 0.029766 0.030061 0.030657 0.031871 0.034307 0.038888 0.048601 0.066229 0.049225 0.000550 0.000016 0.000015 0.000008 0.000002 0.000001 0.000000 0.000000
-2.982000 0.000000 0.029771 0.030066 0.030663 0.031877 0.034314 0.038898 0.048624 0.066313 0.049454 0.000557 0.000016 0.000016 0.000008 0.000003 0.000001 0.000000 0.000000
-2.976000 0.000000 0.029776 0.030072 0.030669 0.031883 0.034321 0.038909 0.048647 0.066397 0.049684 0.000563 0.000017 0.000016 0.000008 0.000002 0.000001 0.000000 0.000000
-2.970000 0.000000 0.029782 0.030077 0.030674 0.031889 0.034327 0.038919 0.048671 0.066481 0.049915 0.000570 0.000017 0.000016 0.000008 0.000002 0.000001 0.000000 0.000000
-2.964000 0.000000 0.029787 0.030082 0.030680 0.031895 0.034334 0.038929 0.048694 0.066565 0.050148 0.000578 0.000017 0.000016 0.000008 0.000003 0.000001 0.000000 0.000000
-2.958000 0.000000 0.029792 0.030088 0.030685 0.031901 0.034341 0.038940 0.048717 0.066649 0.050381 0.000585 0.000017 0.000017 0.000009 0.000003 0.000001 0.000000 0.000000
-2.952000 0.000000 0.029798 0.030093 0.030691 0.031907 0.034348 0.038950 0.048740 0.066733 0.050615 0.000592 0.000018 0.000017 0.000009 0.000003 0.000001 0.000000 0.000000
-2.946000 0.000000 0.029803 0.030098 0.030696 0.031912 0.034354 0.038961 0.048763 0.066817 0.050851 0.000600 0.000018 0.000017 0.000008 0.000003 0.000001 0.000000 0.000000
-2.940000 0.000000 0.029808 0.030104 0.030702 0.031918 0.034361 0.038971 0.048787 0.066901 0.051087 0.000608 0.000018 0.000018 0.000009 0.000003 0.000002 0.000000 0.000000
-2.934000 0.000000 0.029814 0.030109 0.030707 0.031924 0.034368 0.038981 0.048810 0.066985 0.051325 0.000615 0.000019 0.000018 0.000009 0.000003 0.000002 0.000000 0.000000
-2.928000 0.000000 0.029819 0.030115 0.030713 0.031930 0.034375 0.038991 0.048833 0.067069 0.051564 0.000623 0.000019 0.000018 0.000009 0.000003 0.000002 0.000000 0.000000
-2.922000 0.000000 0.029824 0.030120 0.030718 0.031936 0.034381 0.039002 0.048856 0.067153 0.051803 0.000631 0.000019 0.000019 0.000009 0.000003 0.000002 0.000000 0.000000
-2.916000 0.000000 0.029829 0.030125 0.030724 0.031942 0.034388 0.039012 0.048879 0.067237 0.052044 0.000639 0.000020 0.000019 0.000010 0.000003 0.000002 0.000000 0.000000
-2.910000 0.000000 0.029835 0.030131 0.030729 0.031947 0.034395 0.039022 0.048902 0.067321 0.052286 0.000647 0.000020 0.000019 0.000010 0.000003 0.000002 0.000000 0.000000
-2.904000 0.000000 0.029840 0.030136 0.030735 0.031953 0.034401 0.039032 0.048925 0.067405 0.052529 0.000655 0.000020 0.000020 0.000010 0.000003 0.000002 0.000000 0.000000
-2.898000 0.000000 0.029845 0.030141 0.030740 0.031959 0.034408 0.039042 0.048947 0.067489 0.052773 0.000664 0.000021 0.000020 0.000010 0.000004 0.000002 0.000000 0.000000
-2.892000 0.000000 0.029850 0.030147 0.030746 0.031965 0.034415 0.039053 0.048970 0.067573 0.053019 0.000672 0.000021 0.000020 0.000010 0.000004 0.000002 0.000000 0.000000
-2.886000 0.000000 0.029856 0.030152 0.030751 0.031971 0.034421 0.039063 0.048993 0.067657 0.053265 0.000681 0.000021 0.000021 0.000010 0.000004 0.000002 0.000000 0.000000
-2.880000 0.000000 0.029861 0.030157 0.030757 0.031976 0.034428 0.039073 0.049016 0.067740 0.053512 0.000690 0.000022 0.000021 0.000011 0.000003 0.000002 0.000000 0.000000
-2.874000 0.000000 0.029866 0.030162 0.030762 0.031982 0.034435 0.039083 0.049039 0.067824 0.053761 0.000699 0.000022 0.000022 0.000011 0.000004 0.000002 0.000000 0.000000
-2.868000 0.000000 0.029871 0.030168 0.030768 0.031988 0.034441 0.039093 0.049061 0.067908 0.054010 0.000708 0.000022 0.000022 0.000011 0.000004 0.000002 0.000000 0.000000
-2.862000 0.000000 0.029876 0.030173 0.030773 0.031994 0.034448 0.039103 0.049084 0.067992 0.054261 0.000717 0.000023 0.000022 0.000012 0.000004 0.000002 0.000000 0.000000
-2.856000 0.000000 0.029882 0.030178 0.030778 0.031999 0.034454 0.039113 0.049107 0.068076 0.054513 0.000726 0.000023 0.000023 0.000012 0.000004 0.000002 0.000000 0.000000
-2.850000 0.000000 0.029887 0.030184 0.030784 0.032005 0.034461 0.039123 0.049129 0.068159 0.054766 0.000735 0.000024 0.000023 0.000012 0.000004 0.000002 0.000000 0.000000
-2.844000 0.000000 0.029892 0.030189 0.030789 0.032011 0.034467 0.039133 0.049152 0.068243 0.055020 0.000745 0.000024 0.000024 0.000012 0.000004 0.000002 0.000000 0.000000
-2.838000 0.000000 0.029897 0.030194 0.030795 0.032017 0.034474 0.039143 0.049175 0.068327 0.055275 0.000754 0.000025 0.000024 0.000012 0.000004 0.000002 0.000000 0.000000
-2.832000 0.000000 0.029902 0.030199 0.030800 0.032022 0.034481 0.039153 0.049197 0.068411 0.055532 0.000764 0.000025 0.000024 0.000012 0.000004 0.000002 0.000000 0.000000
-2.826000 0.000000 0.029907 0.030205 0.030805 0.032028 0.034487 0.039163 0.049220 0.068494 0.055789 0.000774 0.000025 0.000025 0.000013 0.000005 0.000002 0.000000 0.000000
-2.820000 0.000000 0.029913 0.030210 0.030811 0.032034 0.034494 0.039173 0.049242 0.068578 0.056048 0.000784 0.000026 0.000025 0.000013 0.000005 0.000003 0.000000 0.000000
-2.814000 0.000000 0.029918 0.030215 0.030816 0.032039 0.034500 0.039183 0.049264 0.068662 0.056307 0.000794 0.000026 0.000026 0.000013 0.000005 0.000003 0.000000 0.000000
-2.808000 0.000000 0.029923 0.030220 0.030821 0.032045 0.034506 0.039193 0.049287 0.068745 0.056568 0.000805 0.000027 0.000026 0.000014 0.000005 0.000003 0.000000 0.000000
-2.802000 0.000000 0.029928 0.030225 0.030827 0.032051 0.034513 0.039203 0.049309 0.068829 0.056830 0.000815 0.000027 0.000027 0.000014 0.000005 0.000003 0.000000 0.000000
-2.796000 0.000000 0.029933 0.030231 0.030832 0.032056 0.034519 0.039213 0.049332 0.068912 0.057093 0.000826 0.000028 0.000027 0.000014 0.000005 0.000003 0.000000 0.000000
-2.790000 0.000000 0.029938 0.030236 0.030837 0.032062 0.034526 0.039223 0.049354 0.068996 0.057358 0.000837 0.000028 0.000028 0.000014 0.000005 0.000003 0.000000 0.000000
-2.784000 0.000000 0.029943 0.030241 0.030843 0.032067 0.034532 0.039232 0.049376 0.069079 0.057623 0.000848 0.000029 0.000028 0.000015 0.000005 0.000003 0.000000 0.000000
-2.778000 0.000000 0.029948 0.030246 0.030848 0.032073 0.034539 0.039242 0.049398 0.069163 0.057890 0.000859 0.000029 0.000029 0.000015 0.000005 0.000003 0.000000 0.000000
-2.772000 0.000000 0.029954 0.030251 0.030853 0.032079 0.034545 0.039252 0.049421 0.069246 0.058158 0.000870 0.000030 0.000029 0.000015 0.000005 0.000003 0.000000 0.000000
-2.766000 0.000000 0.029959 0.030256 0.030859 0.032084 0.034552 0.039262 0.049443 0.069330 0.058427 0.000881 0.000030 0.000030 0.000015 0.000006 0.000003 0.000000 0.000000
-2.760000 0.000000 0.029964 0.030262 0.030864 0.032090 0.034558 0.039272 0.049465 0.069413 0.058697 0.000893 0.000031 0.000030 0.000016 0.000006 0.000003 0.000000 0.000000
-2.754000 0.000000 0.029969 0.030267 0.030869 0.032095 0.034564 0.039281 0.049487 0.069496 0.058968 0.000905 0.000032 0.000031 0.000016 0.000006 0.000004 0.000000 0.000000
-2.748000 0.000000 0.029974 0.030272 0.030875 0.032101 0.034571 0.039291 0.049509 0.069580 0.059241 0.000917 0.000032 0.000031 0.000016 0.000006 0.000004 0.000000 0.000000
-2.742000 0.000000 0.029979 0.030277 0.030880 0.032106 0.034577 0.039301 0.049531 0.069663 0.059515 0.000929 0.000033 0.000032 0.000017 0.000006 0.000004 0.000000 0.000000
-2.736000 0.000000 0.029984 0.030282 0.030885 0.032112 0.034583 0.039310 0.049553 0.069746 0.059789 0.000941 0.000033 0.000032 0.000017 0.000007 0.000004 0.000000 0.000000
-2.730000 0.000000 0.029989 0.030287 0.030890 0.032118 0.034590 0.039320 0.049575 0.069830 0.060066 0.000953 0.000034 0.000033 0.000018 0.000007 0.000004 0.000000 0.000000
-2.724000 0.000000 0.029994 0.030292 0.030895 0.032123 0.034596 0.039330 0.049597 0.069913 0.060343 0.000966 0.000034 0.000034 0.000018 0.000007 0.000004 0.000000 0.000000
-2.718000 0.000000 0.029999 0.030297 0.030901 0.032129 0.034602 0.039339 0.049619 0.069996 0.060621 0.000979 0.000035 0.000034 0.000018 0.000007 0.000004 0.000000 0.000000
-2.712000 0.000000 0.030004 0.030302 0.030906 0.032134 0.034608 0.039349 0.049641 0.070079 0.060901 0.000992 0.000036 0.000035 0.000019 0.000007 0.000004 0.000000 0.000000
-2.706000 0.000000 0.030009 0.030308 0.030911 0.032140 0.034615 0.039359 0.049662 0.070162 0.061182 0.001005 0.000036 0.000036 0.000019 0.000007 0.000004 0.000000 0.000000
-2.700000 0.000000 0.030014 0.030313 0.030916 0.032145 0.034621 0.039368 0.049684 0.070245 0.061464 0.001019 0.000037 0.000036 0.000019 0.000007 0.000004 0.000000 0.000000
-2.694000 0.000000 0.030019 0.030318 0.030922 0.032151 0.034627 0.039378 0.049706 0.070328 0.061747 0.001032 0.000038 0.000037 0.000020 0.000008 0.000004 0.000000 0.000000
-2.688000 0.000000 0.030024 0.030323 0.030927 0.032156 0.034633 0.039387 0.049728 0.070411 0.062032 0.001046 0.000038 0.000037 0.000020 0.000008 0.000004 0.000000 0.000000
-2.682000 0.000000 0.030029 0.030328 0.030932 0.032161 0.034640 0.039397 0.049749 0.070494 0.062317 0.001060 0.000039 0.000038 0.000021 0.000008 0.000005 0.000000 0.000000
-2.676000 0.000000 0.030034 0.030333 0.030937 0.032167 0.034646 0.039406 0.049771 0.070577 0.062604 0.001074 0.000040 0.000039 0.000021 0.000008 0.000005 0.000000 0.000000
-2.670000 0.000000 0.030039 0.030338 0.030942 0.032172 0.034652 0.039416 0.049793 0.070660 0.062892 0.001089 0.000040 0.000040 0.000021 0.000008 0.000005 0.000000 0.000000
-2.664000 0.000000 0.030044 0.030343 0.030947 0.032178 0.034658 0.039425 0.049814 0.070743 0.063182 0.001103 0.000041 0.000040 0.000022 0.000008 0.000005 0.000000 0.000000
-2.658000 0.000000 0.030049 0.030348 0.030953 0.032183 0.034664 0.039435 0.049836 0.070825 0.063472 0.001118 0.000042 0.000041 0.000022 0.000009 0.000005 0.000000 0.000000
-2.652000 0.000000 0.030054 0.030353 0.030958 0.032189 0.034671 0.039444 0.049857 0.070908 0.063764 0.001133 0.000043 0.000042 0.000023 0.000009 0.000006 0.000000 0.000000
-2.646000 0.000000 0.030059 0.030358 0.030963 0.032194 0.034677 0.039454 0.049879 0.070991 0.064057 0.001148 0.000043 0.000042 0.000023 0.000009 0.000006 0.000000 0.000000
-2.640000 0.000000 0.030064 0.030363 0.030968 0.032199 0.034683 0.039463 0.049900 0.071074 0.064351 0.001164 0.000044 0.000043 0.000024 0.000009 0.000006 0.000000 0.000000
-2.634000 0.000000 0.030069 0.030368 0.030973 0.032205 0.034689 0.039472 0.049921 0.071156 0.064647 0.001180 0.000045 0.000044 0.000024 0.000010 0.000006 0.000000 0.000000
-2.628000 0.000000 0.030074 0.030373 0.030978 0.032210 0.034695 0.039482 0.049943 0.071239 0.064944 0.001196 0.000046 0.000045 0.000025 0.000010 0.000006 0.000000 0.000000
-2.622000 0.000000 0.030078 0.030378 0.030983 0.032215 0.034701 0.039491 0.049964 0.071321 0.065242 0.001212 0.000047 0.000046 0.000025 0.000010 0.000006 0.000000 0.000000
-2.616000 0.000000 0.030083 0.030383 0.030988 0.032221 0.034707 0.039500 0.049985 0.071404 0.065541 0.001228 0.000048 0.000046 0.000026 0.000010 0.000006 0.000000 0.000000
-2.610000 0.000000 0.030088 0.030388 0.030993 0.032226 0.034713 0.039510 0.050007 0.071486 0.065841 0.001245 0.000048 0.000047 0.000026 0.000011 0.000007 0.000000 0.000000
-2.604000 0.000000 0.030093 0.030393 0.030998 0.032231 0.034719 0.039519 0.050028 0.071568 0.066143 0.001262 0.000049 0.000048 0.000027 0.000011 0.000007 0.000000 0.000000
-2.598000 0.000000 0.030098 0.030398 0.031004 0.032237 0.034725 0.039528 0.050049 0.071651 0.066446 0.001279 0.000050 0.000049 0.000027 0.000011 0.000007 0.000000 0.000000
-2.592000 0.000000 0.030103 0.030403 0.031009 0.032242 0.034731 0.039537 0.050070 0.071733 0.066750 0.001296 0.000051 0.000050 0.000028 0.000011 0.000007 0.000000 0.000000
-2.586000 0.000000 0.030108 0.030407 0.031014 0.032247 0.034738 0.039547 0.050091 0.071815 0.067056 0.001314 0.000052 0.000051 0.000028 0.000012 0.000008 0.000000 0.000000
-2.580000 0.000000 0.030113 0.030412 0.031019 0.032253 0.034744 0.039556 0.050112 0.071898 0.067363 0.001332 0.000053 0.000052 0.000029 0.000012 0.000008 0.000000 0.000000
-2.574000 0.000000 0.030117 0.030417 0.031024 0.032258 0.034750 0.039565 0.050133 0.071980 0.067671 0.001350 0.000054 0.000053 0.000029 0.000012 0.000008 0.000000 0.000000
-2.568000 0.000000 0.030122 0.030422 0.031029 0.032263 0.034755 0.039574 0.050154 0.072062 0.067980 0.001369 0.000055 0.000054 0.000030 0.000013 0.000008 0.000000 0.000000
-2.562000 0.000000 0.030127 0.030427 0.031034 0.032269 0.034761 0.039583 0.050175 0.072144 0.068291 0.001388 0.000056 0.000055 0.000031 0.000013 0.000008 0.000000 0.000000
-2.556000 0.000000 0.030132 0.030432 0.031039 0.032274 0.034767 0.039592 0.050196 0.072226 0.068602 0.001407 0.000057 0.000056 0.000032 0.000013 0.000009 0.000000 0.000000
-2.550000 0.000000 0.030137 0.030437 0.031044 0.032279 0.034773 0.039602 0.050217 0.072308 0.068916 0.001426 0.000058 0.000057 0.000032 0.000014 0.000009 0.000000 0.000000
-2.544000 0.000000 0.030142 0.030442 0.031049 0.032284 0.034779 0.039611 0.050238 0.072390 0.069230 0.001446 0.000059 0.000058 0.000033 0.000014 0.000009 0.000000 0.000000
-2.538000 0.000000 0.030146 0.030447 0.031054 0.032289 0.034785 0.039620 0.050259 0.072471 0.069546 0.001466 0.000060 0.000059 0.000033 0.000014 0.000009 0.000000 0.000000
-2.532000 0.000000 0.030151 0.030451 0.031059 0.032295 0.034791 0.039629 0.050279 0.072553 0.069863 0.001486 0.000061 0.000060 0.000034 0.000014 0.000010 0.000000 0.000000
-2.526000 0.000000 0.030156 0.030456 0.031064 0.032300 0.034797 0.039638 0.050300 0.072635 0.070181 0.001507 0.000063 0.000062 0.000035 0.000015 0.000010 0.000000 0.000000
-2.520000 0.000000 0.030161 0.030461 0.031069 0.032305 0.034803 0.039647 0.050321 0.072717 0.070500 0.001528 0.000064 0.000063 0.000036 0.000015 0.000011 0.000000 0.000000
-2.514000 0.000000 0.030166 0.030466 0.031074 0.032310 0.034809 0.039656 0.050342 0.072798 0.070821 0.001549 0.000065 0.000064 0.000036 0.000015 0.000011 0.000000 0.000000
-2.508000 0.000000 0.030170 0.030471 0.031078 0.032315 0.034815 0.039665 0.050362 0.072880 0.071143 0.001570 0.000066 0.000065 0.000037 0.000016 0.000011 0.000000 0.000000
-2.502000 0.000000 0.030175 0.030476 0.031083 0.032321 0.034820 0.039674 0.050383 0.072961 0.071467 0.001592 0.000067 0.000067 0.000038 0.000016 0.000011 0.000000 0.000000
-2.496000 0.000000 0.030180 0.030480 0.031088 0.032326 0.034826 0.039683 0.050403 0.073043 0.071792 0.001614 0.000069 0.000068 0.000039 0.000017 0.000012 0.000000 0.000000
-2.490000 0.000000 0.030185 0.030485 0.031093 0.032331 0.034832 0.039692 0.050424 0.073124 0.072118 0.001637 0.000070 0.000069 0.000040 0.000017 0.000012 0.000000 0.000000
-2.484000 0.000000 0.030189 0.030490 0.031098 0.032336 0.034838 0.039700 0.050444 0.073205 0.072445 0.001660 0.000071 0.000070 0.000040 0.000018 0.000012 0.000000 0.000000
-2.478000 0.000000 0.030194 0.030495 0.031103 0.032341 0.034844 0.039709 0.050465 0.073287 0.072774 0.001683 0.000072 0.000072 0.000041 0.000018 0.000013 0.000000 0.000000
-2.472000 0.000000 0.030199 0.030500 0.031108 0.032346 0.034849 0.039718 0.050485 0.073368 0.073104 0.001706 0.000074 0.000073 0.000042 0.000018 0.000013 0.000000 0.000000
-2.466000 0.000000 0.030203 0.030504 0.031113 0.032351 0.034855 0.039727 0.050505 0.073449 0.073435 0.001730 0.000075 0.000074 0.000043 0.000019 0.000013 0.000000 0.000000
-2.460000 0.000000 0.030208 0.030509 0.031118 0.032356 0.034861 0.039736 0.050526 0.073530 0.073767 0.001755 0.000077 0.000076 0.000044 0.000019 0.000014 0.000000 0.000000
-2.454000 0.000000 0.030213 0.030514 0.031122 0.032362 0.034867 0.039745 0.050546 0.073611 0.074101 0.001779 0.000078 0.000077 0.000045 0.000020 0.000014 0.000000 0.000000
-2.448000 0.000000 0.030218 0.030519 0.031127 0.032367 0.034872 0.039753 0.050566 0.073692 0.074436 0.001805 0.000080 0.000079 0.000046 0.000020 0.000014 0.000000 0.000000
-2.442000 0.000000 0.030222 0.030523 0.031132 0.032372 0.034878 0.039762 0.050586 0.073773 0.074773 0.001830 0.000081 0.000080 0.000047 0.000021 0.000015 0.000000 0.000000
-2.436000 0.000000 0.030227 0.030528 0.031137 0.032377 0.034884 0.039771 0.050607 0.073854 0.075111 0.001856 0.000083 0.000082 0.000048 0.000021 0.000015 0.000000 0.000000
-2.430000 0.000000 0.030232 0.030533 0.031142 0.032382 0.034890 0.039780 0.050627 0.073934 0.075450 0.001882 0.000084 0.000083 0.000049 0.000022 0.000016 0.000000 0.000000
-2.424000 0.000000 0.030236 0.030537 0.031147 0.032387 0.034895 0.039788 0.050647 0.074015 0.075790 0.001909 0.000086 0.000085 0.000050 0.000022 0.000016 0.000000 0.000000
-2.418000 0.000000 0.030241 0.030542 0.031151 0.032392 0.034901 0.039797 0.050667 0.074096 0.076132 0.001936 0.000087 0.000087 0.000051 0.000023 0.000017 0.000000 0.000000
-2.412000 0.000000 0.030246 0.030547 0.031156 0.032397 0.034907 0.039806 0.050687 0.074176 0.076475 0.001963 0.000089 0.000088 0.000052 0.000023 0.000017 0.000000 0.000000
-2.406000 0.000000 0.030250 0.030552 0.031161 0.032402 0.034912 0.039814 0.050707 0.074257 0.076820 0.001991 0.000091 0.000090 0.000053 0.000024 0.000017 0.000000 0.000000
-2.400000 0.000000 0.030255 0.030556 0.031166 0.032407 0.034918 0.039823 0.050727 0.074337 0.077166 0.002020 0.000093 0.000092 0.000054 0.000025 0.000018 0.000000 0.000000
-2.394000 0.000000 0.030259 0.030561 0.031171 0.032412 0.034923 0.039831 0.050747 0.074417 0.077513 0.002048 0.000094 0.000094 0.000055 0.000026 0.000019 0.000000 0.000000
-2.388000 0.000000 0.030264 0.030566 0.031175 0.032417 0.034929 0.039840 0.050766 0.074498 0.077861 0.002078 0.000096 0.000096 0.000057 0.000026 0.000019 0.000000 0.000000
-2.382000 0.000000 0.030269 0.030570 0.031180 0.032422 0.034935 0.039849 0.050786 0.074578 0.078211 0.002107 0.000098 0.000097 0.000058 0.000027 0.000020 0.000000 0.000000
-2.376000 0.000000 0.030273 0.030575 0.031185 0.032427 0.034940 0.039857 0.050806 0.074658 0.078562 0.002137 0.000100 0.000099 0.000059 0.000027 0.000020 0.000000 0.000000
-2.370000 0.000000 0.030278 0.030579 0.031190 0.032432 0.034946 0.039866 0.050826 0.074738 0.078914 0.002168 0.000102 0.000101 0.000060 0.000028 0.000021 0.000000 0.000000
-2.364000 0.000000 0.030282 0.030584 0.031194 0.032437 0.034951 0.039874 0.050845 0.074818 0.079268 0.002199 0.000104 0.000103 0.000062 0.000028 0.000021 0.000000 0.000000
-2.358000 0.000000 0.030287 0.030589 0.031199 0.032442 0.034957 0.039883 0.050865 0.074898 0.079623 0.002231 0.000106 0.000106 0.000063 0.000029 0.000022 0.000000 0.000000
-2.352000 0.000000 0.030292 0.030593 0.031204 0.032447 0.034962 0.039891 0.050885 0.074978 0.079980 0.002263 0.000108 0.000108 0.000065 0.000030 0.000023 0.000000 0.000000
-2.346000 0.000000 0.030296 0.030598 0.031208 0.032451 0.034968 0.039900 0.050904 0.075057 0.080338 0.002296 0.000110 0.000110 0.000066 0.000031 0.000023 0.000000 0.000000
-2.340000 0.000000 0.030301 0.030603 0.031213 0.032456 0.034973 0.039908 0.050924 0.075137 0.080697 0.002329 0.000112 0.000112 0.000067 0.000032 0.000024 0.000000 0.000000
-2.334000 0.000000 0.030305 0.030607 0.031218 0.032461 0.034979 0.039916 0.050943 0.075216 0.081057 0.002362 0.000114 0.000114 0.000069 0.000033 0.000025 0.000000 0.000000
-2.328000 0.000000 0.030310 0.030612 0.031223 0.032466 0.034984 0.039925 0.050963 0.075296 0.081419 0.002397 0.000117 0.000116 0.000070 0.000033 0.000025 0.000000 0.000000
-2.322000 0.000000 0.030314 0.030616 0.031227 0.032471 0.034990 0.039933 0.050982 0.075375 0.081782 0.002431 0.000119 0.000119 0.000071 0.000034 0.000026 0.000000 0.000000
-2.316000 0.000000 0.030319 0.030621 0.031232 0.032476 0.034995 0.039941 0.051001 0.075455 0.082147 0.002467 0.000121 0.000121 0.000073 0.000035 0.000027 0.000000 0.000000
-2.310000 0.000000 0.030323 0.030625 0.031237 0.032481 0.035001 0.039950 0.051021 0.075534 0.082512 0.002503 0.000124 0.000123 0.000075 0.000036 0.000028 0.000000 0.000000
-2.304000 0.000000 0.030328 0.030630 0.031241 0.032486 0.035006 0.039958 0.051040 0.075613 0.082880 0.002539 0.000126 0.000126 0.000076 0.000037 0.000028 0.000000 0.000000
-2.298000 0.000000 0.030332 0.030635 0.031246 0.032490 0.035011 0.039966 0.051059 0.075692 0.083248 0.002576 0.000128 0.000128 0.000078 0.000038 0.000029 0.000000 0.000000
-2.292000 0.000000 0.030337 0.030639 0.031250 0.032495 0.035017 0.039975 0.051078 0.075771 0.083618 0.002614 0.000131 0.000131 0.000080 0.000039 0.000030 0.000000 0.000000
-2.286000 0.000000 0.030341 0.030644 0.031255 0.032500 0.035022 0.039983 0.051097 0.075850 0.083989 0.002652 0.000134 0.000134 0.000082 0.000040 0.000031 0.000000 0.000000
-2.280000 0.000000 0.030346 0.030648 0.031260 0.032505 0.035028 0.039991 0.051117 0.075929 0.084362 0.002691 0.000136 0.000136 0.000084 0.000041 0.000032 0.000000 0.000000
-2.274000 0.000000 0.030350 0.030653 0.031264 0.032510 0.035033 0.039999 0.051136 0.076008 0.084736 0.002730 0.000139 0.000139 0.000085 0.000042 0.000033 0.000000 0.000000
-2.268000 0.000000 0.030355 0.030657 0.031269 0.032514 0.035038 0.040007 0.051155 0.076087 0.085111 0.002770 0.000142 0.000142 0.000087 0.000043 0.000033 0.000000 0.000000
-2.262000 0.000000 0.030359 0.030662 0.031273 0.032519 0.035044 0.040016 0.051174 0.076165 0.085488 0.002811 0.000145 0.000145 0.000089 0.000044 0.000034 0.000000 0.000000
-2.256000 0.000000 0.030364 0.030666 0.031278 0.032524 0.035049 0.040024 0.051193 0.076244 0.085866 0.002852 0.000147 0.000148 0.000091 0.000045 0.000036 0.000000 0.000000
-2.250000 0.000000 0.030368 0.030671 0.031283 0.032529 0.035054 0.040032 0.051212 0.076322 0.086245 0.002894 0.000150 0.000151 0.000093 0.000046 0.000037 0.000000 0.000000
-2.244000 0.000000 0.030372 0.030675 0.031287 0.032533 0.035059 0.040040 0.051230 0.076400 0.086626 0.002937 0.000154 0.000154 0.000095 0.000047 0.000038 0.000000 0.000000
-2.238000 0.000000 0.030377 0.030679 0.031292 0.032538 0.035065 0.040048 0.051249 0.076479 0.087008 0.002981 0.000157 0.000157 0.000097 0.000049 0.000039 0.000000 0.000000
-2.232000 0.000000 0.030381 0.030684 0.031296 0.032543 0.035070 0.040056 0.051268 0.076557 0.087391 0.003025 0.000160 0.000160 0.000100 0.000050 0.000040 0.000000 0.000000
-2.226000 0.000000 0.030386 0.030688 0.031301 0.032548 0.035075 0.040064 0.051287 0.076635 0.087776 0.003070 0.000163 0.000163 0.000102 0.000051 0.000041 0.000000 0.000000
-2.220000 0.000000 0.030390 0.030693 0.031305 0.032552 0.035080 0.040072 0.051305 0.076713 0.088162 0.003115 0.000166 0.000167 0.000104 0.000053 0.000042 0.000000 0.000000
-2.214000 0.000000 0.030394 0.030697 0.031310 0.032557 0.035086 0.040080 0.051324 0.076791 0.088550 0.003162 0.000169 0.000170 0.000106 0.000054 0.000043 0.000000 0.000000
-2.208000 0.000000 0.030399 0.030702 0.031314 0.032562 0.035091 0.040088 0.051343 0.076868 0.088939 0.003209 0.000173 0.000174 0.000109 0.000056 0.000045 0.000000 0.000000
-2.202000 0.000000 0.030403 0.030706 0.031319 0.032566 0.035096 0.040096 0.051361 0.076946 0.089329 0.003256 0.000177 0.000177 0.000111 0.000057 0.000046 0.000000 0.000000
-2.196000 0.000000 0.030408 0.030710 0.031323 0.032571 0.035101 0.040104 0.051380 0.077024 0.089720 0.003305 0.000180 0.000181 0.000114 0.000058 0.000047 0.000000 0.000000
-2.190000 0.000000 0.030412 0.030715 0.031328 0.032576 0.035106 0.040112 0.051398 0.077101 0.090113 0.003354 0.000184 0.000184 0.000116 0.000060 0.000049 0.000000 0.000000
-2.184000 0.000000 0.030416 0.030719 0.031332 0.032580 0.035112 0.040120 0.051417 0.077179 0.090507 0.003405 0.000187 0.000188 0.000119 0.000061 0.000050 0.000000 0.000000
-2.178000 0.000000 0.030421 0.030724 0.031337 0.032585 0.035117 0.040128 0.051435 0.077256 0.090903 0.003456 0.000191 0.000192 0.000122 0.000063 0.000052 0.000000 0.000000
-2.172000 0.000000 0.030425 0.030728 0.031341 0.032589 0.035122 0.040135 0.051453 0.077333 0.091300 0.003508 0.000195 0.000196 0.000124 0.000065 0.000053 0.000000 0.000000
-2.166000 0.000000 0.030429 0.030732 0.031346 0.032594 0.035127 0.040143 0.051472 0.077410 0.091698 0.003561 0.000199 0.000200 0.000127 0.000066 0.000055 0.000000 0.000000
-2.160000 0.000000 0.030434 0.030737 0.031350 0.032599 0.035132 0.040151 0.051490 0.077487 0.092098 0.003614 0.000203 0.000204 0.000130 0.000068 0.000056 0.000000 0.000000
-2.154000 0.000000 0.030438 0.030741 0.031354 0.032603 0.035137 0.040159 0.051508 0.077564 0.092499 0.003668 0.000207 0.000209 0.000133 0.000070 0.000058 0.000000 0.000000
-2.148000 0.000000 0.030442 0.030745 0.031359 0.032608 0.035142 0.040167 0.051526 0.077641 0.092901 0.003724 0.000212 0.000213 0.000136 0.000072 0.000059 0.000000 0.000000
-2.142000 0.000000 0.030446 0.030750 0.031363 0.032612 0.035147 0.040174 0.051545 0.077718 0.093305 0.003780 0.000216 0.000218 0.000140 0.000074 0.000061 0.000000 0.000000
-2.136000 0.000000 0.030451 0.030754 0.031368 0.032617 0.035152 0.040182 0.051563 0.077794 0.093710 0.003838 0.000220 0.000222 0.000143 0.000076 0.000063 0.000000 0.000000
-2.130000 0.000000 0.030455 0.030758 0.031372 0.032621 0.035157 0.040190 0.051581 0.077871 0.094116 0.003896 0.000225 0.000227 0.000146 0.000078 0.000065 0.000000 0.000000
-2.124000 0.000000 0.030459 0.030763 0.031376 0.032626 0.035162 0.040197 0.051599 0.077947 0.094523 0.003955 0.000229 0.000231 0.000149 0.000080 0.000067 0.000000 0.000000
-2.118000 0.000000 0.030464 0.030767 0.031381 0.032630 0.035167 0.040205 0.051617 0.078023 0.094932 0.004015 0.000234 0.000236 0.000153 0.000082 0.000069 0.000000 0.000000
-2.112000 0.000000 0.030468 0.030771 0.031385 0.032635 0.035172 0.040213 0.051635 0.078100 0.095343 0.004076 0.000239 0.000241 0.000156 0.000084 0.000071 0.000000 0.000000
-2.106000 0.000000 0.030472 0.030776 0.031390 0.032640 0.035177 0.040220 0.051653 0.078176 0.095754 0.004139 0.000244 0.000246 0.000160 0.000086 0.000073 0.000000 0.000000
-2.100000 0.000000 0.030476 0.030780 0.031394 0.032644 0.035182 0.040228 0.051670 0.078252 0.096167 0.004202 0.000249 0.000252 0.000164 0.000088 0.000075 0.000000 0.000000
-2.094000 0.000000 0.030481 0.030784 0.031398 0.032648 0.035187 0.040236 0.051688 0.078327 0.096582 0.004266 0.000254 0.000257 0.000167 0.000091 0.000077 0.000000 0.000000
-2.088000 0.000000 0.030485 0.030788 0.031403 0.032653 0.035192 0.040243 0.051706 0.078403 0.096997 0.004331 0.000259 0.000262 0.000171 0.000093 0.000079 0.000000 0.000000
-2.082000 0.000000 0.030489 0.030793 0.031407 0.032657 0.035197 0.040251 0.051724 0.078479 0.097414 0.004398 0.000265 0.000268 0.000175 0.000096 0.000082 0.000000 0.000000
-2.076000 0.000000 0.030493 0.030797 0.031411 0.032662 0.035202 0.040258 0.051741 0.078554 0.097833 0.004465 0.000270 0.000274 0.000179 0.000098 0.000084 0.000000 0.000000
-2.070000 0.000000 0.030497 0.030801 0.031415 0.032666 0.035207 0.040266 0.051759 0.078630 0.098252 0.004534 0.000276 0.000279 0.000184 0.000101 0.000087 0.000000 0.000000
-2.064000 0.000000 0.030502 0.030805 0.031420 0.032671 0.035212 0.040273 0.051776 0.078705 0.098673 0.004604 0.000282 0.000285 0.000188 0.000103 0.000089 0.000000 0.000000
-2.058000 0.000000 0.030506 0.030810 0.031424 0.032675 0.035217 0.040281 0.051794 0.078780 0.099096 0.004675 0.000288 0.000292 0.000192 0.000106 0.000092 0.000000 0.000000
-2.052000 0.000000 0.030510 0.030814 0.031428 0.032680 0.035222 0.040288 0.051811 0.078855 0.099519 0.004747 0.000294 0.000298 0.000197 0.000109 0.000094 0.000000 0.000000
-2.046000 0.000000 0.030514 0.030818 0.031433 0.032684 0.035226 0.040295 0.051829 0.078930 0.099944 0.004821 0.000300 0.000304 0.000201 0.000112 0.000097 0.000000 0.000000
-2.040000 0.000000 0.030518 0.030822 0.031437 0.032688 0.035231 0.040303 0.051846 0.079005 0.100370 0.004895 0.000306 0.000311 0.000206 0.000115 0.000100 0.000000 0.000000
-2.034000 0.000000 0.030522 0.030826 0.031441 0.032693 0.035236 0.040310 0.051864 0.079080 0.100798 0.004971 0.000312 0.000318 0.000211 0.000118 0.000103 0.000000 0.000000
-2.028000 0.000000 0.030527 0.030831 0.031445 0.032697 0.035241 0.040318 0.051881 0.079155 0.101226 0.005049 0.000319 0.000324 0.000216 0.000122 0.000106 0.000000 0.000000
-2.022000 0.000000 0.030531 0.030835 0.031450 0.032701 0.035246 0.040325 0.051898 0.079229 0.101657 0.005127 0.000326 0.000331 0.000221 0.000125 0.000110 0.000000 0.000000
-2.016000 0.000000 0.030535 0.030839 0.031454 0.032706 0.035250 0.040332 0.051915 0.079304 0.102088 0.005207 0.000333 0.000339 0.000226 0.000128 0.000113 0.000000 0.000000
-2.010000 0.000000 0.030539 0.030843 0.031458 0.032710 0.035255 0.040339 0.051933 0.079378 0.102521 0.005288 0.000340 0.000346 0.000231 0.000131 0.000116 0.000000 0.000000
-2.004000 0.000000 0.030543 0.030847 0.031462 0.032715 0.035260 0.040347 0.051950 0.079452 0.102955 0.005371 0.000347 0.000353 0.000237 0.000135 0.000119 0.000000 0.000000
-1.998000 0.000000 0.030547 0.030851 0.031466 0.032719 0.035265 0.040354 0.051967 0.079526 0.103390 0.005455 0.000355 0.000361 0.000243 0.000139 0.000123 0.000000 0.000000
-1.992000 0.000000 0.030551 0.030855 0.031471 0.032723 0.035269 0.040361 0.051984 0.079600 0.103827 0.005541 0.000362 0.000369 0.000248 0.000143 0.000127 0.000000 0.000000
-1.986000 0.000000 0.030555 0.030860 0.031475 0.032727 0.035274 0.040368 0.052001 0.079674 0.104264 0.005627 0.000370 0.000377 0.000255 0.000147 0.000130 0.000000 0.000000
-1.980000 0.000000 0.030559 0.030864 0.031479 0.032732 0.035279 0.040376 0.052018 0.079748 0.104704 0.005716 0.000378 0.000385 0.000261 0.000150 0.000134 0.000000 0.000000
-1.974000 0.000000 0.030563 0.030868 0.031483 0.032736 0.035283 0.040383 0.052035 0.079821 0.105144 0.005806 0.000386 0.000393 0.000267 0.000155 0.000138 0.000000 0.000000
-1.968000 0.000000 0.030568 0.030872 0.031487 0.032740 0.035288 0.040390 0.052052 0.079895 0.105586 0.005898 0.000394 0.000402 0.000273 0.000159 0.000143 0.000000 0.000000
-1.962000 0.000000 0.030572 0.030876 0.031491 0.032745 0.035293 0.040397 0.052068 0.079968 0.106029 0.005991 0.000403 0.000411 0.000280 0.000164 0.000147 0.000000 0.000000
-1.956000 0.000000 0.030576 0.030880 0.031495 0.032749 0.035297 0.040404 0.052085 0.080041 0.106473 0.006085 0.000411 0.000420 0.000286 0.000168 0.000151 0.000000 0.000000
-1.950000 0.000000 0.030580 0.030884 0.031500 0.032753 0.035302 0.040411 0.052102 0.080114 0.106918 0.006182 0.000420 0.000429 0.000293 0.000172 0.000156 0.000000 0.000000
-1.944000 0.000000 0.030584 0.030888 0.031504 0.032757 0.035307 0.040418 0.052119 0.080187 0.107365 0.006280 0.000429 0.000439 0.000300 0.000177 0.000160 0.000000 0.000000
-1.938000 0.000000 0.030588 0.030892 0.031508 0.032761 0.035311 0.040425 0.052135 0.080260 0.107813 0.006379 0.000439 0.000448 0.000308 0.000182 0.000165 0.000000 0.000000
-1.932000 0.000000 0.030592 0.030896 0.031512 0.032766 0.035316 0.040432 0.052152 0.080333 0.108262 0.006481 0.000448 0.000459 0.000315 0.000187 0.000170 0.000000 0.000000
-1.926000 0.000000 0.030596 0.030900 0.031516 0.032770 0.035320 0.040439 0.052168 0.080405 0.108713 0.006584 0.000458 0.000469 0.000323 0.000192 0.000175 0.000000 0.000000
-1.920000 0.000000 0.030600 0.030904 0.031520 0.032774 0.035325 0.040446 0.052185 0.080478 0.109164 0.006689 0.000468 0.000479 0.000331 0.000197 0.000181 0.000000 0.000000
-1.914000 0.000000 0.030604 0.030908 0.031524 0.032778 0.035330 0.040453 0.052201 0.080550 0.109617 0.006796 0.000478 0.000490 0.000339 0.000203 0.000186 0.000000 0.000000
-1.908000 0.000000 0.030608 0.030912 0.031528 0.032782 0.035334 0.040460 0.052218 0.080622 0.110072 0.006904 0.000489 0.000501 0.000347 0.000209 0.000192 0.000000 0.000000
-1.902000 0.000000 0.030612 0.030916 0.031532 0.032787 0.035339 0.040467 0.052234 0.080694 0.110527 0.007015 0.000499 0.000512 0.000355 0.000214 0.000197 0.000000 0.000000
-1.896000 0.000000 0.030616 0.030920 0.031536 0.032791 0.035343 0.040474 0.052250 0.080766 0.110984 0.007127 0.000510 0.000523 0.000364 0.000220 0.000203 0.000000 0.000000
-1.890000 0.000000 0.030620 0.030924 0.031540 0.032795 0.035348 0.040481 0.052267 0.080838 0.111441 0.007242 0.000521 0.000535 0.000373 0.000226 0.000209 0.000000 0.000000
-1.884000 0.000000 0.030624 0.030928 0.031544 0.032799 0.035352 0.040488 0.052283 0.080910 0.111900 0.007358 0.000533 0.000547 0.000382 0.000233 0.000215 0.000000 0.000000
-1.878000 0.000000 0.030627 0.030932 0.031548 0.032803 0.035357 0.040494 0.052299 0.080981 0.112361 0.007477 0.000545 0.000559 0.000391 0.000239 0.000222 0.000000 0.000000
-1.872000 0.000000 0.030631 0.030936 0.031552 0.032807 0.035361 0.040501 0.052315 0.081052 0.112822 0.007597 0.000557 0.000572 0.000401 0.000246 0.000229 0.000000 0.000000
-1.866000 0.000000 0.030635 0.030940 0.031556 0.032811 0.035365 0.040508 0.052331 0.081124 0.113285 0.007720 0.000569 0.000585 0.000411 0.000253 0.000236 0.000000 0.000000
-1.860000 0.000000 0.030639 0.030944 0.031560 0.032815 0.035370 0.040515 0.052347 0.081195 0.113748 0.007845 0.000581 0.000598 0.000421 0.000260 0.000243 0.000000 0.000000
-1.854000 0.000000 0.030643 0.030948 0.031564 0.032819 0.035374 0.040521 0.052363 0.081266 0.114213 0.007972 0.000595 0.000612 0.000432 0.000267 0.000250 0.000000 0.000000
-1.848000 0.000000 0.030647 0.030952 0.031568 0.032823 0.035379 0.040528 0.052379 0.081337 0.114680 0.008101 0.000608 0.000626 0.000442 0.000274 0.000258 0.000000 0.000000
-1.842000 0.000000 0.030651 0.030956 0.031572 0.032827 0.035383 0.040535 0.052395 0.081407 0.115147 0.008233 0.000621 0.000640 0.000453 0.000282 0.000265 0.000000 0.000000
-1.836000 0.000000 0.030655 0.030960 0.031576 0.032831 0.035387 0.040541 0.052411 0.081478 0.115615 0.008367 0.000635 0.000654 0.000464 0.000290 0.000273 0.000000 0.000000
-1.830000 0.000000 0.030659 0.030964 0.031580 0.032836 0.035392 0.040548 0.052427 0.081548 0.116085 0.008503 0.000649 0.000669 0.000476 0.000298 0.000282 0.000000 0.000000
-1.824000 0.000000 0.030663 0.030968 0.031584 0.032840 0.035396 0.040555 0.052442 0.081619 0.116556 0.008642 0.000664 0.000685 0.000488 0.000307 0.000290 0.000000 0.000000
-1.818000 0.000000 0.030666 0.030971 0.031588 0.032844 0.035400 0.040561 0.052458 0.081689 0.117028 0.008783 0.000679 0.000700 0.000500 0.000315 0.000299 0.000000 0.000000
-1.812000 0.000000 0.030670 0.030975 0.031592 0.032848 0.035405 0.040568 0.052474 0.081759 0.117501 0.008926 0.000694 0.000717 0.000513 0.000324 0.000309 0.000000 0.000000
-1.806000 0.000000 0.030674 0.030979 0.031596 0.032852 0.035409 0.040574 0.052489 0.081828 0.117975 0.009073 0.000710 0.000733 0.000526 0.000333 0.000318 0.000000 0.000000
-1.800000 0.000000 0.030678 0.030983 0.031600 0.032855 0.035413 0.040581 0.052505 0.081898 0.118450 0.009221 0.000726 0.000750 0.000538 0.000343 0.000327 0.000000 0.000000
-1.794000 0.000000 0.030682 0.030987 0.031604 0.032859 0.035418 0.040587 0.052520 0.081968 0.118927 0.009373 0.000742 0.000767 0.000552 0.000352 0.000338 0.000000 0.000000
-1.788000 0.000000 0.030686 0.030991 0.031608 0.032863 0.035422 0.040594 0.052536 0.082037 0.119404 0.009527 0.000759 0.000785 0.000566 0.000363 0.000348 0.000000 0.000000
-1.782000 0.000000 0.030689 0.030995 0.031611 0.032867 0.035426 0.040600 0.052551 0.082106 0.119883 0.009684 0.000776 0.000803 0.000580 0.000373 0.000358 0.000000 0.000000
-1.776000 0.000000 0.030693 0.030998 0.031615 0.032871 0.035430 0.040607 0.052567 0.082176 0.120362 0.009844 0.000794 0.000821 0.000595 0.000384 0.000369 0.000000 0.000000
-1.770000 0.000000 0.030697 0.031002 0.031619 0.032875 0.035434 0.040613 0.052582 0.082244 0.120843 0.010006 0.000812 0.000841 0.000610 0.000394 0.000381 0.000000 0.000000
-1.764000 0.000000 0.030701 0.031006 0.031623 0.032879 0.035439 0.040620 0.052597 0.082313 0.121325 0.010172 0.000831 0.000860 0.000625 0.000406 0.000392 0.000000 0.000000
-1.758000 0.000000 0.030705 0.031010 0.031627 0.032883 0.035443 0.040626 0.052612 0.082382 0.121808 0.010340 0.000850 0.000880 0.000641 0.000417 0.000404 0.000000 0.000000
-1.752000 0.000000 0.030708 0.031014 0.031631 0.032887 0.035447 0.040632 0.052628 0.082451 0.122292 0.010512 0.000869 0.000901 0.000658 0.000429 0.000417 0.000000 0.000000
-1.746000 0.000000 0.030712 0.031017 0.031634 0.032891 0.035451 0.040639 0.052643 0.082519 0.122777 0.010686 0.000889 0.000922 0.000674 0.000441 0.000429 0.000000 0.000000
-1.740000 0.000000 0.030716 0.031021 0.031638 0.032895 0.035455 0.040645 0.052658 0.082587 0.123263 0.010864 0.000909 0.000944 0.000692 0.000455 0.000443 0.000000 0.000000
-1.734000 0.000000 0.030720 0.031025 0.031642 0.032898 0.035459 0.040651 0.052673 0.082655 0.123750 0.011045 0.000930 0.000966 0.000709 0.000467 0.000456 0.000000 0.000000
-1.728000 0.000000 0.030723 0.031029 0.031646 0.032902 0.035464 0.040658 0.052688 0.082723 0.124238 0.011229 0.000952 0.000989 0.000727 0.000481 0.000470 0.000000 0.000000
-1.722000 0.000000 0.030727 0.031032 0.031650 0.032906 0.035468 0.040664 0.052703 0.082791 0.124727 0.011416 0.000974 0.001012 0.000746 0.000494 0.000485 0.000000 0.000000
-1.716000 0.000000 0.030731 0.031036 0.031653 0.032910 0.035472 0.040670 0.052718 0.082858 0.125217 0.011607 0.000997 0.001036 0.000765 0.000509 0.000499 0.000000 0.000000
-1.710000 0.000000 0.030735 0.031040 0.031657 0.032914 0.035476 0.040676 0.052733 0.082926 0.125708 0.011802 0.001020 0.001060 0.000785 0.000523 0.000515 0.000000 0.000000
-1.704000 0.000000 0.030738 0.031044 0.031661 0.032918 0.035480 0.040683 0.052747 0.082993 0.126201 0.012000 0.001043 0.001086 0.000805 0.000539 0.000531 0.000000 0.000000
-1.698000 0.000000 0.030742 0.031047 0.031665 0.032921 0.035484 0.040689 0.052762 0.083060 0.126694 0.012201 0.001068 0.001111 0.000826 0.000554 0.000547 0.000000 0.000000
-1.692000 0.000000 0.030746 0.031051 0.031668 0.032925 0.035488 0.040695 0.052777 0.083127 0.127188 0.012406 0.001093 0.001138 0.000847 0.000570 0.000564 0.000000 0.000000
-1.686000 0.000000 0.030749 0.031055 0.031672 0.032929 0.035492 0.040701 0.052791 0.083194 0.127683 0.012615 0.001118 0.001165 0.000869 0.000586 0.000582 0.000000 0.000000
-1.680000 0.000000 0.030753 0.031058 0.031676 0.032933 0.035496 0.040707 0.052806 0.083261 0.128179 0.012828 0.001145 0.001193 0.000891 0.000604 0.000600 0.000000 0.000000
-1.674000 0.000000 0.030757 0.031062 0.031679 0.032936 0.035500 0.040713 0.052821 0.083327 0.128676 0.013044 0.001171 0.001221 0.000915 0.000621 0.000618 0.000000 0.000000
-1.668000 0.000000 0.030760 0.031066 0.031683 0.032940 0.035504 0.040719 0.052835 0.083394 0.129174 0.013265 0.001199 0.001251 0.000939 0.000639 0.000637 0.000000 0.000000
-1.662000 0.000000 0.030764 0.031069 0.031687 0.032944 0.035508 0.040725 0.052849 0.083460 0.129672 0.013489 0.001227 0.001281 0.000963 0.000658 0.000657 0.000000 0.000000
-1.656000 0.000000 0.030768 0.031073 0.031691 0.032948 0.035512 0.040731 0.052864 0.083526 0.130172 0.013718 0.001256 0.001312 0.000988 0.000677 0.000677 0.000000 0.000000
-1.650000 0.000000 0.030771 0.031077 0.031694 0.032951 0.035516 0.040737 0.052878 0.083592 0.130673 0.013951 0.001286 0.001343 0.001014 0.000697 0.000699 0.000000 0.000000
-1.644000 0.000000 0.030775 0.031080 0.031698 0.032955 0.035520 0.040743 0.052893 0.083657 0.131174 0.014188 0.001316 0.001376 0.001041 0.000717 0.000720 0.000000 0.000000
-1.638000 0.000000 0.030779 0.031084 0.031701 0.032959 0.035524 0.040749 0.052907 0.083723 0.131676 0.014429 0.001348 0.001409 0.001068 0.000738 0.000742 0.000000 0.000000
-1.632000 0.000000 0.030782 0.031088 0.031705 0.032962 0.035528 0.040755 0.052921 0.083788 0.132180 0.014675 0.001380 0.001443 0.001096 0.000760 0.000766 0.000000 0.000000
-1.626000 0.000000 0.030786 0.031091 0.031709 0.032966 0.035531 0.040761 0.052935 0.083853 0.132684 0.014926 0.001413 0.001478 0.001124 0.000782 0.000790 0.000000 0.000000
-1.620000 0.000000 0.030789 0.031095 0.031712 0.032970 0.035535 0.040767 0.052949 0.083918 0.133189 0.015180 0.001447 0.001515 0.001154 0.000805 0.000814 0.000000 0.000000
-1.614000 0.000000 0.030793 0.031098 0.031716 0.032973 0.035539 0.040773 0.052963 0.083983 0.133694 0.015440 0.001481 0.001551 0.001185 0.000828 0.000839 0.000000 0.000000
-1.608000 0.000000 0.030796 0.031102 0.031720 0.032977 0.035543 0.040778 0.052977 0.084048 0.134201 0.015705 0.001517 0.001589 0.001216 0.000853 0.000866 0.000000 0.000000
-1.602000 0.000000 0.030800 0.031106 0.031723 0.032981 0.035547 0.040784 0.052991 0.084113 0.134708 0.015974 0.001553 0.001628 0.001248 0.000878 0.000893 0.000000 0.000000
-1.596000 0.000000 0.030804 0.031109 0.031727 0.032984 0.035551 0.040790 0.053005 0.084177 0.135216 0.016248 0.001591 0.001668 0.001281 0.000904 0.000921 0.000000 0.000000
-1.590000 0.000000 0.030807 0.031113 0.031730 0.032988 0.035554 0.040796 0.053019 0.084241 0.135725 0.016528 0.001629 0.001709 0.001315 0.000930 0.000949 0.000000 0.000000
-1.584000 0.000000 0.030811 0.031116 0.031734 0.032991 0.035558 0.040802 0.053033 0.084305 0.136235 0.016812 0.001668 0.001751 0.001351 0.000958 0.000979 0.000000 0.000000
-1.578000 0.000000 0.030814 0.031120 0.031737 0.032995 0.035562 0.040807 0.053047 0.084369 0.136746 0.017102 0.001709 0.001795 0.001386 0.000986 0.001009 0.000000 0.000000
-1.572000 0.000000 0.030818 0.031123 0.031741 0.032999 0.035566 0.040813 0.053060 0.084433 0.137257 0.017397 0.001750 0.001839 0.001423 0.001016 0.001041 0.000000 0.000000
-1.566000 0.000000 0.030821 0.031127 0.031745 0.033002 0.035570 0.040819 0.053074 0.084496 0.137769 0.017698 0.001793 0.001885 0.001462 0.001046 0.001074 0.000000 0.000000
-1.560000 0.000000 0.030825 0.031130 0.031748 0.033006 0.035573 0.040824 0.053088 0.084560 0.138281 0.018004 0.001837 0.001931 0.001501 0.001077 0.001108 0.000000 0.000000
-1.554000 0.000000 0.030828 0.031134 0.031752 0.033009 0.035577 0.040830 0.053101 0.084623 0.138795 0.018316 0.001881 0.001980 0.001541 0.001109 0.001142 0.000000 0.000000
-1.548000 0.000000 0.030832 0.031137 0.031755 0.033013 0.035581 0.040835 0.053115 0.084686 0.139309 0.018634 0.001928 0.002029 0.001582 0.001142 0.001178 0.000000 0.000000
-1.542000 0.000000 0.030835 0.031141 0.031759 0.033016 0.035584 0.040841 0.053128 0.084748 0.139824 0.018958 0.001975 0.002080 0.001625 0.001176 0.001215 0.000000 0.000000
-1.536000 0.000000 0.030839 0.031144 0.031762 0.033020 0.035588 0.040847 0.053141 0.084811 0.140339 0.019288 0.002024 0.002132 0.001669 0.001211 0.001254 0.000000 0.000000
-1.530000 0.000000 0.030842 0.031148 0.031766 0.033023 0.035592 0.040852 0.053155 0.084874 0.140855 0.019623 0.002073 0.002185 0.001714 0.001247 0.001293 0.000000 0.000000
-1.524000 0.000000 0.030846 0.031151 0.031769 0.033027 0.035595 0.040858 0.053168 0.084936 0.141372 0.019966 0.002125 0.002240 0.001760 0.001285 0.001333 0.000000 0.000000
-1.518000 0.000000 0.030849 0.031155 0.031773 0.033030 0.035599 0.040863 0.053181 0.084998 0.141889 0.020314 0.002177 0.002296 0.001808 0.001323 0.001375 0.000000 0.000000
-1.512000 0.000000 0.030853 0.031158 0.031776 0.033034 0.035603 0.040869 0.053195 0.085060 0.142407 0.020669 0.002231 0.002355 0.001857 0.001363 0.001419 0.000000 0.000000
-1.506000 0.000000 0.030856 0.031162 0.031779 0.033037 0.035606 0.040874 0.053208 0.085122 0.142926 0.021031 0.002286 0.002414 0.001907 0.001404 0.001464 0.000000 0.000000
-1.500000 0.000000 0.030859 0.031165 0.031783 0.033041 0.035610 0.040880 0.053221 0.085183 0.143445 0.021399 0.002343 0.002475 0.001959 0.001446 0.001510 0.000000 0.000000
-1.494000 0.000000 0.030863 0.031168 0.031786 0.033044 0.035613 0.040885 0.053234 0.085244 0.143965 0.021775 0.002402 0.002538 0.002013 0.001490 0.001557 0.000000 0.000000
-1.488000 0.000000 0.030866 0.031172 0.031790 0.033047 0.035617 0.040890 0.053247 0.085306 0.144485 0.022157 0.002462 0.002602 0.002068 0.001534 0.001607 0.000000 0.000000
-1.482000 0.000000 0.030870 0.031175 0.031793 0.033051 0.035620 0.040896 0.053260 0.085367 0.145006 0.022547 0.002523 0.002668 0.002124 0.001581 0.001657 0.000000 0.000000
-1.476000 0.000000 0.030873 0.031179 0.031796 0.033054 0.035624 0.040901 0.053273 0.085427 0.145528 0.022944 0.002587 0.002737 0.002183 0.001628 0.001710 0.000000 0.000000
-1.470000 0.000000 0.030876 0.031182 0.031800 0.033058 0.035627 0.040906 0.053286 0.085488 0.146049 0.023348 0.002651 0.002807 0.002243 0.001678 0.001764 0.000000 0.000000
-1.464000 0.000000 0.030880 0.031185 0.031803 0.033061 0.035631 0.040912 0.053298 0.085549 0.146572 0.023761 0.002718 0.002878 0.002304 0.001728 0.001819 0.000000 0.000000
-1.458000 0.000000 0.030883 0.031189 0.031807 0.033064 0.035634 0.040917 0.053311 0.085609 0.147095 0.024180 0.002787 0.002952 0.002368 0.001781 0.001877 0.000000 0.000000
-1.452000 0.000000 0.030887 0.031192 0.031810 0.033068 0.035638 0.040922 0.053324 0.085669 0.147618 0.024608 0.002857 0.003029 0.002433 0.001834 0.001937 0.000000 0.000000
-1.446000 0.000000 0.030890 0.031196 0.031813 0.033071 0.035641 0.040927 0.053336 0.085729 0.148142 0.025044 0.002930 0.003107 0.002500 0.001891 0.001999 0.000000 0.000000
-1.440000 0.000000 0.030893 0.031199 0.031817 0.033074 0.035645 0.040933 0.053349 0.085789 0.148666 0.025488 0.003004 0.003186 0.002569 0.001948 0.002062 0.000000 0.000000
-1.434000 0.000000 0.030897 0.031202 0.031820 0.033078 0.035648 0.040938 0.053362 0.085848 0.149191 0.025940 0.003081 0.003269 0.002641 0.002007 0.002127 0.000000 0.000000
-1.428000 0.000000 0.030900 0.031206 0.031823 0.033081 0.035652 0.040943 0.053374 0.085907 0.149716 0.026401 0.003159 0.003354 0.002714 0.002068 0.002195 0.000000 0.000000
-1.422000 0.000000 0.030903 0.031209 0.031827 0.033084 0.035655 0.040948 0.053386 0.085967 0.150241 0.026871 0.003240 0.003441 0.002790 0.002131 0.002265 0.000000 0.000000
-1.416000 0.000000 0.030906 0.031212 0.031830 0.033088 0.035658 0.040953 0.053399 0.086025 0.150767 0.027350 0.003323 0.003530 0.002868 0.002196 0.002337 0.000000 0.000000
-1.410000 0.000000 0.030910 0.031215 0.031833 0.033091 0.035662 0.040958 0.053411 0.086084 0.151293 0.027837 0.003408 0.003623 0.002947 0.002264 0.002411 0.000000 0.000000
-1.404000 0.000000 0.030913 0.031219 0.031837 0.033094 0.035665 0.040963 0.053423 0.086143 0.151820 0.028334 0.003495 0.003717 0.003030 0.002333 0.002488 0.000000 0.000000
-1.398000 0.000000 0.030916 0.031222 0.031840 0.033097 0.035668 0.040968 0.053436 0.086201 0.152347 0.028841 0.003585 0.003815 0.003115 0.002405 0.002567 0.000000 0.000000
-1.392000 0.000000 0.030920 0.031225 0.031843 0.033101 0.035672 0.040973 0.053448 0.086259 0.152874 0.029357 0.003678 0.003915 0.003202 0.002478 0.002650 0.000000 0.000000
-1.386000 0.000000 0.030923 0.031229 0.031846 0.033104 0.035675 0.040978 0.053460 0.086317 0.153401 0.029882 0.003773 0.004018 0.003292 0.002554 0.002734 0.000000 0.000000
-1.380000 0.000000 0.030926 0.031232 0.031850 0.033107 0.035678 0.040983 0.053472 0.086375 0.153929 0.030418 0.003871 0.004123 0.003385 0.002633 0.002821 0.000000 0.000000
-1.374000 0.000000 0.030929 0.031235 0.031853 0.033110 0.035682 0.040988 0.053484 0.086433 0.154457 0.030964 0.003971 0.004232 0.003480 0.002714 0.002911 0.000000 0.000000
-1.368000 0.000000 0.030933 0.031238 0.031856 0.033114 0.035685 0.040993 0.053496 0.086490 0.154985 0.031520 0.004075 0.004344 0.003578 0.002797 0.003005 0.000000 0.000000
-1.362000 0.000000 0.030936 0.031242 0.031859 0.033117 0.035688 0.040998 0.053508 0.086547 0.155514 0.032087 0.004181 0.004459 0.003679 0.002884 0.003101 0.000000 0.000000
-1.356000 0.000000 0.030939 0.031245 0.031862 0.033120 0.035691 0.041003 0.053520 0.086604 0.156042 0.032665 0.004290 0.004577 0.003783 0.002972 0.003200 0.000000 0.000000
-1.350000 0.000000 0.030942 0.031248 0.031866 0.033123 0.035695 0.041008 0.053532 0.086661 0.156571 0.033253 0.004402 0.004699 0.003891 0.003064 0.003303 0.000000 0.000000
-1.344000 0.000000 0.030946 0.031251 0.031869 0.033126 0.035698 0.041013 0.053543 0.086718 0.157100 0.033853 0.004518 0.004824 0.004001 0.003159 0.003408 0.000000 0.000000
-1.338000 0.000000 0.030949 0.031254 0.031872 0.033129 0.035701 0.041017 0.053555 0.086774 0.157629 0.034464 0.004637 0.004953 0.004115 0.003257 0.003518 0.000000 0.000000
-1.332000 0.000000 0.030952 0.031258 0.031875 0.033132 0.035704 0.041022 0.053567 0.086830 0.158158 0.035087 0.004759 0.005085 0.004232 0.003358 0.003630 0.000000 0.000000
-1.326000 0.000000 0.030955 0.031261 0.031878 0.033136 0.035707 0.041027 0.053578 0.086886 0.158688 0.035722 0.004884 0.005221 0.004353 0.003462 0.003747 0.000000 0.000000
-1.320000 0.000000 0.030958 0.031264 0.031882 0.033139 0.035711 0.041032 0.053590 0.086942 0.159217 0.036369 0.005013 0.005362 0.004477 0.003570 0.003867 0.000000 0.000000
-1.314000 0.000000 0.030961 0.031267 0.031885 0.033142 0.035714 0.041036 0.053601 0.086998 0.159747 0.037028 0.005146 0.005506 0.004606 0.003681 0.003992 0.000000 0.000000
-1.308000 0.000000 0.030965 0.031270 0.031888 0.033145 0.035717 0.041041 0.053613 0.087053 0.160276 0.037700 0.005283 0.005654 0.004738 0.003796 0.004120 0.000000 0.000000
-1.302000 0.000000 0.030968 0.031273 0.031891 0.033148 0.035720 0.041046 0.053624 0.087108 0.160806 0.038385 0.005423 0.005807 0.004874 0.003913 0.004253 0.000000 0.000000
-1.296000 0.000000 0.030971 0.031276 0.031894 0.033151 0.035723 0.041050 0.053636 0.087163 0.161335 0.039082 0.005568 0.005964 0.005014 0.004036 0.004390 0.000000 0.000000
-1.290000 0.000000 0.030974 0.031280 0.031897 0.033154 0.035726 0.041055 0.053647 0.087218 0.161865 0.039794 0.005716 0.006126 0.005158 0.004162 0.004531 0.000000 0.000000
-1.284000 0.000000 0.030977 0.031283 0.031900 0.033157 0.035729 0.041060 0.053658 0.087273 0.162395 0.040518 0.005869 0.006292 0.005307 0.004292 0.004677 0.000000 0.000000
-1.278000 0.000000 0.030980 0.031286 0.031903 0.033160 0.035732 0.041064 0.053669 0.087327 0.162924 0.041257 0.006027 0.006463 0.005460 0.004426 0.004828 0.000000 0.000000
-1.272000 0.000000 0.030983 0.031289 0.031906 0.033163 0.035735 0.041069 0.053680 0.087381 0.163454 0.042009 0.006189 0.006639 0.005618 0.004565 0.004984 0.000000 0.000000
-1.266000 0.000000 0.030986 0.031292 0.031909 0.033166 0.035738 0.041073 0.053691 0.087435 0.163983 0.042776 0.006355 0.006821 0.005780 0.004708 0.005145 0.000000 0.000000
-1.260000 0.000000 0.030990 0.031295 0.031913 0.033169 0.035741 0.041078 0.053702 0.087489 0.164512 0.043558 0.006527 0.007007 0.005949 0.004856 0.005311 0.000000 0.000000
-1.254000 0.000000 0.030993 0.031298 0.031916 0.033172 0.035744 0.041082 0.053713 0.087542 0.165041 0.044355 0.006703 0.007200 0.006121 0.005008 0.005483 0.000000 0.000000
-1.248000 0.000000 0.030996 0.031301 0.031919 0.033175 0.035747 0.041087 0.053724 0.087596 0.165570 0.045167 0.006885 0.007397 0.006299 0.005166 0.005660 0.000000 0.000000
-1.242000 0.000000 0.030999 0.031304 0.031922 0.033178 0.035750 0.041091 0.053735 0.087649 0.166099 0.045994 0.007072 0.007601 0.006483 0.005328 0.005843 0.000000 0.000000
-1.236000 0.000000 0.031002 0.031307 0.031925 0.033181 0.035753 0.041096 0.053746 0.087702 0.166628 0.046837 0.007264 0.007810 0.006672 0.005496 0.006032 0.000000 0.000000
-1.230000 0.000000 0.031005 0.031310 0.031928 0.033184 0.035756 0.041100 0.053757 0.087754 0.167156 0.047697 0.007462 0.008026 0.006867 0.005669 0.006227 0.000000 0.000000
-1.224000 0.000000 0.031008 0.031313 0.031931 0.033187 0.035759 0.041105 0.053768 0.087807 0.167684 0.048573 0.007666 0.008249 0.007068 0.005848 0.006429 0.000000 0.000000
-1.218000 0.000000 0.031011 0.031316 0.031934 0.033190 0.035762 0.041109 0.053778 0.087859 0.168212 0.049465 0.007876 0.008477 0.007276 0.006033 0.006637 0.000000 0.000000
-1.212000 0.000000 0.031014 0.031319 0.031937 0.033193 0.035765 0.041113 0.053789 0.087911 0.168740 0.050375 0.008092 0.008713 0.007489 0.006223 0.006852 0.000000 0.000000
-1.206000 0.000000 0.031017 0.031322 0.031940 0.033196 0.035768 0.041118 0.053799 0.087963 0.169267 0.051302 0.008314 0.008955 0.007709 0.006421 0.007075 0.000000 0.000000
-1.200000 0.000000 0.031020 0.031325 0.031943 0.033199 0.035771 0.041122 0.053810 0.088015 0.169794 0.052246 0.008543 0.009205 0.007936 0.006624 0.007304 0.000000 0.000000
-1.194000 0.000000 0.031023 0.031328 0.031946 0.033202 0.035774 0.041126 0.053820 0.088066 0.170321 0.053209 0.008778 0.009462 0.008170 0.006834 0.007541 0.000000 0.000000
-1.188000 0.000000 0.031026 0.031331 0.031948 0.033204 0.035776 0.041130 0.053831 0.088117 0.170847 0.054190 0.009021 0.009727 0.008412 0.007051 0.007787 0.000000 0.000000
-1.182000 0.000000 0.031029 0.031334 0.031951 0.033207 0.035779 0.041135 0.053841 0.088168 0.171373 0.055190 0.009271 0.010000 0.008660 0.007275 0.008039 0.000000 0.000000
-1.176000 0.000000 0.031032 0.031337 0.031954 0.033210 0.035782 0.041139 0.053851 0.088219 0.171899 0.056209 0.009528 0.010281 0.008917 0.007506 0.008301 0.000000 0.000000
-1.170000 0.000000 0.031035 0.031340 0.031957 0.033213 0.035785 0.041143 0.053861 0.088270 0.172424 0.057248 0.009793 0.010570 0.009182 0.007745 0.008571 0.000000 0.000000
-1.164000 0.000000 0.031038 0.031343 0.031960 0.033216 0.035788 0.041147 0.053872 0.088320 0.172948 0.058306 0.010066 0.010868 0.009454 0.007992 0.008850 0.000000 0.000000
-1.158000 0.000000 0.031041 0.031346 0.031963 0.033219 0.035790 0.041151 0.053882 0.088370 0.173473 0.059385 0.010347 0.011175 0.009736 0.008246 0.009138 0.000000 0.000000
-1.152000 0.000000 0.031044 0.031349 0.031966 0.033221 0.035793 0.041155 0.053892 0.088420 0.173996 0.060484 0.010636 0.011491 0.010025 0.008509 0.009435 0.000000 0.000000
-1.146000 0.000000 0.031047 0.031352 0.031969 0.033224 0.035796 0.041159 0.053902 0.088470 0.174519 0.061604 0.010934 0.011817 0.010325 0.008781 0.009743 0.000000 0.000000
-1.140000 0.000000 0.031050 0.031355 0.031972 0.033227 0.035799 0.041163 0.053912 0.088519 0.175042 0.062745 0.011241 0.012153 0.010633 0.009062 0.010060 0.000000 0.000000
-1.134000 0.000000 0.031052 0.031358 0.031975 0.033230 0.035801 0.041167 0.053922 0.088568 0.175564 0.063909 0.011557 0.012499 0.010951 0.009352 0.010388 0.000000 0.000000
-1.128000 0.000000 0.031055 0.031361 0.031977 0.033233 0.035804 0.041171 0.053931 0.088617 0.176086 0.065094 0.011883 0.012855 0.011279 0.009651 0.010727 0.000000 0.000000
-1.122000 0.000000 0.031058 0.031363 0.031980 0.033235 0.035807 0.041175 0.053941 0.088666 0.176607 0.066302 0.012218 0.013222 0.011617 0.009961 0.011077 0.000000 0.000000
-1.116000 0.000000 0.031061 0.031366 0.031983 0.033238 0.035809 0.041179 0.053951 0.088715 0.177127 0.067533 0.012565 0.013600 0.011966 0.010280 0.011439 0.000000 0.000000
-1.110000 0.000000 0.031064 0.031369 0.031986 0.033241 0.035812 0.041183 0.053961 0.088763 0.177646 0.068787 0.012921 0.013990 0.012326 0.010609 0.011812 0.000000 0.000000
-1.104000 0.000000 0.031067 0.031372 0.031989 0.033243 0.035815 0.041187 0.053970 0.088811 0.178165 0.070065 0.013288 0.014392 0.012697 0.010951 0.012198 0.000000 0.000000
-1.098000 0.000000 0.031070 0.031375 0.031991 0.033246 0.035817 0.041191 0.053980 0.088859 0.178683 0.071367 0.013666 0.014806 0.013080 0.011303 0.012596 0.000000 0.000000
-1.092000 0.000000 0.031073 0.031378 0.031994 0.033249 0.035820 0.041195 0.053989 0.088907 0.179201 0.072694 0.014056 0.015233 0.013475 0.011666 0.013008 0.000000 0.000000
-1.086000 0.000000 0.031075 0.031381 0.031997 0.033252 0.035822 0.041199 0.053999 0.088954 0.179718 0.074046 0.014458 0.015672 0.013882 0.012042 0.013433 0.000000 0.000000
-1.080000 0.000000 0.031078 0.031383 0.032000 0.033254 0.035825 0.041203 0.054008 0.089001 0.180233 0.075424 0.014871 0.016126 0.014303 0.012430 0.013873 0.000001 0.000000
-1.074000 0.000000 0.031081 0.031386 0.032003 0.033257 0.035828 0.041206 0.054018 0.089048 0.180749 0.076828 0.015297 0.016592 0.014736 0.012831 0.014326 0.000003 0.000000
-1.068000 0.000000 0.031084 0.031389 0.032005 0.033260 0.035830 0.041210 0.054027 0.089095 0.181263 0.078258 0.015737 0.017074 0.015183 0.013246 0.014796 0.000002 0.000000
-1.062000 0.000000 0.031087 0.031392 0.032008 0.033262 0.035833 0.041214 0.054036 0.089141 0.181776 0.079715 0.016190 0.017570 0.015645 0.013673 0.015280 0.000000 0.000000
-1.056000 0.000000 0.031089 0.031395 0.032011 0.033265 0.035835 0.041218 0.054045 0.089188 0.182289 0.081200 0.016657 0.018082 0.016121 0.014115 0.015780 0.000001 0.000000
-1.050000 0.000000 0.031092 0.031397 0.032014 0.033267 0.035838 0.041221 0.054054 0.089234 0.182801 0.082713 0.017138 0.018609 0.016612 0.014572 0.016297 0.000003 0.000000
-1.044000 0.000000 0.031095 0.031400 0.032016 0.033270 0.035840 0.041225 0.054064 0.089280 0.183311 0.084254 0.017634 0.019153 0.017119 0.015044 0.016831 0.000003 0.000000
-1.038000 0.000000 0.031098 0.031403 0.032019 0.033273 0.035843 0.041229 0.054073 0.089325 0.183821 0.085824 0.018146 0.019713 0.017641 0.015531 0.017383 0.000002 0.000000
-1.032000 0.000000 0.031101 0.031406 0.032022 0.033275 0.035845 0.041232 0.054082 0.089370 0.184330 0.087424 0.018673 0.020291 0.018181 0.016034 0.017953 0.000003 0.000000
-1.026000 0.000000 0.031103 0.031408 0.032024 0.033278 0.035848 0.041236 0.054090 0.089416 0.184838 0.089054 0.019216 0.020887 0.018738 0.016554 0.018542 0.000004 0.000002
-1.020000 0.000000 0.031106 0.031411 0.032027 0.033280 0.035850 0.041239 0.054099 0.089461 0.185344 0.090714 0.019777 0.021501 0.019312 0.017092 0.019149 0.000002 0.000000
-1.014000 0.000000 0.031109 0.031414 0.032030 0.033283 0.035852 0.041243 0.054108 0.089505 0.185850 0.092405 0.020354 0.022134 0.019905 0.017647 0.019778 0.000002 0.000000
-1.008000 0.000000 0.031112 0.031416 0.032032 0.033285 0.035855 0.041247 0.054117 0.089550 0.186355 0.094128 0.020950 0.022787 0.020516 0.018221 0.020427 0.000005 0.000001
-1.002000 0.000000 0.031114 0.031419 0.032035 0.033288 0.035857 0.041250 0.054126 0.089594 0.186859 0.095882 0.021563 0.023460 0.021147 0.018814 0.021097 0.000004 0.000003
-0.996000 0.000000 0.031117 0.031422 0.032038 0.033290 0.035860 0.041254 0.054134 0.089638 0.187361 0.097670 0.022197 0.024154 0.021798 0.019426 0.021790 0.000006 0.000002
-0.990000 0.000000 0.031120 0.031425 0.032040 0.033293 0.035862 0.041257 0.054143 0.089681 0.187862 0.099490 0.022850 0.024870 0.022470 0.020058 0.022505 0.000007 0.000005
-0.984000 0.000000 0.031122 0.031427 0.032043 0.033295 0.035864 0.041260 0.054151 0.089725 0.188362 0.101345 0.023523 0.025609 0.023164 0.020712 0.023244 0.000008 0.000004
-0.978000 0.000000 0.031125 0.031430 0.032045 0.033298 0.035867 0.041264 0.054160 0.089768 0.188861 0.103234 0.024218 0.026370 0.023879 0.021387 0.024008 0.000009 0.000006
-0.972000 0.000000 0.031128 0.031433 0.032048 0.033300 0.035869 0.041267 0.054168 0.089811 0.189359 0.105157 0.024933 0.027155 0.024618 0.022085 0.024797 0.000011 0.000005
-0.966000 0.000000 0.031130 0.031435 0.032051 0.033303 0.035871 0.041271 0.054177 0.089854 0.189855 0.107116 0.025672 0.027965 0.025381 0.022806 0.025611 0.000013 0.000005
-0.960000 0.000000 0.031133 0.031438 0.032053 0.033305 0.035874 0.041274 0.054185 0.089896 0.190351 0.109111 0.026434 0.028801 0.026167 0.023551 0.026453 0.000016 0.000007
-0.954000 0.000000 0.031136 0.031440 0.032056 0.033308 0.035876 0.041277 0.054193 0.089939 0.190844 0.111143 0.027219 0.029662 0.026979 0.024321 0.027322 0.000020 0.000009
-0.948000 0.000000 0.031138 0.031443 0.032058 0.033310 0.035878 0.041281 0.054201 0.089981 0.191337 0.113212 0.028029 0.030550 0.027817 0.025116 0.028220 0.000024 0.000010
-0.942000 0.000000 0.031141 0.031446 0.032061 0.033313 0.035880 0.041284 0.054210 0.090023 0.191828 0.115319 0.028865 0.031467 0.028682 0.025938 0.029148 0.000028 0.000013
-0.936000 0.000000 0.031144 0.031448 0.032063 0.033315 0.035883 0.041287 0.054218 0.090064 0.192318 0.117464 0.029727 0.032412 0.029575 0.026787 0.030105 0.000031 0.000016
-0.930000 0.000000 0.031146 0.031451 0.032066 0.033317 0.035885 0.041290 0.054226 0.090106 0.192806 0.119648 0.030616 0.033387 0.030496 0.027664 0.031095 0.000039 0.000021
-0.924000 0.000000 0.031149 0.031453 0.032068 0.033320 0.035887 0.041294 0.054234 0.090147 0.193293 0.121872 0.031533 0.034393 0.031447 0.028571 0.032117 0.000045 0.000024
-0.918000 0.000000 0.031151 0.031456 0.032071 0.033322 0.035889 0.041297 0.054242 0.090187 0.193779 0.124137 0.032480 0.035431 0.032429 0.029507 0.033173 0.000050 0.000028
-0.912000 0.000000 0.031154 0.031459 0.032074 0.033324 0.035891 0.041300 0.054249 0.090228 0.194263 0.126442 0.033456 0.036501 0.033442 0.030476 0.034264 0.000064 0.000034
-0.906000 0.000000 0.031157 0.031461 0.032076 0.033327 0.035893 0.041303 0.054257 0.090268 0.194745 0.128788 0.034463 0.037605 0.034488 0.031475 0.035390 0.000076 0.000042
-0.900000 0.000000 0.031159 0.031464 0.032078 0.033329 0.035896 0.041306 0.054265 0.090309 0.195226 0.131177 0.035502 0.038744 0.035567 0.032508 0.036553 0.000088 0.000051
-0.894000 0.000000 0.031162 0.031466 0.032081 0.033331 0.035898 0.041309 0.054273 0.090348 0.195706 0.133609 0.036574 0.039920 0.036681 0.033575 0.037755 0.000104 0.000062
-0.888000 0.000000 0.031164 0.031469 0.032083 0.033334 0.035900 0.041312 0.054280 0.090388 0.196184 0.136084 0.037679 0.041132 0.037831 0.034679 0.038996 0.000121 0.000074
-0.882000 0.000000 0.031167 0.031471 0.032086 0.033336 0.035902 0.041315 0.054288 0.090427 0.196660 0.138603 0.038820 0.042382 0.039018 0.035818 0.040278 0.000143 0.000090
-0.876000 0.000000 0.031169 0.031474 0.032088 0.033338 0.035904 0.041318 0.054295 0.090467 0.197134 0.141166 0.039997 0.043673 0.040243 0.036995 0.041601 0.000169 0.000107
-0.870000 0.000000 0.031172 0.031476 0.032091 0.033341 0.035906 0.041321 0.054303 0.090505 0.197607 0.143775 0.041212 0.045004 0.041508 0.038212 0.042968 0.000195 0.000129
-0.864000 0.000000 0.031174 0.031479 0.032093 0.033343 0.035908 0.041324 0.054310 0.090544 0.198078 0.146430 0.042465 0.046377 0.042813 0.039468 0.044380 0.000229 0.000152
-0.858000 0.000000 0.031177 0.031481 0.032096 0.033345 0.035910 0.041327 0.054318 0.090582 0.198548 0.149132 0.043758 0.047794 0.044161 0.040767 0.045838 0.000269 0.000180
-0.852000 0.000000 0.031179 0.031484 0.032098 0.033347 0.035912 0.041330 0.054325 0.090621 0.199015 0.151881 0.045092 0.049256 0.045551 0.042108 0.047343 0.000314 0.000217
-0.846000 0.000000 0.031182 0.031486 0.032100 0.033350 0.035914 0.041333 0.054332 0.090659 0.199481 0.154678 0.046469 0.050764 0.046987 0.043494 0.048898 0.000367 0.000260
-0.840000 0.000000 0.031184 0.031489 0.032103 0.033352 0.035916 0.041336 0.054340 0.090696 0.199946 0.157523 0.047890 0.052320 0.048469 0.044926 0.050503 0.000428 0.000310
-0.834000 0.000000 0.031187 0.031491 0.032105 0.033354 0.035918 0.041339 0.054347 0.090734 0.200408 0.160418 0.049356 0.053925 0.049999 0.046405 0.052161 0.000499 0.000367
-0.828000 0.000000 0.031189 0.031493 0.032107 0.033356 0.035920 0.041342 0.054354 0.090771 0.200868 0.163362 0.050869 0.055582 0.051578 0.047934 0.053872 0.000580 0.000435
-0.822000 0.000000 0.031192 0.031496 0.032110 0.033359 0.035922 0.041345 0.054361 0.090808 0.201327 0.166357 0.052429 0.057291 0.053207 0.049512 0.055639 0.000675 0.000515
-0.816000 0.000000 0.031194 0.031498 0.032112 0.033361 0.035924 0.041347 0.054368 0.090844 0.201783 0.169404 0.054040 0.059054 0.054889 0.051144 0.057464 0.000783 0.000610
-0.810000 0.000000 0.031197 0.031501 0.032115 0.033363 0.035926 0.041350 0.054375 0.090881 0.202238 0.172502 0.055702 0.060873 0.056625 0.052828 0.059348 0.000909 0.000718
-0.804000 0.000000 0.031199 0.031503 0.032117 0.033365 0.035928 0.041353 0.054382 0.090917 0.202691 0.175652 0.057417 0.062750 0.058417 0.054569 0.061292 0.001055 0.000847
-0.798000 0.000000 0.031202 0.031506 0.032119 0.033367 0.035930 0.041356 0.054388 0.090953 0.203142 0.178856 0.059187 0.064687 0.060267 0.056367 0.063300 0.001219 0.000996
-0.792000 0.000000 0.031204 0.031508 0.032121 0.033369 0.035932 0.041358 0.054395 0.090988 0.203590 0.182113 0.061014 0.066685 0.062175 0.058224 0.065372 0.001412 0.001170
-0.786000 0.000000 0.031206 0.031510 0.032124 0.033371 0.035934 0.041361 0.054402 0.091024 0.204037 0.185425 0.062899 0.068746 0.064146 0.060142 0.067511 0.001631 0.001373
-0.780000 0.000000 0.031209 0.031513 0.032126 0.033374 0.035935 0.041364 0.054408 0.091059 0.204482 0.188791 0.064844 0.070873 0.066179 0.062123 0.069720 0.001882 0.001608
-0.774000 0.000000 0.031211 0.031515 0.032128 0.033376 0.035937 0.041366 0.054415 0.091094 0.204924 0.192213 0.066851 0.073067 0.068277 0.064170 0.071999 0.002169 0.001879
-0.768000 0.000000 0.031214 0.031517 0.032131 0.033378 0.035939 0.041369 0.054422 0.091128 0.205365 0.195692 0.068923 0.075330 0.070443 0.066284 0.074352 0.002498 0.002193
-0.762000 0.000000 0.031216 0.031520 0.032133 0.033380 0.035941 0.041371 0.054428 0.091163 0.205803 0.199227 0.071060 0.077665 0.072678 0.068467 0.076780 0.002872 0.002556
-0.756000 0.000000 0.031218 0.031522 0.032135 0.033382 0.035943 0.041374 0.054434 0.091197 0.206239 0.202820 0.073265 0.080074 0.074984 0.070721 0.079285 0.003298 0.002972
-0.750000 0.000000 0.031221 0.031524 0.032137 0.033384 0.035944 0.041376 0.054441 0.091231 0.206673 0.206470 0.075541 0.082560 0.077364 0.073049 0.081871 0.003782 0.003453
-0.744000 0.000000 0.031223 0.031527 0.032140 0.033386 0.035946 0.041379 0.054447 0.091264 0.207104 0.210179 0.077890 0.085123 0.079820 0.075453 0.084539 0.004334 0.004002
-0.738000 0.000000 0.031225 0.031529 0.032142 0.033388 0.035948 0.041381 0.054453 0.091298 0.207534 0.213947 0.080313 0.087768 0.082354 0.077936 0.087292 0.004958 0.004631
-0.732000 0.000000 0.031228 0.031531 0.032144 0.033390 0.035950 0.041384 0.054459 0.091331 0.207961 0.217775 0.082814 0.090496 0.084969 0.080499 0.090133 0.005666 0.005351
-0.726000 0.000000 0.031230 0.031534 0.032146 0.033392 0.035951 0.041386 0.054466 0.091364 0.208386 0.221662 0.085394 0.093310 0.087667 0.083146 0.093064 0.006467 0.006174
-0.720000 0.000000 0.031232 0.031536 0.032148 0.033394 0.035953 0.041389 0.054472 0.091396 0.208808 0.225611 0.088057 0.096213 0.090451 0.085879 0.096087 0.007370 0.007111
-0.714000 0.000000 0.031235 0.031538 0.032151 0.033396 0.035955 0.041391 0.054478 0.091428 0.209228 0.229620 0.090803 0.099207 0.093322 0.088700 0.099206 0.008392 0.008174
-0.708000 0.000000 0.031237 0.031540 0.032153 0.033398 0.035956 0.041393 0.054484 0.091460 0.209646 0.233692 0.093638 0.102295 0.096285 0.091613 0.102423 0.009539 0.009377
-0.702000 0.000000 0.031239 0.031543 0.032155 0.033400 0.035958 0.041396 0.054490 0.091492 0.210061 0.237825 0.096562 0.105479 0.099341 0.094619 0.105741 0.010830 0.010740
-0.696000 0.000000 0.031242 0.031545 0.032157 0.033402 0.035960 0.041398 0.054495 0.091524 0.210474 0.242021 0.099578 0.108763 0.102494 0.097722 0.109163 0.012278 0.012283
-0.690000 0.000000 0.031244 0.031547 0.032159 0.033404 0.035961 0.041400 0.054501 0.091555 0.210885 0.246280 0.102690 0.112150 0.105746 0.100926 0.112692 0.013902 0.014020
-0.684000 0.000000 0.031246 0.031549 0.032161 0.033406 0.035963 0.041403 0.054507 0.091586 0.211293 0.250602 0.105901 0.115643 0.109099 0.104232 0.116331 0.015718 0.015976
-0.678000 0.000000 0.031248 0.031551 0.032163 0.033408 0.035964 0.041405 0.054513 0.091617 0.211698 0.254988 0.109213 0.119244 0.112559 0.107644 0.120084 0.017746 0.018171
-0.672000 0.000000 0.031251 0.031554 0.032166 0.033410 0.035966 0.041407 0.054518 0.091647 0.212101 0.259438 0.112629 0.122957 0.116127 0.111165 0.123952 0.020009 0.020633
-0.666000 0.000000 0.031253 0.031556 0.032168 0.033412 0.035968 0.041409 0.054524 0.091678 0.212501 0.263953 0.116153 0.126785 0.119805 0.114798 0.127940 0.022529 0.023383
-0.660000 0.000000 0.031255 0.031558 0.032170 0.033413 0.035969 0.041411 0.054529 0.091707 0.212899 0.268532 0.119787 0.130732 0.123599 0.118546 0.132051 0.025326 0.026454
-0.654000 0.000000 0.031257 0.031560 0.032172 0.033415 0.035971 0.041413 0.054535 0.091737 0.213294 0.273176 0.123536 0.134801 0.127510 0.122414 0.136287 0.028432 0.029875
-0.648000 0.000000 0.031259 0.031562 0.032174 0.033417 0.035972 0.041416 0.054540 0.091767 0.213686 0.277886 0.127401 0.138995 0.131543 0.126404 0.140654 0.031871 0.033674
-0.642000 0.000000 0.031262 0.031565 0.032176 0.033419 0.035974 0.041418 0.054545 0.091796 0.214076 0.282661 0.131388 0.143317 0.135700 0.130519 0.145153 0.035672 0.037890
-0.636000 0.000000 0.031264 0.031567 0.032178 0.033421 0.035975 0.041420 0.054551 0.091825 0.214463 0.287502 0.135499 0.147772 0.139985 0.134764 0.149789 0.039868 0.042554
-0.630000 0.000000 0.031266 0.031569 0.032180 0.033423 0.035977 0.041422 0.054556 0.091853 0.214847 0.292408 0.139737 0.152363 0.144402 0.139141 0.154565 0.044490 0.047704
-0.624000 0.000000 0.031268 0.031571 0.032182 0.033424 0.035978 0.041424 0.054561 0.091882 0.215229 0.297381 0.144107 0.157094 0.148954 0.143655 0.159485 0.049570 0.053379
-0.618000 0.000000 0.031270 0.031573 0.032184 0.033426 0.035980 0.041426 0.054566 0.091910 0.215608 0.302419 0.148612 0.161969 0.153645 0.148310 0.164552 0.055147 0.059618
-0.612000 0.000000 0.031273 0.031575 0.032186 0.033428 0.035981 0.041428 0.054571 0.091938 0.215984 0.307523 0.153256 0.166991 0.158479 0.153109 0.169771 0.061254 0.066460
-0.606000 0.000000 0.031275 0.031577 0.032188 0.033430 0.035982 0.041430 0.054576 0.091965 0.216357 0.312694 0.158042 0.172165 0.163459 0.158056 0.175145 0.067932 0.073952
-0.600000 0.000000 0.031277 0.031579 0.032190 0.033432 0.035984 0.041432 0.054581 0.091993 0.216728 0.317930 0.162976 0.177493 0.168590 0.163155 0.180678 0.075217 0.082130
-0.594000 0.000000 0.031279 0.031581 0.032192 0.033433 0.035985 0.041434 0.054586 0.092020 0.217095 0.323232 0.168060 0.182981 0.173875 0.168410 0.186373 0.083152 0.091045
-0.588000 0.000000 0.031281 0.031584 0.032194 0.033435 0.035987 0.041435 0.054591 0.092046 0.217460 0.328600 0.173300 0.188633 0.179318 0.173826 0.192235 0.091774 0.100731
-0.582000 0.000000 0.031283 0.031586 0.032196 0.033437 0.035988 0.041437 0.054596 0.092073 0.217821 0.334033 0.178698 0.194453 0.184923 0.179406 0.198268 0.101126 0.111239
-0.576000 0.000000 0.031285 0.031588 0.032198 0.033439 0.035989 0.041439 0.054600 0.092099 0.218180 0.339532 0.184259 0.200444 0.190695 0.185154 0.204475 0.111247 0.122606
-0.570000 0.000000 0.031287 0.031590 0.032200 0.033440 0.035991 0.041441 0.054605 0.092125 0.218536 0.345096 0.189988 0.206611 0.196638 0.191076 0.210861 0.122176 0.134878
-0.564000 0.000000 0.031289 0.031592 0.032202 0.033442 0.035992 0.041443 0.054610 0.092151 0.218889 0.350724 0.195888 0.212959 0.202755 0.197174 0.217430 0.133958 0.148088
-0.558000 0.000000 0.031291 0.031594 0.032204 0.033444 0.035993 0.041444 0.054614 0.092176 0.219239 0.356417 0.201964 0.219491 0.209050 0.203454 0.224186 0.146624 0.162276
-0.552000 0.000000 0.031294 0.031596 0.032206 0.033445 0.035995 0.041446 0.054619 0.092201 0.219585 0.362173 0.208222 0.226213 0.215529 0.209920 0.231133 0.160215 0.177480
-0.546000 0.000000 0.031296 0.031598 0.032208 0.033447 0.035996 0.041448 0.054623 0.092226 0.219929 0.367993 0.214663 0.233127 0.222195 0.216576 0.238274 0.174764 0.193725
-0.540000 0.000000 0.031298 0.031600 0.032209 0.033449 0.035997 0.041450 0.054627 0.092251 0.220270 0.373875 0.221295 0.240240 0.229053 0.223426 0.245615 0.190304 0.211042
-0.534000 0.000000 0.031300 0.031602 0.032211 0.033450 0.035998 0.041451 0.054632 0.092275 0.220607 0.379820 0.228120 0.247554 0.236107 0.230476 0.253158 0.206862 0.229451
-0.528000 0.000000 0.031302 0.031604 0.032213 0.033452 0.036000 0.041453 0.054636 0.092299 0.220941 0.385826 0.235144 0.255075 0.243361 0.237729 0.260908 0.224463 0.248969
-0.522000 0.000000 0.031304 0.031606 0.032215 0.033454 0.036001 0.041455 0.054640 0.092323 0.221273 0.391892 0.242371 0.262807 0.250820 0.245190 0.268869 0.243126 0.269609
-0.516000 0.000000 0.031306 0.031608 0.032217 0.033455 0.036002 0.041456 0.054644 0.092347 0.221601 0.398018 0.249805 0.270754 0.258487 0.252864 0.277046 0.262868 0.291375
-0.510000 0.000000 0.031308 0.031610 0.032219 0.033457 0.036003 0.041458 0.054648 0.092370 0.221926 0.404203 0.257452 0.278921 0.266368 0.260754 0.285440 0.283695 0.314263
-0.504000 0.000000 0.031310 0.031612 0.032221 0.033458 0.036004 0.041459 0.054652 0.092393 0.222247 0.410446 0.265315 0.287312 0.274465 0.268866 0.294058 0.305613 0.338260
-0.498000 1.000000 0.031312 0.031613 0.032222 0.033460 0.036005 0.041461 0.054656 0.092416 0.222566 0.416746 0.273400 0.295930 0.282784 0.277203 0.302902 0.328616 0.363351
-0.492000 1.000000 0.031314 0.031615 0.032224 0.033462 0.036007 0.041462 0.054660 0.092438 0.222881 0.423101 0.281711 0.304781 0.291329 0.285770 0.311976 0.352692 0.389505
-0.486000 1.000000 0.031316 0.031617 0.032226 0.033463 0.036008 0.041464 0.054664 0.092461 0.223192 0.429511 0.290252 0.313868 0.300104 0.294571 0.321283 0.377822 0.416688
-0.480000 1.000000 0.031318 0.031619 0.032228 0.033465 0.036009 0.041465 0.054668 0.092482 0.223501 0.435974 0.299027 0.323195 0.309112 0.303610 0.330827 0.403978 0.444850
-0.474000 1.000000 0.031320 0.031621 0.032230 0.033466 0.036010 0.041467 0.054672 0.092504 0.223806 0.442490 0.308042 0.332767 0.318357 0.312892 0.340612 0.431122 0.473935
-0.468000 1.000000 0.031322 0.031623 0.032231 0.033468 0.036011 0.041468 0.054675 0.092526 0.224108 0.449055 0.317300 0.342586 0.327845 0.322421 0.350640 0.459208 0.503877
-0.462000 1.000000 0.031323 0.031625 0.032233 0.033469 0.036012 0.041469 0.054679 0.092547 0.224406 0.455670 0.326806 0.352658 0.337577 0.332199 0.360914 0.488181 0.534601
-0.456000 1.000000 0.031325 0.031627 0.032235 0.033471 0.036013 0.041471 0.054683 0.092567 0.224702 0.462331 0.336563 0.362984 0.347558 0.342232 0.371437 0.517977 0.566021
-0.450000 1.000000 0.031327 0.031629 0.032237 0.033472 0.036014 0.041472 0.054686 0.092588 0.224993 0.469039 0.346576 0.373569 0.357790 0.352522 0.382213 0.548519 0.598040
-0.444000 1.000000 0.031329 0.031631 0.032238 0.033474 0.036015 0.041473 0.054690 0.092608 0.225281 0.475790 0.356848 0.384415 0.368279 0.363073 0.393243 0.579723 0.630557
-0.438000 1.000000 0.031331 0.031632 0.032240 0.033475 0.036016 0.041475 0.054693 0.092628 0.225566 0.482584 0.367383 0.395526 0.379025 0.373889 0.404529 0.611499 0.663459
-0.432000 1.000000 0.031333 0.031634 0.032242 0.033477 0.036017 0.041476 0.054696 0.092648 0.225847 0.489417 0.378186 0.406904 0.390032 0.384972 0.416073 0.643744 0.696625
-0.426000 1.000000 0.031335 0.031636 0.032244 0.033478 0.036018 0.041477 0.054700 0.092667 0.226125 0.496289 0.389257 0.418551 0.401304 0.396325 0.427878 0.676348 0.729931
-0.420000 1.000000 0.031337 0.031638 0.032245 0.033480 0.036019 0.041478 0.054703 0.092687 0.226399 0.503196 0.400602 0.430471 0.412842 0.407951 0.439944 0.709195 0.763245
-0.414000 1.000000 0.031339 0.031640 0.032247 0.033481 0.036020 0.041480 0.054706 0.092706 0.226670 0.510138 0.412222 0.442663 0.424648 0.419852 0.452272 0.742162 0.796434
-0.408000 1.000000 0.031340 0.031641 0.032249 0.033482 0.036021 0.041481 0.054709 0.092724 0.226937 0.517110 0.424121 0.455131 0.436724 0.432029 0.464863 0.775122 0.829355
-0.402000 1.000000 0.031342 0.031643 0.032250 0.033484 0.036022 0.041482 0.054712 0.092743 0.227201 0.524112 0.436299 0.467875 0.449071 0.444486 0.477717 0.807941 0.861872
-0.396000 1.000000 0.031344 0.031645 0.032252 0.033485 0.036023 0.041483 0.054715 0.092761 0.227461 0.531140 0.448761 0.480896 0.461691 0.457223 0.490835 0.840481 0.893842
-0.390000 1.000000 0.031346 0.031647 0.032254 0.033486 0.036024 0.041484 0.054718 0.092778 0.227717 0.538193 0.461505 0.494194 0.474585 0.470240 0.504215 0.872608 0.925125
-0.384000 1.000000 0.031348 0.031649 0.032255 0.033488 0.036025 0.041485 0.054721 0.092796 0.227970 0.545266 0.474535 0.507769 0.487752 0.483539 0.517857 0.904181 0.955585
-0.378000 1.000000 0.031350 0.031650 0.032257 0.033489 0.036025 0.041486 0.054724 0.092813 0.228219 0.552358 0.487851 0.521621 0.501193 0.497120 0.531759 0.935064 0.985091
-0.372000 1.000000 0.031351 0.031652 0.032258 0.033491 0.036026 0.041487 0.054726 0.092830 0.228465 0.559466 0.501453 0.535748 0.514907 0.510982 0.545920 0.965122 1.013512
-0.366000 1.000000 0.031353 0.031654 0.032260 0.033492 0.036027 0.041488 0.054729 0.092847 0.228706 0.566587 0.515342 0.550150 0.528893 0.525125 0.560337 0.994223 1.040730
-0.360000 1.000000 0.031355 0.031655 0.032262 0.033493 0.036028 0.041489 0.054732 0.092863 0.228944 0.573717 0.529515 0.564824 0.543151 0.539547 0.575007 1.022241 1.066632
-0.354000 1.000000 0.031357 0.031657 0.032263 0.033494 0.036029 0.041490 0.054734 0.092879 0.229179 0.580854 0.543973 0.579766 0.557677 0.554246 0.589927 1.049056 1.091113
-0.348000 1.000000 0.031359 0.031659 0.032265 0.033496 0.036029 0.041491 0.054737 0.092895 0.229409 0.587995 0.558713 0.594975 0.572469 0.569221 0.605092 1.074557 1.114079
-0.342000 1.000000 0.031360 0.031661 0.032266 0.033497 0.036030 0.041492 0.054739 0.092911 0.229636 0.595135 0.573734 0.610446 0.587524 0.584467 0.620497 1.098639 1.135447
-0.336000 1.000000 0.031362 0.031662 0.032268 0.033498 0.036031 0.041493 0.054742 0.092926 0.229859 0.602273 0.589032 0.626174 0.602839 0.599981 0.636138 1.121208 1.155146
-0.330000 1.000000 0.031364 0.031664 0.032270 0.033500 0.036032 0.041494 0.054744 0.092941 0.230079 0.609403 0.604604 0.642154 0.618408 0.615760 0.652008 1.142182 1.173118
-0.324000 1.000000 0.031366 0.031666 0.032271 0.033501 0.036032 0.041494 0.054746 0.092956 0.230294 0.616524 0.620445 0.658379 0.634227 0.631797 0.668100 1.161490 1.189314
-0.318000 1.000000 0.031367 0.031667 0.032273 0.033502 0.036033 0.041495 0.054749 0.092970 0.230506 0.623630 0.636552 0.674844 0.650289 0.648088 0.684407 1.179072 1.203704
-0.312000 1.000000 0.031369 0.031669 0.032274 0.033503 0.036034 0.041496 0.054751 0.092985 0.230714 0.630719 0.652917 0.691540 0.666589 0.664624 0.700920 1.194880 1.216262
-0.306000 1.000000 0.031371 0.031671 0.032276 0.033505 0.036035 0.041497 0.054753 0.092998 0.230918 0.637787 0.669534 0.708459 0.683119 0.681401 0.717631 1.208877 1.226980
-0.300000 1.000000 0.031372 0.031672 0.032277 0.033506 0.036035 0.041497 0.054755 0.093012 0.231118 0.644830 0.686396 0.725591 0.699870 0.698409 0.734530 1.221045 1.235862
-0.294000 1.000000 0.031374 0.031674 0.032279 0.033507 0.036036 0.041498 0.054757 0.093025 0.231314 0.651843 0.703495 0.742926 0.716834 0.715639 0.751605 1.231372 1.242925
-0.288000 1.000000 0.031376 0.031675 0.032280 0.033508 0.036036 0.041499 0.054759 0.093038 0.231506 0.658823 0.720821 0.760454 0.734001 0.733081 0.768847 1.239860 1.248189
-0.282000 1.000000 0.031377 0.031677 0.032282 0.033509 0.036037 0.041500 0.054761 0.093051 0.231695 0.665767 0.738366 0.778162 0.751361 0.750726 0.786241 1.246525 1.251697
-0.276000 1.000000 0.031379 0.031679 0.032283 0.033510 0.036038 0.041500 0.054763 0.093064 0.231879 0.672669 0.756117 0.796037 0.768901 0.768560 0.803776 1.251390 1.253492
-0.270000 1.000000 0.031381 0.031680 0.032284 0.033512 0.036038 0.041501 0.054764 0.093076 0.232060 0.679526 0.774063 0.814066 0.786610 0.786573 0.821438 1.254491 1.253629
-0.264000 1.000000 0.031382 0.031682 0.032286 0.033513 0.036039 0.041501 0.054766 0.093088 0.232236 0.686333 0.792191 0.832233 0.804473 0.804750 0.839211 1.255877 1.252173
-0.258000 1.000000 0.031384 0.031683 0.032287 0.033514 0.036039 0.041502 0.054768 0.093100 0.232409 0.693086 0.810487 0.850523 0.822478 0.823077 0.857079 1.255601 1.249193
-0.252000 1.000000 0.031386 0.031685 0.032289 0.033515 0.036040 0.041502 0.054769 0.093111 0.232578 0.699781 0.828937 0.868918 0.840608 0.841538 0.875027 1.253726 1.244767
-0.246000 1.000000 0.031387 0.031686 0.032290 0.033516 0.036040 0.041503 0.054771 0.093122 0.232742 0.706414 0.847525 0.887401 0.858847 0.860118 0.893036 1.250326 1.238977
-0.240000 1.000000 0.031389 0.031688 0.032292 0.033517 0.036041 0.041503 0.054772 0.093133 0.232903 0.712980 0.866234 0.905954 0.877179 0.878799 0.911090 1.245475 1.231910
-0.234000 1.000000 0.031390 0.031690 0.032293 0.033518 0.036041 0.041504 0.054774 0.093143 0.233060 0.719475 0.885045 0.924557 0.895585 0.897562 0.929167 1.239257 1.223652
-0.228000 1.000000 0.031392 0.031691 0.032294 0.033519 0.036042 0.041504 0.054775 0.093154 0.233212 0.725894 0.903940 0.943188 0.914047 0.916389 0.947250 1.231758 1.214300
-0.222000 1.000000 0.031394 0.031693 0.032296 0.033520 0.036042 0.041505 0.054777 0.093164 0.233361 0.732232 0.922899 0.961827 0.932544 0.935260 0.965315 1.223071 1.203945
-0.216000 1.000000 0.031395 0.031694 0.032297 0.033521 0.036043 0.041505 0.054778 0.093173 0.233505 0.738487 0.941901 0.980451 0.951056 0.954152 0.983344 1.213289 1.192685
-0.210000 1.000000 0.031397 0.031696 0.032298 0.033522 0.036043 0.041506 0.054779 0.093183 0.233646 0.744652 0.960924 0.999036 0.969561 0.973045 1.001312 1.202507 1.180614
-0.204000 1.000000 0.031398 0.031697 0.032300 0.033523 0.036044 0.041506 0.054780 0.093192 0.233782 0.750724 0.979945 1.017558 0.988037 0.991915 1.019197 1.190822 1.167827
-0.198000 1.000000 0.031400 0.031699 0.032301 0.033524 0.036044 0.041506 0.054781 0.093201 0.233915 0.756697 0.998940 1.035993 1.006460 1.010738 1.036975 1.178332 1.154419
-0.192000 1.000000 0.031401 0.031700 0.032302 0.033525 0.036045 0.041507 0.054782 0.093209 0.234043 0.762569 1.017884 1.054313 1.024806 1.029489 1.054623 1.165134 1.140483
-0.186000 1.000000 0.031403 0.031701 0.032304 0.033526 0.036045 0.041507 0.054783 0.093218 0.234167 0.768333 1.036752 1.072493 1.043050 1.048144 1.072115 1.151324 1.126109
-0.180000 1.000000 0.031404 0.031703 0.032305 0.033527 0.036045 0.041507 0.054784 0.093226 0.234287 0.773986 1.055517 1.090506 1.061166 1.066676 1.089426 1.136997 1.111386
-0.174000 1.000000 0.031406 0.031704 0.032306 0.033528 0.036046 0.041507 0.054785 0.093233 0.234403 0.779524 1.074151 1.108323 1.079129 1.085058 1.106529 1.122246 1.096400
-0.168000 1.000000 0.031407 0.031706 0.032308 0.033529 0.036046 0.041507 0.054786 0.093241 0.234515 0.784942 1.092626 1.125917 1.096910 1.103262 1.123400 1.107161 1.081235
-0.162000 1.000000 0.031409 0.031707 0.032309 0.033530 0.036046 0.041508 0.054787 0.093248 0.234622 0.790235 1.110914 1.143258 1.114484 1.121260 1.140010 1.091832 1.065970
-0.156000 1.000000 0.031410 0.031709 0.032310 0.033531 0.036047 0.041508 0.054787 0.093255 0.234726 0.795400 1.128986 1.160317 1.131822 1.139024 1.156333 1.076342 1.050681
-0.150000 1.000000 0.031412 0.031710 0.032311 0.033532 0.036047 0.041508 0.054788 0.093261 0.234825 0.800432 1.146810 1.177064 1.148895 1.156525 1.172342 1.060774 1.035442
-0.144000 1.000000 0.031413 0.031711 0.032313 0.033533 0.036047 0.041508 0.054788 0.093268 0.234920 0.805328 1.164358 1.193471 1.165675 1.173733 1.188010 1.045207 1.020323
-0.138000 1.000000 0.031415 0.031713 0.032314 0.033534 0.036047 0.041508 0.054789 0.093274 0.235011 0.810082 1.181598 1.209507 1.182133 1.190618 1.203310 1.029716 1.005389
-0.132000 1.000000 0.031416 0.031714 0.032315 0.033535 0.036048 0.041508 0.054789 0.093279 0.235098 0.814692 1.198498 1.225142 1.198240 1.207151 1.218214 1.014372 0.990702
-0.126000 1.000000 0.031418 0.031715 0.032316 0.033536 0.036048 0.041508 0.054790 0.093285 0.235181 0.819153 1.215029 1.240346 1.213968 1.223302 1.232695 0.999244 0.976322
-0.120000 1.000000 0.031419 0.031717 0.032317 0.033536 0.036048 0.041508 0.054790 0.093290 0.235260 0.823462 1.231159 1.255091 1.229286 1.239040 1.246726 0.984394 0.962302
-0.114000 1.000000 0.031420 0.031718 0.032319 0.033537 0.036048 0.041508 0.054790 0.093295 0.235334 0.827614 1.246857 1.269346 1.244166 1.254337 1.260282 0.969885 0.948697
-0.108000 1.000000 0.031422 0.031719 0.032320 0.033538 0.036049 0.041508 0.054791 0.093299 0.235404 0.831606 1.262091 1.283083 1.258580 1.269161 1.273336 0.955773 0.935552
-0.102000 1.000000 0.031423 0.031721 0.032321 0.033539 0.036049 0.041508 0.054791 0.093304 0.235470 0.835436 1.276832 1.296275 1.272499 1.283486 1.285863 0.942110 0.922915
-0.096000 1.000000 0.031425 0.031722 0.032322 0.033540 0.036049 0.041508 0.054791 0.093308 0.235531 0.839098 1.291048 1.308892 1.285895 1.297280 1.297837 0.928948 0.910824
-0.090000 1.000000 0.031426 0.031723 0.032323 0.033541 0.036049 0.041508 0.054791 0.093311 0.235589 0.842590 1.304710 1.320908 1.298741 1.310517 1.309235 0.916330 0.899320
-0.084000 1.000000 0.031427 0.031725 0.032324 0.033541 0.036049 0.041508 0.054791 0.093315 0.235642 0.845910 1.317789 1.332298 1.311012 1.323169 1.320034 0.904300 0.888435
-0.078000 1.000000 0.031429 0.031726 0.032325 0.033542 0.036049 0.041508 0.054791 0.093318 0.235691 0.849054 1.330257 1.343037 1.322680 1.335209 1.330210 0.892899 0.878205
-0.072000 1.000000 0.031430 0.031727 0.032327 0.033543 0.036049 0.041507 0.054791 0.093321 0.235736 0.852018 1.342086 1.353100 1.333720 1.346611 1.339744 0.882161 0.868658
-0.066000 1.000000 0.031431 0.031729 0.032328 0.033544 0.036049 0.041507 0.054790 0.093324 0.235777 0.854802 1.353249 1.362465 1.344111 1.357351 1.348614 0.872120 0.859821
-0.060000 1.000000 0.031433 0.031730 0.032329 0.033544 0.036050 0.041507 0.054790 0.093326 0.235813 0.857401 1.363722 1.371111 1.353827 1.367405 1.356802 0.862807 0.851717
-0.054000 1.000000 0.031434 0.031731 0.032330 0.033545 0.036050 0.041507 0.054790 0.093328 0.235845 0.859813 1.373481 1.379017 1.362849 1.376751 1.364290 0.854247 0.844367
-0.048000 1.000000 0.031435 0.031732 0.032331 0.033546 0.036050 0.041507 0.054790 0.093330 0.235873 0.862038 1.382502 1.386166 1.371156 1.385368 1.371061 0.846467 0.837793
-0.042000 1.000000 0.031437 0.031734 0.032332 0.033547 0.036050 0.041506 0.054789 0.093331 0.235896 0.864071 1.390765 1.392541 1.378728 1.393235 1.377101 0.839486 0.832008
-0.036000 1.000000 0.031438 0.031735 0.032333 0.033547 0.036050 0.041506 0.054789 0.093332 0.235916 0.865911 1.398250 1.398127 1.385550 1.400336 1.382397 0.833325 0.827029
-0.030000 1.000000 0.031439 0.031736 0.032334 0.033548 0.036050 0.041506 0.054788 0.093333 0.235931 0.867558 1.404939 1.402911 1.391605 1.406653 1.386936 0.827999 0.822867
-0.024000 1.000000 0.031441 0.031737 0.032335 0.033549 0.036050 0.041505 0.054788 0.093334 0.235942 0.869008 1.410816 1.406880 1.396878 1.412172 1.390709 0.823522 0.819534
-0.018000 1.000000 0.031442 0.031738 0.032336 0.033549 0.036050 0.041505 0.054787 0.093334 0.235948 0.870261 1.415867 1.410026 1.401359 1.416880 1.393706 0.819908 0.817033
-0.012000 1.000000 0.031443 0.031740 0.032337 0.033550 0.036050 0.041504 0.054786 0.093334 0.235951 0.871315 1.420079 1.412342 1.405036 1.420767 1.395922 0.817165 0.815373
-0.006000 1.000000 0.031444 0.031741 0.032338 0.033551 0.036049 0.041504 0.054785 0.093334 0.235949 0.872171 1.423442 1.413820 1.407902 1.423821 1.397351 0.815298 0.814558
0.000000 1.000000 0.031446 0.031742 0.032339 0.033551 0.036049 0.041503 0.054785 0.093334 0.235943 0.872826 1.425948 1.414459 1.409947 1.426038 1.397990 0.814314 0.814590
0.006000 1.000000 0.031447 0.031743 0.032340 0.033552 0.036049 0.041503 0.054784 0.093333 0.235932 0.873280 1.427591 1.414255 1.411170 1.427410 1.397837 0.814214 0.815466
0.012000 1.000000 0.031448 0.031744 0.032341 0.033552 0.036049 0.041502 0.054783 0.093332 0.235918 0.873532 1.428366 1.413211 1.411565 1.427935 1.396893 0.814999 0.817185
0.018000 1.000000 0.031449 0.031745 0.032342 0.033553 0.036049 0.041502 0.054782 0.093330 0.235899 0.873583 1.428272 1.411327 1.411133 1.427612 1.395160 0.816666 0.819744
0.024000 1.000000 0.031450 0.031746 0.032343 0.033554 0.036049 0.041501 0.054781 0.093329 0.235876 0.873433 1.427308 1.408610 1.409874 1.426441 1.392642 0.819212 0.823135
0.030000 1.000000 0.031452 0.031748 0.032344 0.033554 0.036049 0.041501 0.054780 0.093327 0.235849 0.873081 1.425478 1.405065 1.407791 1.424426 1.389345 0.822629 0.827350
0.036000 1.000000 0.031453 0.031749 0.032345 0.033555 0.036049 0.041500 0.054778 0.093325 0.235817 0.872528 1.422785 1.400700 1.404890 1.421570 1.385275 0.826909 0.832379
0.042000 1.000000 0.031454 0.031750 0.032346 0.033555 0.036048 0.041500 0.054777 0.093322 0.235781 0.871774 1.419237 1.395527 1.401176 1.417882 1.380443 0.832040 0.838206
0.048000 1.000000 0.031455 0.031751 0.032347 0.033556 0.036048 0.041499 0.054776 0.093319 0.235741 0.870821 1.414841 1.389557 1.396660 1.413368 1.374858 0.838009 0.844821
0.054000 1.000000 0.031456 0.031752 0.032348 0.033556 0.036048 0.041498 0.054775 0.093316 0.235697 0.869668 1.409609 1.382804 1.391350 1.408041 1.368534 0.844799 0.852203
0.060000 1.000000 0.031458 0.031753 0.032349 0.033557 0.036048 0.041497 0.054773 0.093313 0.235648 0.868317 1.403554 1.375285 1.385261 1.401913 1.361484 0.852392 0.860333
0.066000 1.000000 0.031459 0.031754 0.032350 0.033557 0.036048 0.041497 0.054772 0.093309 0.235596 0.866770 1.396690 1.367017 1.378405 1.394998 1.353724 0.860767 0.869189
0.072000 1.000000 0.031460 0.031755 0.032350 0.033558 0.036047 0.041496 0.054770 0.093305 0.235539 0.865028 1.389033 1.358019 1.370798 1.387311 1.345270 0.869899 0.878747
0.078000 1.000000 0.031461 0.031756 0.032351 0.033558 0.036047 0.041495 0.054769 0.093301 0.235478 0.863091 1.380602 1.348311 1.362458 1.378871 1.336141 0.879762 0.888977
0.084000 1.000000 0.031462 0.031757 0.032352 0.033559 0.036047 0.041494 0.054767 0.093297 0.235412 0.860964 1.371417 1.337915 1.353404 1.369697 1.326357 0.890326 0.899853
0.090000 1.000000 0.031463 0.031758 0.032353 0.033559 0.036046 0.041494 0.054765 0.093292 0.235343 0.858646 1.361499 1.326855 1.343656 1.359810 1.315937 0.901559 0.911338
0.096000 1.000000 0.031464 0.031759 0.032354 0.033560 0.036046 0.041493 0.054764 0.093287 0.235269 0.856140 1.350871 1.315155 1.333235 1.349231 1.304904 0.913424 0.923398
0.102000 1.000000 0.031465 0.031760 0.032355 0.033560 0.036046 0.041492 0.054762 0.093281 0.235191 0.853450 1.339557 1.302840 1.322164 1.337984 1.293280 0.925884 0.935993
0.108000 1.000000 0.031466 0.031761 0.032355 0.033561 0.036045 0.041491 0.054760 0.093276 0.235109 0.850576 1.327583 1.289936 1.310467 1.326093 1.281088 0.938895 0.949081
0.114000 1.000000 0.031468 0.031762 0.032356 0.033561 0.036045 0.041490 0.054758 0.093270 0.235022 0.847522 1.314976 1.276472 1.298169 1.313584 1.268354 0.952412 0.962617
0.120000 1.000000 0.031469 0.031763 0.032357 0.033561 0.036045 0.041489 0.054756 0.093264 0.234932 0.844290 1.301763 1.262474 1.285295 1.300484 1.255103 0.966387 0.976551
0.126000 1.000000 0.031470 0.031764 0.032358 0.033562 0.036044 0.041488 0.054754 0.093257 0.234837 0.840884 1.287973 1.247972 1.271873 1.286819 1.241359 0.980765 0.990832
0.132000 1.000000 0.031471 0.031765 0.032359 0.033562 0.036044 0.041487 0.054752 0.093251 0.234738 0.837306 1.273635 1.232994 1.257928 1.272618 1.227150 0.995492 1.005402
0.138000 1.000000 0.031472 0.031766 0.032359 0.033563 0.036043 0.041486 0.054750 0.093243 0.234635 0.833559 1.258778 1.217570 1.243491 1.257909 1.212501 1.010508 1.020203
0.144000 1.000000 0.031473 0.031767 0.032360 0.033563 0.036043 0.041485 0.054748 0.093236 0.234528 0.829648 1.243434 1.201729 1.228587 1.242722 1.197439 1.025749 1.035172
0.150000 1.000000 0.031474 0.031768 0.032361 0.033563 0.036043 0.041484 0.054745 0.093229 0.234417 0.825574 1.227632 1.185501 1.213247 1.227085 1.181993 1.041148 1.050243
0.156000 1.000000 0.031475 0.031769 0.032362 0.033564 0.036042 0.041483 0.054743 0.093221 0.234301 0.821343 1.211405 1.168917 1.197499 1.211029 1.166188 1.056633 1.065345
0.162000 1.000000 0.031476 0.031770 0.032362 0.033564 0.036042 0.041482 0.054741 0.093213 0.234182 0.816957 1.194783 1.152005 1.181372 1.194584 1.150053 1.072131 1.080405
0.168000 1.000000 0.031477 0.031771 0.032363 0.033564 0.036041 0.041481 0.054738 0.093204 0.234058 0.812420 1.177797 1.134796 1.164895 1.177779 1.133614 1.087564 1.095344
0.174000 1.000000 0.031478 0.031772 0.032364 0.033564 0.036041 0.041480 0.054736 0.093195 0.233930 0.807736 1.160479 1.117319 1.148098 1.160645 1.116899 1.102850 1.110085
0.180000 1.000000 0.031479 0.031773 0.032365 0.033565 0.036040 0.041478 0.054733 0.093186 0.233798 0.802909 1.142860 1.099602 1.131008 1.143210 1.099933 1.117905 1.124542
0.186000 1.000000 0.031480 0.031773 0.032365 0.033565 0.036040 0.041477 0.054731 0.093177 0.233662 0.797943 1.124969 1.081676 1.113655 1.125505 1.082745 1.132641 1.138630
0.192000 1.000000 0.031481 0.031774 0.032366 0.033565 0.036039 0.041476 0.054728 0.093168 0.233522 0.792843 1.106838 1.063567 1.096067 1.107559 1.065359 1.146967 1.152261
0.198000 1.000000 0.031482 0.031775 0.032367 0.033566 0.036038 0.041475 0.054725 0.093158 0.233378 0.787611 1.088497 1.045304 1.078272 1.089400 1.047802 1.160793 1.165345
0.204000 1.000000 0.031483 0.031776 0.032367 0.033566 0.036038 0.041473 0.054722 0.093148 0.233230 0.782253 1.069974 1.026913 1.060298 1.071057 1.030098 1.174023 1.177787
0.210000 1.000000 0.031483 0.031777 0.032368 0.033566 0.036037 0.041472 0.054720 0.093137 0.233078 0.776772 1.051298 1.008420 1.042171 1.052558 1.012273 1.186561 1.189494
0.216000 1.000000 0.031484 0.031778 0.032368 0.033566 0.036037 0.041471 0.054717 0.093126 0.232921 0.771174 1.032498 0.989852 1.023917 1.033929 0.994351 1.198311 1.200373
0.222000 1.000000 0.031485 0.031778 0.032369 0.033566 0.036036 0.041469 0.054714 0.093115 0.232761 0.765462 1.013600 0.971233 1.005562 1.015197 0.976355 1.209176 1.210329
0.228000 1.000000 0.031486 0.031779 0.032370 0.033567 0.036035 0.041468 0.054711 0.093104 0.232597 0.759641 0.994632 0.952586 0.987131 0.996387 0.958307 1.219060 1.219266
0.234000 1.000000 0.031487 0.031780 0.032370 0.033567 0.036035 0.041467 0.054708 0.093093 0.232429 0.753715 0.975617 0.933935 0.968649 0.977525 0.940230 1.227865 1.227093
0.240000 1.000000 0.031488 0.031781 0.032371 0.033567 0.036034 0.041465 0.054705 0.093081 0.232256 0.747689 0.956582 0.915302 0.950138 0.958635 0.922145 1.235499 1.233717
0.246000 1.000000 0.031489 0.031782 0.032372 0.033567 0.036033 0.041464 0.054701 0.093069 0.232080 0.741566 0.937550 0.896708 0.931621 0.939740 0.904072 1.241871 1.239053
0.252000 1.000000 0.031490 0.031782 0.032372 0.033567 0.036033 0.041462 0.054698 0.093056 0.231900 0.735353 0.918544 0.878174 0.913120 0.920861 0.886031 1.246893 1.243014
0.258000 1.000000 0.031491 0.031783 0.032373 0.033567 0.036032 0.041461 0.054695 0.093044 0.231716 0.729052 0.899586 0.859718 0.894656 0.902020 0.868041 1.250483 1.245521
0.264000 1.000000 0.031491 0.031784 0.032373 0.033568 0.036031 0.041459 0.054692 0.093031 0.231528 0.722669 0.880696 0.841359 0.876247 0.883239 0.850119 1.252561 1.246500
0.270000 1.000000 0.031492 0.031785 0.032374 0.033568 0.036030 0.041458 0.054688 0.093018 0.231336 0.716208 0.861894 0.823114 0.857914 0.864535 0.832283 1.253057 1.245881
0.276000 1.000000 0.031493 0.031785 0.032374 0.033568 0.036030 0.041456 0.054685 0.093004 0.231140 0.709673 0.843199 0.804999 0.839674 0.845929 0.814549 1.251906 1.243607
0.282000 1.000000 0.031494 0.031786 0.032375 0.033568 0.036029 0.041455 0.054681 0.092990 0.230940 0.703069 0.824628 0.787031 0.821545 0.827437 0.796932 1.249052 1.239622
0.288000 1.000000 0.031495 0.031787 0.032375 0.033568 0.036028 0.041453 0.054678 0.092976 0.230736 0.696400 0.806199 0.769223 0.803542 0.809075 0.779447 1.244447 1.233886
0.294000 1.000000 0.031496 0.031788 0.032376 0.033568 0.036027 0.041451 0.054674 0.092962 0.230529 0.689671 0.787927 0.751589 0.785680 0.790860 0.762108 1.238053 1.226361
0.300000 1.000000 0.031496 0.031788 0.032376 0.033568 0.036027 0.041450 0.054670 0.092947 0.230318 0.682885 0.769827 0.734141 0.767974 0.772806 0.744927 1.229847 1.217030
0.306000 1.000000 0.031497 0.031789 0.032377 0.033568 0.036026 0.041448 0.054667 0.092932 0.230102 0.676048 0.751911 0.716891 0.750437 0.754927 0.727916 1.219809 1.205875
0.312000 1.000000 0.031498 0.031790 0.032377 0.033568 0.036025 0.041446 0.054663 0.092917 0.229883 0.669164 0.734194 0.699850 0.733081 0.737235 0.711086 1.207934 1.192900
0.318000 1.000000 0.031499 0.031790 0.032378 0.033568 0.036024 0.041445 0.054659 0.092902 0.229661 0.662235 0.716686 0.683027 0.715919 0.719742 0.694449 1.194235 1.178120
0.324000 1.000000 0.031499 0.031791 0.032378 0.033568 0.036023 0.041443 0.054655 0.092886 0.229434 0.655268 0.699398 0.666431 0.698959 0.702460 0.678012 1.178726 1.161550
0.330000 1.000000 0.031500 0.031792 0.032379 0.033568 0.036022 0.041441 0.054651 0.092870 0.229204 0.648265 0.682341 0.650072 0.682214 0.685397 0.661784 1.161446 1.143237
0.336000 1.000000 0.031501 0.031792 0.032379 0.033568 0.036021 0.041439 0.054647 0.092854 0.228970 0.641232 0.665522 0.633954 0.665690 0.668564 0.645775 1.142436 1.123225
0.342000 1.000000 0.031502 0.031793 0.032380 0.033568 0.036020 0.041438 0.054643 0.092837 0.228732 0.634171 0.648951 0.618086 0.649397 0.651968 0.629991 1.121756 1.101578
0.348000 1.000000 0.031502 0.031794 0.032380 0.033568 0.036019 0.041436 0.054639 0.092821 0.228490 0.627087 0.632633 0.602473 0.633341 0.635617 0.614439 1.099475 1.078367
0.354000 1.000000 0.031503 0.031794 0.032380 0.033568 0.036018 0.041434 0.054635 0.092803 0.228245 0.619983 0.616576 0.587120 0.617530 0.619518 0.599124 1.075673 1.053678
0.360000 1.000000 0.031504 0.031795 0.032381 0.033568 0.036017 0.041432 0.054630 0.092786 0.227996 0.612863 0.600785 0.572032 0.601969 0.603677 0.584051 1.050443 1.027609
0.366000 1.000000 0.031504 0.031795 0.032381 0.033568 0.036017 0.041430 0.054626 0.092768 0.227744 0.605732 0.585265 0.557211 0.586663 0.588099 0.569226 1.023886 1.000262
0.372000 1.000000 0.031505 0.031796 0.032382 0.033568 0.036016 0.041428 0.054622 0.092751 0.227488 0.598592 0.570020 0.542661 0.571616 0.572787 0.554652 0.996113 0.971755
0.378000 1.000000 0.031506 0.031797 0.032382 0.033568 0.036015 0.041426 0.054617 0.092732 0.227228 0.591447 0.555053 0.528385 0.556832 0.557747 0.540332 0.967242 0.942201
0.384000 1.000000 0.031507 0.031797 0.032382 0.033568 0.036013 0.041424 0.054613 0.092714 0.226964 0.584300 0.540367 0.514385 0.542316 0.542981 0.526269 0.937396 0.911734
0.390000 1.000000 0.031507 0.031798 0.032383 0.033567 0.036012 0.041422 0.054608 0.092695 0.226697 0.577155 0.525966 0.500661 0.528068 0.528492 0.512465 0.906710 0.880487
0.396000 1.000000 0.031508 0.031798 0.032383 0.033567 0.036011 0.041420 0.054604 0.092676 0.226427 0.570015 0.511849 0.487214 0.514091 0.514282 0.498923 0.875315 0.848594
0.402000 1.000000 0.031508 0.031799 0.032383 0.033567 0.036010 0.041418 0.054599 0.092657 0.226153 0.562883 0.498018 0.474045 0.500386 0.500353 0.485643 0.843345 0.816194
0.408000 1.000000 0.031509 0.031799 0.032384 0.033567 0.036009 0.041416 0.054594 0.092637 0.225875 0.555763 0.484473 0.461153 0.486955 0.486704 0.472626 0.810943 0.783427
0.414000 1.000000 0.031510 0.031800 0.032384 0.033567 0.036008 0.041414 0.054590 0.092617 0.225594 0.548657 0.471215 0.448539 0.473798 0.473338 0.459872 0.778243 0.750430
0.420000 1.000000 0.031510 0.031800 0.032384 0.033567 0.036007 0.041412 0.054585 0.092597 0.225309 0.541568 0.458243 0.436200 0.460915 0.460253 0.447381 0.745381 0.717339
0.426000 1.000000 0.031511 0.031801 0.032384 0.033567 0.036006 0.041410 0.054580 0.092577 0.225021 0.534499 0.445557 0.424137 0.448306 0.447448 0.435154 0.712492 0.684290
0.432000 1.000000 0.031512 0.031801 0.032385 0.033566 0.036005 0.041407 0.054575 0.092556 0.224730 0.527452 0.433154 0.412346 0.435969 0.434925 0.423188 0.679702 0.651410
0.438000 1.000000 0.031512 0.031802 0.032385 0.033566 0.036004 0.041405 0.054570 0.092535 0.224435 0.520431 0.421033 0.400827 0.423904 0.422681 0.411484 0.647138 0.618823
0.444000 1.000000 0.031513 0.031802 0.032385 0.033566 0.036002 0.041403 0.054565 0.092514 0.224136 0.513438 0.409193 0.389576 0.412108 0.410714 0.400038 0.614913 0.586645
0.450000 1.000000 0.031513 0.031803 0.032385 0.033566 0.036001 0.041401 0.054560 0.092493 0.223835 0.506475 0.397631 0.378592 0.400582 0.399022 0.388851 0.583139 0.554985
0.456000 1.000000 0.031514 0.031803 0.032386 0.033565 0.036000 0.041399 0.054555 0.092471 0.223530 0.499545 0.386344 0.367871 0.389322 0.387604 0.377919 0.551921 0.523943
0.462000 1.000000 0.031514 0.031804 0.032386 0.033565 0.035999 0.041396 0.054550 0.092449 0.223221 0.492649 0.375330 0.357410 0.378325 0.376457 0.367240 0.521348 0.493614
0.468000 1.000000 0.031515 0.031804 0.032386 0.033565 0.035998 0.041394 0.054544 0.092426 0.222909 0.485791 0.364585 0.347207 0.367589 0.365578 0.356813 0.491509 0.464074
0.474000 1.000000 0.031515 0.031804 0.032386 0.033565 0.035996 0.041392 0.054539 0.092404 0.222594 0.478971 0.354107 0.337257 0.357112 0.354964 0.346634 0.462478 0.435405
0.480000 1.000000 0.031516 0.031805 0.032387 0.033564 0.035995 0.041389 0.054534 0.092381 0.222276 0.472193 0.343891 0.327558 0.346890 0.344612 0.336700 0.434321 0.407663
0.486000 1.000000 0.031516 0.031805 0.032387 0.033564 0.035994 0.041387 0.054528 0.092358 0.221954 0.465458 0.333933 0.318106 0.336920 0.334517 0.327009 0.407095 0.380906
0.492000 1.000000 0.031517 0.031806 0.032387 0.033564 0.035993 0.041384 0.054523 0.092335 0.221630 0.458768 0.324232 0.308895 0.327199 0.324679 0.317556 0.380850 0.355177
0.498000 1.000000 0.031517 0.031806 0.032387 0.033563 0.035991 0.041382 0.054517 0.092311 0.221302 0.452124 0.314781 0.299924 0.317723 0.315091 0.308339 0.355624 0.330510
0.504000 0.000000 0.031518 0.031806 0.032387 0.033563 0.035990 0.041380 0.054512 0.092287 0.220970 0.445528 0.305577 0.291187 0.308488 0.305751 0.299355 0.331441 0.306933
0.510000 0.000000 0.031518 0.031807 0.032387 0.033563 0.035989 0.041377 0.054506 0.092263 0.220636 0.438983 0.296615 0.282681 0.299491 0.296654 0.290599 0.308328 0.284459
0.516000 0.000000 0.031519 0.031807 0.032387 0.033562 0.035987 0.041375 0.054500 0.092238 0.220298 0.432489 0.287892 0.274401 0.290728 0.287797 0.282068 0.286297 0.263103
0.522000 0.000000 0.031519 0.031808 0.032388 0.033562 0.035986 0.041372 0.054494 0.092214 0.219958 0.426047 0.279403 0.266343 0.282193 0.279175 0.273758 0.265351 0.242861
0.528000 0.000000 0.031520 0.031808 0.032388 0.033562 0.035984 0.041370 0.054489 0.092189 0.219614 0.419659 0.271144 0.258502 0.273885 0.270783 0.265666 0.245490 0.223729
0.534000 0.000000 0.031520 0.031808 0.032388 0.033561 0.035983 0.041367 0.054483 0.092163 0.219267 0.413326 0.263110 0.250876 0.265798 0.262618 0.257786 0.226707 0.205697
0.540000 0.000000 0.031521 0.031809 0.032388 0.033561 0.035982 0.041364 0.054477 0.092138 0.218917 0.407050 0.255296 0.243458 0.257928 0.254676 0.250117 0.208986 0.188741
0.546000 0.000000 0.031521 0.031809 0.032388 0.033560 0.035980 0.041362 0.054471 0.092112 0.218565 0.400831 0.247699 0.236244 0.250271 0.246952 0.242652 0.192307 0.172845
0.552000 0.000000 0.031521 0.031809 0.032388 0.033560 0.035979 0.041359 0.054465 0.092086 0.218209 0.394671 0.240313 0.229231 0.242823 0.239440 0.235390 0.176649 0.157977
0.558000 0.000000 0.031522 0.031809 0.032388 0.033560 0.035977 0.041356 0.054459 0.092060 0.217850 0.388570 0.233133 0.222415 0.235579 0.232138 0.228324 0.161984 0.144105
0.564000 0.000000 0.031522 0.031810 0.032388 0.033559 0.035976 0.041354 0.054452 0.092033 0.217488 0.382530 0.226156 0.215788 0.228535 0.225041 0.221453 0.148279 0.131198
0.570000 0.000000 0.031523 0.031810 0.032388 0.033559 0.035974 0.041351 0.054446 0.092006 0.217123 0.376550 0.219377 0.209350 0.221687 0.218144 0.214770 0.135502 0.119216
0.576000 0.000000 0.031523 0.031810 0.032388 0.033558 0.035973 0.041348 0.054440 0.091979 0.216756 0.370633 0.212790 0.203094 0.215031 0.211442 0.208273 0.123615 0.108121
0.582000 0.000000 0.031523 0.031811 0.032388 0.033558 0.035971 0.041346 0.054434 0.091952 0.216385 0.364777 0.206392 0.197016 0.208561 0.204931 0.201957 0.112582 0.097869
0.588000 0.000000 0.031524 0.031811 0.032388 0.033557 0.035970 0.041343 0.054427 0.091924 0.216012 0.358986 0.200179 0.191113 0.202275 0.198608 0.195818 0.102363 0.088421
0.594000 0.000000 0.031524 0.031811 0.032388 0.033557 0.035968 0.041340 0.054421 0.091896 0.215635 0.353257 0.194145 0.185380 0.196168 0.192467 0.189852 0.092918 0.079736
0.600000 0.000000 0.031524 0.031811 0.032388 0.033556 0.035967 0.041337 0.054414 0.091868 0.215256 0.347593 0.188286 0.179812 0.190234 0.186504 0.184056 0.084207 0.071764
0.606000 0.000000 0.031525 0.031811 0.032388 0.033556 0.035965 0.041334 0.054408 0.091840 0.214875 0.341993 0.182598 0.174406 0.184472 0.180716 0.178424 0.076189 0.064471
0.612000 0.000000 0.031525 0.031812 0.032388 0.033555 0.035964 0.041331 0.054401 0.091811 0.214490 0.336459 0.177077 0.169158 0.178876 0.175096 0.172954 0.068823 0.057809
0.618000 0.000000 0.031525 0.031812 0.032388 0.033555 0.035962 0.041329 0.054395 0.091782 0.214103 0.330989 0.171718 0.164063 0.173441 0.169642 0.167641 0.062070 0.051739
0.624000 0.000000 0.031526 0.031812 0.032388 0.033554 0.035960 0.041326 0.054388 0.091753 0.213713 0.325585 0.166518 0.159118 0.168165 0.164350 0.162482 0.055892 0.046222
0.630000 0.000000 0.031526 0.031812 0.032388 0.033553 0.035959 0.041323 0.054381 0.091723 0.213320 0.320247 0.161471 0.154318 0.163043 0.159214 0.157473 0.050250 0.041214
0.636000 0.000000 0.031526 0.031812 0.032388 0.033553 0.035957 0.041320 0.054374 0.091694 0.212925 0.314975 0.156574 0.149660 0.158072 0.154231 0.152610 0.045109 0.036684
0.642000 0.000000 0.031527 0.031813 0.032388 0.033552 0.035956 0.041317 0.054367 0.091664 0.212527 0.309768 0.151823 0.145140 0.153246 0.149398 0.147890 0.040428 0.032589
0.648000 0.000000 0.031527 0.031813 0.032388 0.033552 0.035954 0.041314 0.054361 0.091633 0.212126 0.304628 0.147215 0.140755 0.148563 0.144710 0.143308 0.036181 0.028902
0.654000 0.000000 0.031527 0.031813 0.032388 0.033551 0.035952 0.041311 0.054354 0.091603 0.211723 0.299554 0.142744 0.136501 0.144020 0.140163 0.138861 0.032332 0.025582
0.660000 0.000000 0.031527 0.031813 0.032388 0.033550 0.035950 0.041308 0.054347 0.091572 0.211318 0.294546 0.138408 0.132373 0.139611 0.135754 0.134546 0.028847 0.022603
0.666000 0.000000 0.031528 0.031813 0.032388 0.033550 0.035949 0.041305 0.054339 0.091541 0.210909 0.289604 0.134203 0.128369 0.135333 0.131478 0.130360 0.025700 0.019937
0.672000 0.000000 0.031528 0.031813 0.032387 0.033549 0.035947 0.041301 0.054332 0.091510 0.210499 0.284728 0.130124 0.124486 0.131184 0.127333 0.126297 0.022863 0.017552
0.678000 0.000000 0.031528 0.031813 0.032387 0.033548 0.035945 0.041298 0.054325 0.091478 0.210085 0.279919 0.126169 0.120719 0.127160 0.123314 0.122357 0.020311 0.015425
0.684000 0.000000 0.031528 0.031813 0.032387 0.033548 0.035944 0.041295 0.054318 0.091446 0.209670 0.275174 0.122334 0.117066 0.123256 0.119418 0.118535 0.018016 0.013531
0.690000 0.000000 0.031528 0.031814 0.032387 0.033547 0.035942 0.041292 0.054311 0.091414 0.209252 0.270496 0.118616 0.113523 0.119469 0.115643 0.114828 0.015959 0.011849
0.696000 0.000000 0.031529 0.031814 0.032387 0.033546 0.035940 0.041289 0.054303 0.091382 0.208831 0.265882 0.115010 0.110088 0.115798 0.111983 0.111233 0.014117 0.010358
0.702000 0.000000 0.031529 0.031814 0.032387 0.033546 0.035938 0.041286 0.054296 0.091349 0.208408 0.261333 0.111516 0.106757 0.112238 0.108435 0.107746 0.012470 0.009040
0.708000 0.000000 0.031529 0.031814 0.032386 0.033545 0.035936 0.041282 0.054288 0.091317 0.207983 0.256849 0.108127 0.103526 0.108785 0.104998 0.104366 0.010999 0.007873
0.714000 0.000000 0.031529 0.031814 0.032386 0.033544 0.035935 0.041279 0.054281 0.091284 0.207556 0.252430 0.104843 0.100395 0.105438 0.101668 0.101088 0.009690 0.006848
0.720000 0.000000 0.031529 0.031814 0.032386 0.033543 0.035933 0.041276 0.054273 0.091250 0.207126 0.248075 0.101659 0.097358 0.102193 0.098441 0.097910 0.008525 0.005944
0.726000 0.000000 0.031530 0.031814 0.032386 0.033543 0.035931 0.041272 0.054265 0.091217 0.206694 0.243783 0.098573 0.094415 0.099047 0.095315 0.094829 0.007487 0.005150
0.732000 0.000000 0.031530 0.031814 0.032386 0.033542 0.035929 0.041269 0.054258 0.091183 0.206260 0.239554 0.095581 0.091561 0.095997 0.092286 0.091843 0.006570 0.004455
0.738000 0.000000 0.031530 0.031814 0.032385 0.033541 0.035927 0.041266 0.054250 0.091149 0.205823 0.235389 0.092683 0.088795 0.093041 0.089352 0.088949 0.005756 0.003846
0.744000 0.000000 0.031530 0.031814 0.032385 0.033540 0.035925 0.041262 0.054242 0.091114 0.205384 0.231286 0.089872 0.086112 0.090175 0.086509 0.086143 0.005041 0.003319
0.750000 0.000000 0.031530 0.031814 0.032385 0.033539 0.035923 0.041259 0.054234 0.091080 0.204944 0.227244 0.087149 0.083513 0.087397 0.083756 0.083424 0.004404 0.002856
0.756000 0.000000 0.031530 0.031814 0.032385 0.033539 0.035921 0.041256 0.054226 0.091045 0.204501 0.223264 0.084510 0.080993 0.084706 0.081090 0.080789 0.003845 0.002454
0.762000 0.000000 0.031530 0.031814 0.032384 0.033538 0.035919 0.041252 0.054219 0.091010 0.204055 0.219346 0.081952 0.078550 0.082097 0.078507 0.078236 0.003352 0.002105
0.768000 0.000000 0.031530 0.031814 0.032384 0.033537 0.035917 0.041249 0.054211 0.090974 0.203608 0.215488 0.079474 0.076183 0.079569 0.076006 0.075761 0.002920 0.001803
0.774000 0.000000 0.031530 0.031814 0.032384 0.033536 0.035915 0.041245 0.054202 0.090939 0.203159 0.211689 0.077072 0.073888 0.077118 0.073584 0.073364 0.002537 0.001543
0.780000 0.000000 0.031530 0.031814 0.032383 0.033535 0.035913 0.041242 0.054194 0.090903 0.202708 0.207951 0.074744 0.071663 0.074743 0.071238 0.071041 0.002206 0.001315
0.786000 0.000000 0.031530 0.031814 0.032383 0.033534 0.035911 0.041238 0.054186 0.090867 0.202255 0.204271 0.072488 0.069507 0.072443 0.068967 0.068790 0.001912 0.001122
0.792000 0.000000 0.031531 0.031814 0.032383 0.033534 0.035909 0.041235 0.054178 0.090830 0.201799 0.200649 0.070302 0.067418 0.070213 0.066767 0.066610 0.001658 0.000953
0.798000 0.000000 0.031531 0.031814 0.032382 0.033533 0.035907 0.041231 0.054170 0.090794 0.201342 0.197086 0.068184 0.065393 0.068053 0.064638 0.064498 0.001437 0.000811
0.804000 0.000000 0.031531 0.031813 0.032382 0.033532 0.035905 0.041227 0.054161 0.090757 0.200883 0.193579 0.066132 0.063430 0.065960 0.062576 0.062452 0.001242 0.000686
0.810000 0.000000 0.031531 0.031813 0.032382 0.033531 0.035903 0.041224 0.054153 0.090720 0.200422 0.190129 0.064143 0.061528 0.063931 0.060580 0.060470 0.001073 0.000582
0.816000 0.000000 0.031531 0.031813 0.032381 0.033530 0.035901 0.041220 0.054144 0.090682 0.199959 0.186735 0.062216 0.059684 0.061966 0.058648 0.058549 0.000925 0.000492
0.822000 0.000000 0.031531 0.031813 0.032381 0.033529 0.035899 0.041216 0.054136 0.090645 0.199495 0.183396 0.060348 0.057898 0.060062 0.056777 0.056690 0.000797 0.000415
0.828000 0.000000 0.031531 0.031813 0.032381 0.033528 0.035897 0.041213 0.054127 0.090607 0.199028 0.180112 0.058539 0.056166 0.058217 0.054965 0.054889 0.000685 0.000351
0.834000 0.000000 0.031531 0.031813 0.032380 0.033527 0.035895 0.041209 0.054119 0.090569 0.198560 0.176882 0.056785 0.054488 0.056430 0.053212 0.053144 0.000589 0.000294
0.840000 0.000000 0.031531 0.031813 0.032380 0.033526 0.035893 0.041205 0.054110 0.090531 0.198090 0.173706 0.055086 0.052861 0.054698 0.051514 0.051455 0.000508 0.000249
0.846000 0.000000 0.031531 0.031813 0.032379 0.033525 0.035891 0.041201 0.054101 0.090492 0.197618 0.170582 0.053440 0.051284 0.053020 0.049871 0.049819 0.000435 0.000206
0.852000 0.000000 0.031531 0.031812 0.032379 0.033524 0.035888 0.041198 0.054093 0.090453 0.197144 0.167511 0.051844 0.049757 0.051395 0.048280 0.048234 0.000372 0.000172
0.858000 0.000000 0.031530 0.031812 0.032379 0.033523 0.035886 0.041194 0.054084 0.090414 0.196669 0.164491 0.050298 0.048276 0.049820 0.046740 0.046699 0.000320 0.000148
0.864000 0.000000 0.031530 0.031812 0.032378 0.033522 0.035884 0.041190 0.054075 0.090375 0.196192 0.161522 0.048800 0.046841 0.048295 0.045250 0.045214 0.000274 0.000121
0.870000 0.000000 0.031530 0.031812 0.032378 0.033521 0.035882 0.041186 0.054066 0.090335 0.195714 0.158603 0.047349 0.045449 0.046817 0.043808 0.043775 0.000232 0.000101
0.876000 0.000000 0.031530 0.031812 0.032377 0.033520 0.035880 0.041182 0.054057 0.090295 0.195234 0.155734 0.045941 0.044102 0.045385 0.042411 0.042381 0.000197 0.000083
0.882000 0.000000 0.031530 0.031811 0.032377 0.033519 0.035877 0.041178 0.054048 0.090255 0.194752 0.152914 0.044579 0.042795 0.043999 0.041060 0.041033 0.000169 0.000068
0.888000 0.000000 0.031530 0.031811 0.032376 0.033518 0.035875 0.041174 0.054039 0.090215 0.194269 0.150143 0.043257 0.041529 0.042655 0.039751 0.039726 0.000147 0.000061
0.894000 0.000000 0.031530 0.031811 0.032376 0.033517 0.035873 0.041171 0.054030 0.090175 0.193784 0.147419 0.041977 0.040301 0.041353 0.038485 0.038461 0.000125 0.000046
0.900000 0.000000 0.031530 0.031811 0.032375 0.033516 0.035871 0.041167 0.054021 0.090134 0.193298 0.144742 0.040737 0.039111 0.040092 0.037260 0.037236 0.000104 0.000039
0.906000 0.000000 0.031530 0.031810 0.032375 0.033515 0.035868 0.041163 0.054011 0.090093 0.192810 0.142111 0.039534 0.037958 0.038870 0.036074 0.036051 0.000089 0.000033
0.912000 0.000000 0.031530 0.031810 0.032374 0.033513 0.035866 0.041159 0.054002 0.090052 0.192321 0.139526 0.038369 0.036840 0.037687 0.034926 0.034902 0.000075 0.000027
0.918000 0.000000 0.031529 0.031810 0.032374 0.033512 0.035864 0.041155 0.053993 0.090010 0.191831 0.136986 0.037239 0.035757 0.036540 0.033815 0.033791 0.000063 0.000022
0.924000 0.000000 0.031529 0.031810 0.032373 0.033511 0.035861 0.041150 0.053983 0.089968 0.191339 0.134490 0.036145 0.034707 0.035429 0.032739 0.032715 0.000053 0.000020
0.930000 0.000000 0.031529 0.031809 0.032372 0.033510 0.035859 0.041146 0.053974 0.089926 0.190846 0.132039 0.035084 0.033689 0.034353 0.031698 0.031674 0.000047 0.000016
0.936000 0.000000 0.031529 0.031809 0.032372 0.033509 0.035857 0.041142 0.053964 0.089884 0.190351 0.129630 0.034055 0.032702 0.033310 0.030692 0.030664 0.000040 0.000012
0.942000 0.000000 0.031529 0.031809 0.032371 0.033508 0.035854 0.041138 0.053955 0.089842 0.189855 0.127264 0.033059 0.031745 0.032300 0.029716 0.029688 0.000032 0.000010
0.948000 0.000000 0.031529 0.031808 0.032371 0.033507 0.035852 0.041134 0.053945 0.089799 0.189358 0.124940 0.032093 0.030818 0.031322 0.028772 0.028742 0.000029 0.000006
0.954000 0.000000 0.031528 0.031808 0.032370 0.033505 0.035850 0.041130 0.053935 0.089756 0.188859 0.122657 0.031157 0.029919 0.030374 0.027860 0.027827 0.000022 0.000006
0.960000 0.000000 0.031528 0.031808 0.032370 0.033504 0.035847 0.041126 0.053926 0.089713 0.188360 0.120415 0.030249 0.029047 0.029455 0.026976 0.026941 0.000019 0.000006
0.966000 0.000000 0.031528 0.031807 0.032369 0.033503 0.035845 0.041121 0.053916 0.089670 0.187859 0.118213 0.029369 0.028202 0.028565 0.026121 0.026084 0.000017 0.000004
0.972000 0.000000 0.031528 0.031807 0.032368 0.033502 0.035842 0.041117 0.053906 0.089626 0.187357 0.116050 0.028516 0.027383 0.027703 0.025292 0.025253 0.000014 0.000006
0.978000 0.000000 0.031528 0.031807 0.032368 0.033500 0.035840 0.041113 0.053896 0.089582 0.186853 0.113926 0.027690 0.026589 0.026868 0.024492 0.024450 0.000012 0.000004
0.984000 0.000000 0.031527 0.031806 0.032367 0.033499 0.035837 0.041109 0.053886 0.089538 0.186349 0.111840 0.026888 0.025819 0.026058 0.023716 0.023672 0.000010 0.000004
0.990000 0.000000 0.031527 0.031806 0.032366 0.033498 0.035835 0.041104 0.053876 0.089494 0.185843 0.109791 0.026111 0.025072 0.025274 0.022966 0.022918 0.000009 0.000004
0.996000 0.000000 0.031527 0.031806 0.032366 0.033497 0.035832 0.041100 0.053866 0.089449 0.185337 0.107780 0.025357 0.024348 0.024514 0.022240 0.022190 0.000007 0.000004
1.002000 0.000000 0.031527 0.031805 0.032365 0.033495 0.035830 0.041096 0.053856 0.089405 0.184829 0.105805 0.024627 0.023646 0.023778 0.021537 0.021484 0.000005 0.000000
1.008000 0.000000 0.031526 0.031805 0.032364 0.033494 0.035827 0.041091 0.053846 0.089360 0.184320 0.103865 0.023918 0.022965 0.023065 0.020856 0.020800 0.000003 0.000004
1.014000 0.000000 0.031526 0.031804 0.032364 0.033493 0.035825 0.041087 0.053836 0.089314 0.183811 0.101961 0.023232 0.022305 0.022374 0.020197 0.020139 0.000003 0.000002
1.020000 0.000000 0.031526 0.031804 0.032363 0.033492 0.035822 0.041082 0.053826 0.089269 0.183300 0.100092 0.022566 0.021665 0.021704 0.019560 0.019499 0.000005 0.000000
1.026000 0.000000 0.031525 0.031803 0.032362 0.033490 0.035820 0.041078 0.053815 0.089223 0.182788 0.098257 0.021920 0.021044 0.021055 0.018943 0.018879 0.000004 0.000000
1.032000 0.000000 0.031525 0.031803 0.032361 0.033489 0.035817 0.041074 0.053805 0.089177 0.182276 0.096455 0.021294 0.020442 0.020426 0.018347 0.018279 0.000004 0.000000
1.038000 0.000000 0.031525 0.031803 0.032361 0.033487 0.035814 0.041069 0.053795 0.089131 0.181762 0.094686 0.020687 0.019859 0.019817 0.017769 0.017698 0.000004 0.000000
1.044000 0.000000 0.031524 0.031802 0.032360 0.033486 0.035812 0.041065 0.053784 0.089085 0.181248 0.092949 0.020097 0.019292 0.019226 0.017209 0.017137 0.000002 0.000000
1.050000 0.000000 0.031524 0.031802 0.032359 0.033485 0.035809 0.041060 0.053774 0.089038 0.180733 0.091245 0.019526 0.018743 0.018654 0.016668 0.016592 0.000004 0.000000
1.056000 0.000000 0.031524 0.031801 0.032358 0.033483 0.035807 0.041055 0.053763 0.088992 0.180217 0.089571 0.018972 0.018210 0.018099 0.016144 0.016066 0.000000 0.000000
1.062000 0.000000 0.031523 0.031801 0.032358 0.033482 0.035804 0.041051 0.053752 0.088945 0.179700 0.087928 0.018435 0.017693 0.017562 0.015637 0.015555 0.000000 0.000000
1.068000 0.000000 0.031523 0.031800 0.032357 0.033481 0.035801 0.041046 0.053742 0.088897 0.179182 0.086316 0.017914 0.017192 0.017041 0.015146 0.015062 0.000004 0.000000
1.074000 0.000000 0.031523 0.031800 0.032356 0.033479 0.035798 0.041042 0.053731 0.088850 0.178664 0.084734 0.017408 0.016706 0.016536 0.014671 0.014584 0.000000 0.000000
1.080000 0.000000 0.031522 0.031799 0.032355 0.033478 0.035796 0.041037 0.053720 0.088802 0.178145 0.083180 0.016918 0.016234 0.016047 0.014211 0.014122 0.000000 0.000000
1.086000 0.000000 0.031522 0.031799 0.032354 0.033476 0.035793 0.041032 0.053710 0.088754 0.177625 0.081656 0.016442 0.015776 0.015572 0.013766 0.013674 0.000002 0.000000
1.092000 0.000000 0.031521 0.031798 0.032354 0.033475 0.035790 0.041028 0.053699 0.088706 0.177104 0.080159 0.015981 0.015332 0.015112 0.013335 0.013241 0.000000 0.000000
1.098000 0.000000 0.031521 0.031797 0.032353 0.033473 0.035788 0.041023 0.053688 0.088658 0.176583 0.078690 0.015533 0.014901 0.014667 0.012918 0.012821 0.000000 0.000000
1.104000 0.000000 0.031521 0.031797 0.032352 0.033472 0.035785 0.041018 0.053677 0.088609 0.176061 0.077249 0.015099 0.014484 0.014235 0.012514 0.012415 0.000000 0.000000
1.110000 0.000000 0.031520 0.031796 0.032351 0.033470 0.035782 0.041013 0.053666 0.088560 0.175539 0.075834 0.014677 0.014078 0.013816 0.012123 0.012022 0.000000 0.000000
1.116000 0.000000 0.031520 0.031796 0.032350 0.033469 0.035779 0.041009 0.053655 0.088511 0.175016 0.074446 0.014268 0.013685 0.013411 0.011745 0.011642 0.000000 0.000000
1.122000 0.000000 0.031519 0.031795 0.032349 0.033467 0.035776 0.041004 0.053644 0.088462 0.174492 0.073083 0.013871 0.013303 0.013017 0.011378 0.011274 0.000000 0.000000
1.128000 0.000000 0.031519 0.031795 0.032348 0.033466 0.035774 0.040999 0.053632 0.088413 0.173968 0.071746 0.013486 0.012932 0.012636 0.011024 0.010917 0.000000 0.000000
1.134000 0.000000 0.031518 0.031794 0.032347 0.033464 0.035771 0.040994 0.053621 0.088363 0.173443 0.070434 0.013112 0.012572 0.012266 0.010681 0.010571 0.000000 0.000000
1.140000 0.000000 0.031518 0.031793 0.032347 0.033463 0.035768 0.040989 0.053610 0.088313 0.172918 0.069146 0.012749 0.012223 0.011908 0.010349 0.010238 0.000000 0.000000
1.146000 0.000000 0.031517 0.031793 0.032346 0.033461 0.035765 0.040984 0.053599 0.088263 0.172393 0.067882 0.012397 0.011885 0.011560 0.010026 0.009914 0.000000 0.000000
1.152000 0.000000 0.031517 0.031792 0.032345 0.033460 0.035762 0.040980 0.053587 0.088213 0.171866 0.066642 0.012056 0.011556 0.011223 0.009715 0.009601 0.000000 0.000000
1.158000 0.000000 0.031516 0.031791 0.032344 0.033458 0.035759 0.040975 0.053576 0.088162 0.171340 0.065425 0.011724 0.011237 0.010897 0.009413 0.009298 0.000000 0.000000
1.164000 0.000000 0.031516 0.031791 0.032343 0.033457 0.035756 0.040970 0.053564 0.088111 0.170813 0.064231 0.011403 0.010927 0.010580 0.009122 0.009005 0.000000 0.000000
1.170000 0.000000 0.031515 0.031790 0.032342 0.033455 0.035754 0.040965 0.053553 0.088060 0.170286 0.063059 0.011090 0.010627 0.010273 0.008840 0.008720 0.000000 0.000000
1.176000 0.000000 0.031515 0.031789 0.032341 0.033453 0.035751 0.040960 0.053541 0.088009 0.169758 0.061909 0.010787 0.010335 0.009975 0.008565 0.008445 0.000000 0.000000
1.182000 0.000000 0.031514 0.031789 0.032340 0.033452 0.035748 0.040955 0.053530 0.087958 0.169230 0.060781 0.010493 0.010052 0.009686 0.008300 0.008179 0.000000 0.000000
1.188000 0.000000 0.031514 0.031788 0.032339 0.033450 0.035745 0.040950 0.053518 0.087906 0.168701 0.059674 0.010207 0.009777 0.009406 0.008044 0.007922 0.000000 0.000000
1.194000 0.000000 0.031513 0.031787 0.032338 0.033448 0.035742 0.040945 0.053506 0.087854 0.168173 0.058587 0.009929 0.009509 0.009135 0.007795 0.007672 0.000000 0.000000
1.200000 0.000000 0.031513 0.031787 0.032337 0.033447 0.035739 0.040940 0.053494 0.087802 0.167644 0.057521 0.009660 0.009250 0.008871 0.007555 0.007430 0.000000 0.000000
1.206000 0.000000 0.031512 0.031786 0.032336 0.033445 0.035736 0.040934 0.053483 0.087750 0.167114 0.056475 0.009398 0.008998 0.008616 0.007322 0.007197 0.000000 0.000000
1.212000 0.000000 0.031511 0.031785 0.032335 0.033443 0.035733 0.040929 0.053471 0.087698 0.166585 0.055449 0.009144 0.008754 0.008368 0.007096 0.006971 0.000000 0.000000
1.218000 0.000000 0.031511 0.031784 0.032334 0.033442 0.035730 0.040924 0.053459 0.087645 0.166055 0.054442 0.008897 0.008516 0.008128 0.006878 0.006752 0.000000 0.000000
1.224000 0.000000 0.031510 0.031784 0.032333 0.033440 0.035727 0.040919 0.053447 0.087592 0.165525 0.053454 0.008658 0.008286 0.007895 0.006666 0.006540 0.000000 0.000000
1.230000 0.000000 0.031510 0.031783 0.032332 0.033438 0.035724 0.040914 0.053435 0.087539 0.164995 0.052484 0.008425 0.008062 0.007669 0.006462 0.006334 0.000000 0.000000
1.236000 0.000000 0.031509 0.031782 0.032331 0.033437 0.035721 0.040909 0.053423 0.087486 0.164465 0.051533 0.008199 0.007845 0.007449 0.006263 0.006135 0.000000 0.000000
1.242000 0.000000 0.031508 0.031781 0.032330 0.033435 0.035717 0.040903 0.053411 0.087432 0.163935 0.050599 0.007979 0.007634 0.007237 0.006072 0.005942 0.000000 0.000000
1.248000 0.000000 0.031508 0.031781 0.032329 0.033433 0.035714 0.040898 0.053398 0.087379 0.163404 0.049683 0.007766 0.007428 0.007030 0.005885 0.005756 0.000000 0.000000
1.254000 0.000000 0.031507 0.031780 0.032327 0.033431 0.035711 0.040893 0.053386 0.087325 0.162874 0.048784 0.007559 0.007229 0.006830 0.005705 0.005576 0.000000 0.000000
1.260000 0.000000 0.031506 0.031779 0.032326 0.033430 0.035708 0.040887 0.053374 0.087271 0.162343 0.047902 0.007358 0.007036 0.006636 0.005530 0.005401 0.000000 0.000000
1.266000 0.000000 0.031506 0.031778 0.032325 0.033428 0.035705 0.040882 0.053362 0.087217 0.161813 0.047037 0.007163 0.006847 0.006448 0.005362 0.005232 0.000000 0.000000
1.272000 0.000000 0.031505 0.031777 0.032324 0.033426 0.035702 0.040877 0.053349 0.087162 0.161282 0.046188 0.006973 0.006665 0.006265 0.005198 0.005068 0.000000 0.000000
1.278000 0.000000 0.031504 0.031777 0.032323 0.033424 0.035699 0.040871 0.053337 0.087107 0.160751 0.045355 0.006788 0.006488 0.006087 0.005040 0.004909 0.000000 0.000000
1.284000 0.000000 0.031504 0.031776 0.032322 0.033422 0.035695 0.040866 0.053324 0.087052 0.160220 0.044538 0.006609 0.006315 0.005915 0.004886 0.004756 0.000000 0.000000
1.290000 0.000000 0.031503 0.031775 0.032321 0.033421 0.035692 0.040861 0.053312 0.086997 0.159690 0.043736 0.006435 0.006147 0.005749 0.004737 0.004607 0.000000 0.000000
1.296000 0.000000 0.031502 0.031774 0.032319 0.033419 0.035689 0.040855 0.053299 0.086942 0.159159 0.042949 0.006266 0.005985 0.005587 0.004593 0.004463 0.000000 0.000000
1.302000 0.000000 0.031501 0.031773 0.032318 0.033417 0.035686 0.040850 0.053287 0.086887 0.158629 0.042177 0.006101 0.005827 0.005430 0.004454 0.004324 0.000000 0.000000
1.308000 0.000000 0.031501 0.031772 0.032317 0.033415 0.035683 0.040844 0.053274 0.086831 0.158098 0.041419 0.005941 0.005673 0.005277 0.004318 0.004189 0.000000 0.000000
1.314000 0.000000 0.031500 0.031771 0.032316 0.033413 0.035679 0.040839 0.053261 0.086775 0.157568 0.040676 0.005786 0.005524 0.005129 0.004188 0.004058 0.000000 0.000000
1.320000 0.000000 0.031499 0.031770 0.032315 0.033411 0.035676 0.040833 0.053248 0.086719 0.157038 0.039946 0.005635 0.005379 0.004985 0.004061 0.003932 0.000000 0.000000
1.326000 0.000000 0.031499 0.031770 0.032313 0.033410 0.035673 0.040828 0.053236 0.086663 0.156508 0.039231 0.005488 0.005237 0.004846 0.003938 0.003809 0.000000 0.000000
1.332000 0.000000 0.031498 0.031769 0.032312 0.033408 0.035670 0.040822 0.053223 0.086606 0.155978 0.038528 0.005346 0.005100 0.004710 0.003819 0.003690 0.000000 0.000000
1.338000 0.000000 0.031497 0.031768 0.032311 0.033406 0.035666 0.040817 0.053210 0.086549 0.155448 0.037839 0.005207 0.004967 0.004579 0.003704 0.003576 0.000000 0.000000
1.344000 0.000000 0.031496 0.031767 0.032310 0.033404 0.035663 0.040811 0.053197 0.086493 0.154918 0.037163 0.005072 0.004838 0.004451 0.003592 0.003464 0.000000 0.000000
1.350000 0.000000 0.031495 0.031766 0.032308 0.033402 0.035660 0.040805 0.053184 0.086436 0.154389 0.036500 0.004941 0.004712 0.004328 0.003483 0.003357 0.000000 0.000000
1.356000 0.000000 0.031495 0.031765 0.032307 0.033400 0.035656 0.040800 0.053171 0.086378 0.153860 0.035849 0.004813 0.004589 0.004207 0.003379 0.003252 0.000000 0.000000
1.362000 0.000000 0.031494 0.031764 0.032306 0.033398 0.035653 0.040794 0.053158 0.086321 0.153331 0.035210 0.004690 0.004471 0.004091 0.003277 0.003152 0.000000 0.000000
1.368000 0.000000 0.031493 0.031763 0.032305 0.033396 0.035650 0.040788 0.053145 0.086263 0.152802 0.034583 0.004569 0.004355 0.003978 0.003178 0.003054 0.000000 0.000000
1.374000 0.000000 0.031492 0.031762 0.032303 0.033394 0.035646 0.040783 0.053131 0.086205 0.152274 0.033968 0.004453 0.004242 0.003868 0.003083 0.002959 0.000000 0.000000
1.380000 0.000000 0.031491 0.031761 0.032302 0.033392 0.035643 0.040777 0.053118 0.086147 0.151746 0.033365 0.004339 0.004133 0.003761 0.002991 0.002867 0.000000 0.000000
1.386000 0.000000 0.031490 0.031760 0.032301 0.033390 0.035639 0.040771 0.053105 0.086089 0.151218 0.032773 0.004228 0.004027 0.003658 0.002901 0.002778 0.000000 0.000000
1.392000 0.000000 0.031490 0.031759 0.032299 0.033388 0.035636 0.040765 0.053091 0.086031 0.150691 0.032192 0.004120 0.003923 0.003557 0.002814 0.002692 0.000000 0.000000
1.398000 0.000000 0.031489 0.031758 0.032298 0.033386 0.035632 0.040760 0.053078 0.085972 0.150164 0.031621 0.004015 0.003823 0.003459 0.002730 0.002609 0.000000 0.000000
1.404000 0.000000 0.031488 0.031757 0.032297 0.033384 0.035629 0.040754 0.053065 0.085913 0.149638 0.031062 0.003913 0.003725 0.003364 0.002649 0.002528 0.000000 0.000000
1.410000 0.000000 0.031487 0.031756 0.032295 0.033382 0.035625 0.040748 0.053051 0.085854 0.149111 0.030513 0.003814 0.003630 0.003272 0.002569 0.002450 0.000000 0.000000
1.416000 0.000000 0.031486 0.031755 0.032294 0.033380 0.035622 0.040742 0.053038 0.085795 0.148585 0.029974 0.003718 0.003537 0.003183 0.002493 0.002374 0.000000 0.000000
1.422000 0.000000 0.031485 0.031754 0.032293 0.033378 0.035618 0.040736 0.053024 0.085736 0.148060 0.029445 0.003624 0.003447 0.003096 0.002419 0.002301 0.000000 0.000000
1.428000 0.000000 0.031484 0.031753 0.032291 0.033376 0.035615 0.040730 0.053010 0.085677 0.147535 0.028926 0.003533 0.003360 0.003012 0.002347 0.002229 0.000000 0.000000
1.434000 0.000000 0.031483 0.031752 0.032290 0.033374 0.035611 0.040724 0.052997 0.085617 0.147011 0.028417 0.003444 0.003274 0.002930 0.002277 0.002161 0.000000 0.000000
1.440000 0.000000 0.031482 0.031751 0.032288 0.033372 0.035608 0.040718 0.052983 0.085557 0.146487 0.027917 0.003358 0.003192 0.002850 0.002209 0.002094 0.000000 0.000000
1.446000 0.000000 0.031481 0.031749 0.032287 0.033369 0.035604 0.040712 0.052969 0.085497 0.145963 0.027427 0.003274 0.003111 0.002773 0.002144 0.002029 0.000000 0.000000
1.452000 0.000000 0.031480 0.031748 0.032286 0.033367 0.035601 0.040706 0.052955 0.085437 0.145440 0.026946 0.003192 0.003033 0.002697 0.002080 0.001967 0.000000 0.000000
1.458000 0.000000 0.031480 0.031747 0.032284 0.033365 0.035597 0.040700 0.052941 0.085376 0.144917 0.026474 0.003112 0.002956 0.002625 0.002019 0.001907 0.000000 0.000000
1.464000 0.000000 0.031479 0.031746 0.032283 0.033363 0.035594 0.040694 0.052928 0.085316 0.144395 0.026010 0.003035 0.002882 0.002554 0.001959 0.001848 0.000000 0.000000
1.470000 0.000000 0.031478 0.031745 0.032281 0.033361 0.035590 0.040688 0.052914 0.085255 0.143874 0.025555 0.002960 0.002810 0.002485 0.001901 0.001791 0.000000 0.000000
1.476000 0.000000 0.031477 0.031744 0.032280 0.033359 0.035586 0.040682 0.052900 0.085194 0.143353 0.025109 0.002886 0.002740 0.002418 0.001845 0.001737 0.000000 0.000000
1.482000 0.000000 0.031476 0.031743 0.032278 0.033357 0.035583 0.040676 0.052885 0.085133 0.142833 0.024671 0.002815 0.002672 0.002353 0.001791 0.001683 0.000000 0.000000
1.488000 0.000000 0.031475 0.031742 0.032277 0.033354 0.035579 0.040670 0.052871 0.085071 0.142313 0.024241 0.002745 0.002605 0.002290 0.001739 0.001631 0.000000 0.000000
1.494000 0.000000 0.031474 0.031740 0.032275 0.033352 0.035575 0.040664 0.052857 0.085010 0.141794 0.023819 0.002678 0.002540 0.002228 0.001688 0.001581 0.000000 0.000000
1.500000 0.000000 0.031473 0.031739 0.032274 0.033350 0.035572 0.040658 0.052843 0.084948 0.141275 0.023404 0.002612 0.002477 0.002169 0.001638 0.001533 0.000000 0.000000
1.506000 0.000000 0.031472 0.031738 0.032272 0.033348 0.035568 0.040652 0.052829 0.084886 0.140757 0.022998 0.002548 0.002416 0.002111 0.001590 0.001486 0.000000 0.000000
1.512000 0.000000 0.031471 0.031737 0.032271 0.033345 0.035564 0.040645 0.052814 0.084824 0.140240 0.022599 0.002485 0.002356 0.002055 0.001543 0.001441 0.000000 0.000000
1.518000 0.000000 0.031469 0.031736 0.032269 0.033343 0.035561 0.040639 0.052800 0.084762 0.139724 0.022207 0.002425 0.002298 0.002000 0.001498 0.001396 0.000000 0.000000
1.524000 0.000000 0.031468 0.031734 0.032268 0.033341 0.035557 0.040633 0.052786 0.084700 0.139208 0.021823 0.002366 0.002241 0.001947 0.001454 0.001354 0.000000 0.000000
1.530000 0.000000 0.031467 0.031733 0.032266 0.033339 0.035553 0.040627 0.052771 0.084637 0.138692 0.021446 0.002308 0.002186 0.001895 0.001412 0.001312 0.000000 0.000000
1.536000 0.000000 0.031466 0.031732 0.032265 0.033336 0.035549 0.040620 0.052757 0.084575 0.138178 0.021075 0.002252 0.002133 0.001845 0.001371 0.001272 0.000000 0.000000
1.542000 0.000000 0.031465 0.031731 0.032263 0.033334 0.035546 0.040614 0.052742 0.084512 0.137664 0.020712 0.002197 0.002080 0.001796 0.001331 0.001233 0.000000 0.000000
1.548000 0.000000 0.031464 0.031729 0.032261 0.033332 0.035542 0.040608 0.052728 0.084449 0.137151 0.020355 0.002145 0.002030 0.001749 0.001292 0.001196 0.000000 0.000000
1.554000 0.000000 0.031463 0.031728 0.032260 0.033330 0.035538 0.040601 0.052713 0.084385 0.136639 0.020005 0.002093 0.001980 0.001702 0.001254 0.001160 0.000000 0.000000
1.560000 0.000000 0.031462 0.031727 0.032258 0.033327 0.035534 0.040595 0.052698 0.084322 0.136127 0.019661 0.002042 0.001932 0.001658 0.001218 0.001124 0.000000 0.000000
1.566000 0.000000 0.031461 0.031726 0.032257 0.033325 0.035530 0.040589 0.052684 0.084259 0.135616 0.019324 0.001993 0.001885 0.001614 0.001183 0.001089 0.000000 0.000000
1.572000 0.000000 0.031460 0.031724 0.032255 0.033323 0.035527 0.040582 0.052669 0.084195 0.135106 0.018993 0.001945 0.001839 0.001572 0.001149 0.001056 0.000000 0.000000
1.578000 0.000000 0.031458 0.031723 0.032253 0.033320 0.035523 0.040576 0.052654 0.084131 0.134597 0.018667 0.001899 0.001794 0.001531 0.001115 0.001024 0.000000 0.000000
1.584000 0.000000 0.031457 0.031722 0.032252 0.033318 0.035519 0.040569 0.052639 0.084067 0.134088 0.018348 0.001853 0.001751 0.001490 0.001083 0.000994 0.000000 0.000000
1.590000 0.000000 0.031456 0.031720 0.032250 0.033315 0.035515 0.040563 0.052624 0.084003 0.133581 0.018034 0.001809 0.001709 0.001452 0.001052 0.000963 0.000000 0.000000
1.596000 0.000000 0.031455 0.031719 0.032248 0.033313 0.035511 0.040556 0.052609 0.083938 0.133074 0.017727 0.001766 0.001667 0.001414 0.001022 0.000934 0.000000 0.000000
1.602000 0.000000 0.031454 0.031718 0.032247 0.033311 0.035507 0.040550 0.052594 0.083874 0.132568 0.017425 0.001724 0.001628 0.001377 0.000992 0.000906 0.000000 0.000000
1.608000 0.000000 0.031453 0.031716 0.032245 0.033308 0.035503 0.040543 0.052579 0.083809 0.132063 0.017129 0.001683 0.001589 0.001341 0.000963 0.000878 0.000000 0.000000
1.614000 0.000000 0.031451 0.031715 0.032243 0.033306 0.035499 0.040537 0.052564 0.083744 0.131558 0.016838 0.001643 0.001551 0.001307 0.000936 0.000852 0.000000 0.000000
1.620000 0.000000 0.031450 0.031714 0.032242 0.033303 0.035495 0.040530 0.052549 0.083679 0.131055 0.016552 0.001604 0.001514 0.001273 0.000909 0.000826 0.000000 0.000000
1.626000 0.000000 0.031449 0.031712 0.032240 0.033301 0.035491 0.040524 0.052534 0.083614 0.130552 0.016271 0.001566 0.001478 0.001240 0.000883 0.000801 0.000000 0.000000
1.632000 0.000000 0.031448 0.031711 0.032238 0.033299 0.035487 0.040517 0.052519 0.083549 0.130051 0.015996 0.001529 0.001442 0.001208 0.000857 0.000777 0.000000 0.000000
1.638000 0.000000 0.031447 0.031710 0.032237 0.033296 0.035483 0.040510 0.052503 0.083483 0.129550 0.015725 0.001494 0.001408 0.001177 0.000833 0.000754 0.000000 0.000000
1.644000 0.000000 0.031445 0.031708 0.032235 0.033294 0.035479 0.040504 0.052488 0.083417 0.129050 0.015460 0.001459 0.001375 0.001146 0.000809 0.000730 0.000000 0.000000
1.650000 0.000000 0.031444 0.031707 0.032233 0.033291 0.035475 0.040497 0.052473 0.083352 0.128551 0.015199 0.001425 0.001342 0.001117 0.000786 0.000709 0.000000 0.000000
1.656000 0.000000 0.031443 0.031705 0.032231 0.033289 0.035471 0.040490 0.052457 0.083286 0.128053 0.014943 0.001391 0.001310 0.001088 0.000764 0.000687 0.000000 0.000000
1.662000 0.000000 0.031442 0.031704 0.032229 0.033286 0.035467 0.040484 0.052442 0.083219 0.127556 0.014692 0.001359 0.001279 0.001060 0.000742 0.000667 0.000000 0.000000
1.668000 0.000000 0.031440 0.031702 0.032228 0.033284 0.035463 0.040477 0.052426 0.083153 0.127060 0.014445 0.001327 0.001250 0.001033 0.000721 0.000646 0.000000 0.000000
1.674000 0.000000 0.031439 0.031701 0.032226 0.033281 0.035459 0.040470 0.052411 0.083087 0.126565 0.014203 0.001296 0.001220 0.001007 0.000700 0.000627 0.000000 0.000000
1.680000 0.000000 0.031438 0.031700 0.032224 0.033279 0.035455 0.040463 0.052395 0.083020 0.126070 0.013965 0.001266 0.001192 0.000981 0.000680 0.000608 0.000000 0.000000
1.686000 0.000000 0.031436 0.031698 0.032222 0.033276 0.035451 0.040457 0.052380 0.082953 0.125577 0.013731 0.001237 0.001164 0.000956 0.000661 0.000590 0.000000 0.000000
1.692000 0.000000 0.031435 0.031697 0.032221 0.033273 0.035447 0.040450 0.052364 0.082886 0.125085 0.013501 0.001208 0.001137 0.000932 0.000642 0.000572 0.000000 0.000000
1.698000 0.000000 0.031434 0.031695 0.032219 0.033271 0.035443 0.040443 0.052348 0.082819 0.124594 0.013276 0.001180 0.001110 0.000908 0.000624 0.000555 0.000000 0.000000
1.704000 0.000000 0.031433 0.031694 0.032217 0.033268 0.035439 0.040436 0.052333 0.082752 0.124104 0.013055 0.001153 0.001084 0.000885 0.000607 0.000538 0.000000 0.000000
1.710000 0.000000 0.031431 0.031692 0.032215 0.033266 0.035434 0.040429 0.052317 0.082685 0.123615 0.012838 0.001127 0.001059 0.000863 0.000589 0.000522 0.000000 0.000000
1.716000 0.000000 0.031430 0.031691 0.032213 0.033263 0.035430 0.040422 0.052301 0.082617 0.123126 0.012624 0.001101 0.001034 0.000841 0.000573 0.000507 0.000000 0.000000
1.722000 0.000000 0.031428 0.031689 0.032211 0.033260 0.035426 0.040415 0.052285 0.082550 0.122639 0.012415 0.001076 0.001010 0.000820 0.000557 0.000491 0.000000 0.000000
1.728000 0.000000 0.031427 0.031688 0.032209 0.033258 0.035422 0.040408 0.052269 0.082482 0.122153 0.012209 0.001051 0.000987 0.000799 0.000541 0.000477 0.000000 0.000000
1.734000 0.000000 0.031426 0.031686 0.032207 0.033255 0.035418 0.040401 0.052253 0.082414 0.121668 0.012007 0.001028 0.000964 0.000779 0.000526 0.000463 0.000000 0.000000
1.740000 0.000000 0.031424 0.031685 0.032206 0.033253 0.035414 0.040394 0.052237 0.082346 0.121184 0.011808 0.001004 0.000942 0.000760 0.000511 0.000449 0.000000 0.000000
1.746000 0.000000 0.031423 0.031683 0.032204 0.033250 0.035409 0.040387 0.052221 0.082277 0.120701 0.011613 0.000981 0.000921 0.000741 0.000497 0.000435 0.000000 0.000000
1.752000 0.000000 0.031422 0.031681 0.032202 0.033247 0.035405 0.040380 0.052205 0.082209 0.120220 0.011422 0.000959 0.000899 0.000722 0.000483 0.000422 0.000000 0.000000
1.758000 0.000000 0.031420 0.031680 0.032200 0.033245 0.035401 0.040373 0.052189 0.082141 0.119739 0.011233 0.000937 0.000879 0.000704 0.000470 0.000410 0.000000 0.000000
1.764000 0.000000 0.031419 0.031678 0.032198 0.033242 0.035397 0.040366 0.052173 0.082072 0.119259 0.011049 0.000916 0.000859 0.000686 0.000456 0.000398 0.000000 0.000000
1.770000 0.000000 0.031417 0.031677 0.032196 0.033239 0.035392 0.040359 0.052156 0.082003 0.118781 0.010868 0.000896 0.000839 0.000669 0.000444 0.000386 0.000000 0.000000
1.776000 0.000000 0.031416 0.031675 0.032194 0.033236 0.035388 0.040352 0.052140 0.081934 0.118303 0.010689 0.000875 0.000820 0.000653 0.000431 0.000374 0.000000 0.000000
1.782000 0.000000 0.031414 0.031673 0.032192 0.033234 0.035384 0.040345 0.052124 0.081865 0.117827 0.010514 0.000856 0.000802 0.000637 0.000420 0.000363 0.000000 0.000000
1.788000 0.000000 0.031413 0.031672 0.032190 0.033231 0.035379 0.040338 0.052107 0.081796 0.117352 0.010342 0.000837 0.000783 0.000621 0.000408 0.000352 0.000000 0.000000
1.794000 0.000000 0.031412 0.031670 0.032188 0.033228 0.035375 0.040331 0.052091 0.081726 0.116878 0.010174 0.000818 0.000765 0.000606 0.000397 0.000342 0.000000 0.000000
1.800000 0.000000 0.031410 0.031669 0.032186 0.033225 0.035371 0.040324 0.052074 0.081657 0.116405 0.010007 0.000799 0.000748 0.000591 0.000385 0.000332 0.000000 0.000000
1.806000 0.000000 0.031409 0.031667 0.032184 0.033223 0.035366 0.040316 0.052058 0.081587 0.115933 0.009844 0.000782 0.000731 0.000576 0.000374 0.000322 0.000000 0.000000
1.812000 0.000000 0.031407 0.031665 0.032182 0.033220 0.035362 0.040309 0.052041 0.081517 0.115463 0.009684 0.000764 0.000715 0.000562 0.000364 0.000312 0.000000 0.000000
1.818000 0.000000 0.031406 0.031664 0.032180 0.033217 0.035357 0.040302 0.052025 0.081447 0.114993 0.009527 0.000747 0.000699 0.000548 0.000354 0.000303 0.000000 0.000000
1.824000 0.000000 0.031404 0.031662 0.032178 0.033214 0.035353 0.040295 0.052008 0.081377 0.114525 0.009372 0.000731 0.000683 0.000535 0.000344 0.000294 0.000000 0.000000
1.830000 0.000000 0.031403 0.031660 0.032176 0.033212 0.035349 0.040287 0.051992 0.081307 0.114058 0.009221 0.000715 0.000668 0.000521 0.000335 0.000285 0.000000 0.000000
1.836000 0.000000 0.031401 0.031658 0.032174 0.033209 0.035344 0.040280 0.051975 0.081237 0.113592 0.009071 0.000699 0.000653 0.000509 0.000326 0.000277 0.000000 0.000000
1.842000 0.000000 0.031400 0.031657 0.032172 0.033206 0.035340 0.040273 0.051958 0.081166 0.113127 0.008925 0.000684 0.000638 0.000496 0.000317 0.000269 0.000000 0.000000
1.848000 0.000000 0.031398 0.031655 0.032170 0.033203 0.035335 0.040265 0.051941 0.081096 0.112663 0.008781 0.000668 0.000624 0.000484 0.000308 0.000261 0.000000 0.000000
1.854000 0.000000 0.031396 0.031653 0.032168 0.033200 0.035331 0.040258 0.051924 0.081025 0.112201 0.008639 0.000654 0.000610 0.000472 0.000300 0.000253 0.000000 0.000000
1.860000 0.000000 0.031395 0.031652 0.032166 0.033197 0.035326 0.040251 0.051908 0.080954 0.111740 0.008501 0.000640 0.000596 0.000461 0.000292 0.000245 0.000000 0.000000
1.866000 0.000000 0.031393 0.031650 0.032164 0.033194 0.035322 0.040243 0.051891 0.080883 0.111280 0.008364 0.000625 0.000583 0.000450 0.000283 0.000239 0.000000 0.000000
1.872000 0.000000 0.031392 0.031648 0.032161 0.033192 0.035317 0.040236 0.051874 0.080812 0.110821 0.008230 0.000612 0.000570 0.000439 0.000276 0.000232 0.000000 0.000000
1.878000 0.000000 0.031390 0.031646 0.032159 0.033189 0.035313 0.040228 0.051857 0.080741 0.110364 0.008098 0.000598 0.000558 0.000428 0.000268 0.000225 0.000000 0.000000
1.884000 0.000000 0.031389 0.031645 0.032157 0.033186 0.035308 0.040221 0.051840 0.080669 0.109907 0.007968 0.000586 0.000546 0.000418 0.000261 0.000218 0.000000 0.000000
1.890000 0.000000 0.031387 0.031643 0.032155 0.033183 0.035304 0.040213 0.051822 0.080598 0.109452 0.007841 0.000573 0.000534 0.000408 0.000254 0.000212 0.000000 0.000000
1.896000 0.000000 0.031385 0.031641 0.032153 0.033180 0.035299 0.040206 0.051805 0.080526 0.108998 0.007716 0.000560 0.000522 0.000398 0.000247 0.000206 0.000000 0.000000
1.902000 0.000000 0.031384 0.031639 0.032151 0.033177 0.035295 0.040198 0.051788 0.080454 0.108546 0.007593 0.000548 0.000510 0.000388 0.000240 0.000199 0.000000 0.000000
1.908000 0.000000 0.031382 0.031637 0.032149 0.033174 0.035290 0.040191 0.051771 0.080382 0.108094 0.007472 0.000536 0.000499 0.000379 0.000234 0.000194 0.000000 0.000000
1.914000 0.000000 0.031380 0.031636 0.032146 0.033171 0.035285 0.040183 0.051754 0.080310 0.107644 0.007354 0.000525 0.000488 0.000370 0.000227 0.000188 0.000000 0.000000
1.920000 0.000000 0.031379 0.031634 0.032144 0.033168 0.035281 0.040176 0.051736 0.080238 0.107195 0.007237 0.000513 0.000478 0.000362 0.000221 0.000183 0.000000 0.000000
1.926000 0.000000 0.031377 0.031632 0.032142 0.033165 0.035276 0.040168 0.051719 0.080166 0.106748 0.007122 0.000502 0.000467 0.000353 0.000215 0.000177 0.000000 0.000000
1.932000 0.000000 0.031375 0.031630 0.032140 0.033162 0.035272 0.040160 0.051702 0.080093 0.106301 0.007010 0.000492 0.000457 0.000344 0.000210 0.000172 0.000000 0.000000
1.938000 0.000000 0.031374 0.031628 0.032138 0.033159 0.035267 0.040153 0.051684 0.080021 0.105856 0.006899 0.000481 0.000447 0.000336 0.000204 0.000167 0.000000 0.000000
1.944000 0.000000 0.031372 0.031626 0.032135 0.033156 0.035262 0.040145 0.051667 0.079948 0.105412 0.006790 0.000471 0.000438 0.000328 0.000198 0.000162 0.000000 0.000000
1.950000 0.000000 0.031370 0.031625 0.032133 0.033153 0.035258 0.040137 0.051649 0.079875 0.104970 0.006683 0.000461 0.000428 0.000320 0.000193 0.000157 0.000000 0.000000
1.956000 0.000000 0.031369 0.031623 0.032131 0.033150 0.035253 0.040130 0.051632 0.079803 0.104529 0.006578 0.000451 0.000419 0.000313 0.000188 0.000152 0.000000 0.000000
1.962000 0.000000 0.031367 0.031621 0.032129 0.033147 0.035248 0.040122 0.051614 0.079729 0.104089 0.006475 0.000441 0.000410 0.000305 0.000183 0.000149 0.000000 0.000000
1.968000 0.000000 0.031365 0.031619 0.032126 0.033144 0.035243 0.040114 0.051596 0.079656 0.103650 0.006373 0.000432 0.000401 0.000298 0.000178 0.000144 0.000000 0.000000
1.974000 0.000000 0.031364 0.031617 0.032124 0.033141 0.035239 0.040107 0.051579 0.079583 0.103212 0.006273 0.000423 0.000392 0.000291 0.000173 0.000140 0.000000 0.000000
1.980000 0.000000 0.031362 0.031615 0.032122 0.033138 0.035234 0.040099 0.051561 0.079510 0.102776 0.006175 0.000414 0.000384 0.000284 0.000169 0.000136 0.000000 0.000000
1.986000 0.000000 0.031360 0.031613 0.032119 0.033135 0.035229 0.040091 0.051543 0.079436 0.102342 0.006079 0.000405 0.000376 0.000278 0.000164 0.000132 0.000000 0.000000
1.992000 0.000000 0.031358 0.031611 0.032117 0.033132 0.035224 0.040083 0.051525 0.079363 0.101908 0.005984 0.000396 0.000368 0.000271 0.000160 0.000128 0.000000 0.000000
1.998000 0.000000 0.031357 0.031609 0.032115 0.033128 0.035220 0.040075 0.051508 0.079289 0.101476 0.005891 0.000388 0.000359 0.000265 0.000156 0.000124 0.000000 0.000000
2.004000 0.000000 0.031355 0.031607 0.032113 0.033125 0.035215 0.040067 0.051490 0.079215 0.101045 0.005799 0.000380 0.000352 0.000258 0.000151 0.000121 0.000000 0.000000
2.010000 0.000000 0.031353 0.031605 0.032110 0.033122 0.035210 0.040060 0.051472 0.079141 0.100615 0.005709 0.000372 0.000344 0.000253 0.000147 0.000117 0.000000 0.000000
2.016000 0.000000 0.031351 0.031603 0.032108 0.033119 0.035205 0.040052 0.051454 0.079067 0.100187 0.005620 0.000364 0.000337 0.000247 0.000143 0.000114 0.000000 0.000000
2.022000 0.000000 0.031349 0.031601 0.032105 0.033116 0.035200 0.040044 0.051436 0.078993 0.099760 0.005533 0.000357 0.000330 0.000241 0.000139 0.000111 0.000000 0.000000
2.028000 0.000000 0.031348 0.031599 0.032103 0.033113 0.035195 0.040036 0.051418 0.078919 0.099334 0.005448 0.000349 0.000323 0.000235 0.000136 0.000107 0.000000 0.000000
2.034000 0.000000 0.031346 0.031597 0.032101 0.033110 0.035191 0.040028 0.051400 0.078844 0.098910 0.005363 0.000342 0.000316 0.000230 0.000132 0.000104 0.000000 0.000000
2.040000 0.000000 0.031344 0.031595 0.032098 0.033106 0.035186 0.040020 0.051382 0.078770 0.098487 0.005281 0.000335 0.000310 0.000224 0.000129 0.000101 0.000000 0.000000
2.046000 0.000000 0.031342 0.031593 0.032096 0.033103 0.035181 0.040012 0.051363 0.078695 0.098065 0.005200 0.000328 0.000303 0.000219 0.000125 0.000099 0.000000 0.000000
2.052000 0.000000 0.031340 0.031591 0.032094 0.033100 0.035176 0.040004 0.051345 0.078621 0.097645 0.005120 0.000321 0.000297 0.000214 0.000122 0.000096 0.000000 0.000000
2.058000 0.000000 0.031338 0.031589 0.032091 0.033097 0.035171 0.039996 0.051327 0.078546 0.097226 0.005041 0.000314 0.000291 0.000209 0.000119 0.000093 0.000000 0.000000
2.064000 0.000000 0.031337 0.031587 0.032089 0.033094 0.035166 0.039988 0.051309 0.078471 0.096808 0.004964 0.000308 0.000284 0.000204 0.000116 0.000090 0.000000 0.000000
2.070000 0.000000 0.031335 0.031585 0.032086 0.033090 0.035161 0.039980 0.051290 0.078396 0.096392 0.004888 0.000302 0.000278 0.000200 0.000113 0.000088 0.000000 0.000000
2.076000 0.000000 0.031333 0.031583 0.032084 0.033087 0.035156 0.039972 0.051272 0.078321 0.095976 0.004813 0.000295 0.000273 0.000195 0.000110 0.000085 0.000000 0.000000
2.082000 0.000000 0.031331 0.031581 0.032081 0.033084 0.035151 0.039964 0.051254 0.078245 0.095563 0.004739 0.000289 0.000267 0.000191 0.000107 0.000082 0.000000 0.000000
2.088000 0.000000 0.031329 0.031579 0.032079 0.033080 0.035146 0.039956 0.051235 0.078170 0.095150 0.004667 0.000283 0.000261 0.000186 0.000104 0.000081 0.000000 0.000000
2.094000 0.000000 0.031327 0.031577 0.032076 0.033077 0.035141 0.039947 0.051217 0.078095 0.094739 0.004596 0.000277 0.000256 0.000182 0.000101 0.000078 0.000000 0.000000
2.100000 0.000000 0.031325 0.031575 0.032074 0.033074 0.035136 0.039939 0.051198 0.078019 0.094330 0.004526 0.000272 0.000251 0.000178 0.000099 0.000076 0.000000 0.000000
2.106000 0.000000 0.031323 0.031573 0.032072 0.033071 0.035131 0.039931 0.051180 0.077943 0.093921 0.004457 0.000266 0.000245 0.000174 0.000096 0.000074 0.000000 0.000000
2.112000 0.000000 0.031321 0.031571 0.032069 0.033067 0.035126 0.039923 0.051161 0.077868 0.093514 0.004390 0.000261 0.000240 0.000170 0.000094 0.000071 0.000000 0.000000
2.118000 0.000000 0.031319 0.031569 0.032067 0.033064 0.035121 0.039915 0.051142 0.077792 0.093109 0.004323 0.000255 0.000235 0.000166 0.000091 0.000070 0.000000 0.000000
2.124000 0.000000 0.031317 0.031566 0.032064 0.033061 0.035116 0.039906 0.051124 0.077716 0.092704 0.004258 0.000251 0.000230 0.000162 0.000089 0.000068 0.000000 0.000000
2.130000 0.000000 0.031316 0.031564 0.032061 0.033057 0.035111 0.039898 0.051105 0.077640 0.092301 0.004194 0.000245 0.000226 0.000158 0.000087 0.000066 0.000000 0.000000
2.136000 0.000000 0.031314 0.031562 0.032059 0.033054 0.035106 0.039890 0.051086 0.077564 0.091900 0.004131 0.000240 0.000221 0.000155 0.000085 0.000064 0.000000 0.000000
2.142000 0.000000 0.031312 0.031560 0.032056 0.033051 0.035101 0.039882 0.051067 0.077487 0.091499 0.004068 0.000235 0.000217 0.000152 0.000082 0.000062 0.000000 0.000000
2.148000 0.000000 0.031310 0.031558 0.032054 0.033047 0.035096 0.039873 0.051049 0.077411 0.091100 0.004007 0.000231 0.000212 0.000148 0.000080 0.000060 0.000000 0.000000
2.154000 0.000000 0.031308 0.031556 0.032051 0.033044 0.035091 0.039865 0.051030 0.077335 0.090703 0.003947 0.000226 0.000208 0.000145 0.000078 0.000058 0.000000 0.000000
2.160000 0.000000 0.031306 0.031553 0.032049 0.033040 0.035086 0.039857 0.051011 0.077258 0.090307 0.003888 0.000222 0.000204 0.000142 0.000076 0.000057 0.000000 0.000000
2.166000 0.000000 0.031304 0.031551 0.032046 0.033037 0.035080 0.039848 0.050992 0.077181 0.089912 0.003830 0.000217 0.000199 0.000138 0.000074 0.000055 0.000000 0.000000
2.172000 0.000000 0.031302 0.031549 0.032044 0.033034 0.035075 0.039840 0.050973 0.077105 0.089518 0.003772 0.000212 0.000195 0.000136 0.000072 0.000054 0.000000 0.000000
2.178000 0.000000 0.031300 0.031547 0.032041 0.033030 0.035070 0.039831 0.050954 0.077028 0.089126 0.003716 0.000208 0.000191 0.000132 0.000070 0.000052 0.000000 0.000000
2.184000 0.000000 0.031298 0.031545 0.032038 0.033027 0.035065 0.039823 0.050935 0.076951 0.088735 0.003661 0.000204 0.000187 0.000129 0.000069 0.000051 0.000000 0.000000
2.190000 0.000000 0.031295 0.031542 0.032036 0.033023 0.035060 0.039815 0.050916 0.076874 0.088346 0.003606 0.000200 0.000184 0.000127 0.000067 0.000049 0.000000 0.000000
2.196000 0.000000 0.031293 0.031540 0.032033 0.033020 0.035055 0.039806 0.050897 0.076797 0.087958 0.003552 0.000196 0.000180 0.000124 0.000065 0.000048 0.000000 0.000000
2.202000 0.000000 0.031291 0.031538 0.032030 0.033016 0.035049 0.039798 0.050877 0.076720 0.087571 0.003500 0.000192 0.000176 0.000121 0.000063 0.000047 0.000000 0.000000
2.208000 0.000000 0.031289 0.031536 0.032028 0.033013 0.035044 0.039789 0.050858 0.076643 0.087186 0.003448 0.000188 0.000173 0.000118 0.000062 0.000045 0.000000 0.000000
2.214000 0.000000 0.031287 0.031533 0.032025 0.033009 0.035039 0.039781 0.050839 0.076565 0.086802 0.003397 0.000185 0.000169 0.000116 0.000060 0.000044 0.000000 0.000000
2.220000 0.000000 0.031285 0.031531 0.032022 0.033006 0.035034 0.039772 0.050820 0.076488 0.086419 0.003347 0.000181 0.000166 0.000113 0.000059 0.000043 0.000000 0.000000
2.226000 0.000000 0.031283 0.031529 0.032020 0.033002 0.035028 0.039763 0.050800 0.076410 0.086038 0.003297 0.000177 0.000163 0.000111 0.000057 0.000041 0.000000 0.000000
2.232000 0.000000 0.031281 0.031526 0.032017 0.032999 0.035023 0.039755 0.050781 0.076333 0.085658 0.003249 0.000174 0.000159 0.000108 0.000056 0.000040 0.000000 0.000000
2.238000 0.000000 0.031279 0.031524 0.032014 0.032995 0.035018 0.039746 0.050762 0.076255 0.085279 0.003201 0.000171 0.000156 0.000106 0.000054 0.000039 0.000000 0.000000
2.244000 0.000000 0.031277 0.031522 0.032012 0.032992 0.035012 0.039738 0.050742 0.076177 0.084902 0.003154 0.000167 0.000153 0.000103 0.000053 0.000038 0.000000 0.000000
2.250000 0.000000 0.031275 0.031520 0.032009 0.032988 0.035007 0.039729 0.050723 0.076099 0.084526 0.003107 0.000164 0.000150 0.000101 0.000052 0.000037 0.000000 0.000000
2.256000 0.000000 0.031272 0.031517 0.032006 0.032985 0.035002 0.039720 0.050703 0.076021 0.084152 0.003062 0.000161 0.000147 0.000099 0.000050 0.000036 0.000000 0.000000
2.262000 0.000000 0.031270 0.031515 0.032004 0.032981 0.034996 0.039712 0.050684 0.075943 0.083779 0.003017 0.000157 0.000144 0.000097 0.000049 0.000035 0.000000 0.000000
2.268000 0.000000 0.031268 0.031512 0.032001 0.032977 0.034991 0.039703 0.050664 0.075865 0.083407 0.002973 0.000154 0.000141 0.000095 0.000048 0.000034 0.000000 0.000000
2.274000 0.000000 0.031266 0.031510 0.031998 0.032974 0.034986 0.039694 0.050645 0.075787 0.083036 0.002930 0.000151 0.000138 0.000093 0.000047 0.000033 0.000000 0.000000
2.280000 0.000000 0.031264 0.031508 0.031995 0.032970 0.034980 0.039686 0.050625 0.075709 0.082667 0.002887 0.000148 0.000135 0.000091 0.000046 0.000032 0.000000 0.000000
2.286000 0.000000 0.031262 0.031505 0.031992 0.032967 0.034975 0.039677 0.050605 0.075630 0.082299 0.002845 0.000145 0.000133 0.000089 0.000044 0.000031 0.000000 0.000000
2.292000 0.000000 0.031259 0.031503 0.031990 0.032963 0.034969 0.039668 0.050585 0.075552 0.081933 0.002803 0.000143 0.000130 0.000087 0.000043 0.000030 0.000000 0.000000
2.298000 0.000000 0.031257 0.031501 0.031987 0.032959 0.034964 0.039659 0.050566 0.075473 0.081568 0.002763 0.000140 0.000128 0.000085 0.000042 0.000029 0.000000 0.000000
2.304000 0.000000 0.031255 0.031498 0.031984 0.032956 0.034959 0.039651 0.050546 0.075395 0.081204 0.002723 0.000137 0.000125 0.000083 0.000041 0.000028 0.000000 0.000000
2.310000 0.000000 0.031253 0.031496 0.031981 0.032952 0.034953 0.039642 0.050526 0.075316 0.080842 0.002683 0.000135 0.000123 0.000081 0.000040 0.000028 0.000000 0.000000
2.316000 0.000000 0.031250 0.031493 0.031978 0.032948 0.034948 0.039633 0.050506 0.075237 0.080481 0.002645 0.000132 0.000121 0.000079 0.000039 0.000027 0.000000 0.000000
2.322000 0.000000 0.031248 0.031491 0.031976 0.032945 0.034942 0.039624 0.050486 0.075158 0.080122 0.002606 0.000130 0.000118 0.000078 0.000038 0.000026 0.000000 0.000000
2.328000 0.000000 0.031246 0.031489 0.031973 0.032941 0.034937 0.039615 0.050466 0.075080 0.079763 0.002569 0.000127 0.000116 0.000076 0.000037 0.000025 0.000000 0.000000
2.334000 0.000000 0.031244 0.031486 0.031970 0.032937 0.034931 0.039606 0.050446 0.075001 0.079406 0.002532 0.000124 0.000113 0.000074 0.000036 0.000025 0.000000 0.000000
2.340000 0.000000 0.031241 0.031484 0.031967 0.032934 0.034926 0.039597 0.050426 0.074922 0.079051 0.002495 0.000122 0.000111 0.000073 0.000035 0.000024 0.000000 0.000000
2.346000 0.000000 0.031239 0.031481 0.031964 0.032930 0.034920 0.039589 0.050406 0.074842 0.078697 0.002460 0.000120 0.000109 0.000071 0.000034 0.000023 0.000000 0.000000
2.352000 0.000000 0.031237 0.031479 0.031961 0.032926 0.034915 0.039580 0.050386 0.074763 0.078344 0.002424 0.000118 0.000107 0.000070 0.000033 0.000023 0.000000 0.000000
2.358000 0.000000 0.031235 0.031476 0.031958 0.032922 0.034909 0.039571 0.050366 0.074684 0.077992 0.002390 0.000115 0.000105 0.000068 0.000033 0.000023 0.000000 0.000000
2.364000 0.000000 0.031232 0.031474 0.031956 0.032919 0.034904 0.039562 0.050346 0.074605 0.077642 0.002355 0.000113 0.000103 0.000067 0.000032 0.000022 0.000000 0.000000
2.370000 0.000000 0.031230 0.031471 0.031953 0.032915 0.034898 0.039553 0.050326 0.074525 0.077293 0.002322 0.000111 0.000101 0.000065 0.000031 0.000021 0.000000 0.000000
2.376000 0.000000 0.031228 0.031469 0.031950 0.032911 0.034892 0.039544 0.050305 0.074446 0.076945 0.002289 0.000109 0.000099 0.000064 0.000030 0.000021 0.000000 0.000000
2.382000 0.000000 0.031225 0.031466 0.031947 0.032907 0.034887 0.039535 0.050285 0.074366 0.076599 0.002256 0.000107 0.000097 0.000063 0.000030 0.000020 0.000000 0.000000
2.388000 0.000000 0.031223 0.031464 0.031944 0.032904 0.034881 0.039526 0.050265 0.074287 0.076254 0.002224 0.000105 0.000095 0.000061 0.000029 0.000020 0.000000 0.000000
2.394000 0.000000 0.031221 0.031461 0.031941 0.032900 0.034876 0.039517 0.050245 0.074207 0.075911 0.002193 0.000102 0.000094 0.000060 0.000028 0.000019 0.000000 0.000000
2.400000 0.000000 0.031218 0.031459 0.031938 0.032896 0.034870 0.039507 0.050224 0.074127 0.075569 0.002161 0.000101 0.000091 0.000059 0.000027 0.000018 0.000000 0.000000
2.406000 0.000000 0.031216 0.031456 0.031935 0.032892 0.034864 0.039498 0.050204 0.074047 0.075228 0.002131 0.000099 0.000090 0.000058 0.000027 0.000018 0.000000 0.000000
2.412000 0.000000 0.031214 0.031453 0.031932 0.032888 0.034859 0.039489 0.050183 0.073967 0.074888 0.002101 0.000097 0.000088 0.000056 0.000026 0.000017 0.000000 0.000000
2.418000 0.000000 0.031211 0.031451 0.031929 0.032884 0.034853 0.039480 0.050163 0.073887 0.074550 0.002071 0.000095 0.000087 0.000055 0.000026 0.000017 0.000000 0.000000
2.424000 0.000000 0.031209 0.031448 0.031926 0.032881 0.034847 0.039471 0.050142 0.073807 0.074213 0.002042 0.000093 0.000085 0.000054 0.000025 0.000016 0.000000 0.000000
2.430000 0.000000 0.031206 0.031446 0.031923 0.032877 0.034842 0.039462 0.050122 0.073727 0.073878 0.002013 0.000091 0.000083 0.000053 0.000024 0.000016 0.000000 0.000000
2.436000 0.000000 0.031204 0.031443 0.031920 0.032873 0.034836 0.039453 0.050101 0.073647 0.073543 0.001985 0.000090 0.000082 0.000052 0.000024 0.000016 0.000000 0.000000
2.442000 0.000000 0.031202 0.031440 0.031917 0.032869 0.034830 0.039443 0.050081 0.073567 0.073210 0.001957 0.000088 0.000080 0.000051 0.000023 0.000015 0.000000 0.000000
2.448000 0.000000 0.031199 0.031438 0.031914 0.032865 0.034825 0.039434 0.050060 0.073487 0.072879 0.001929 0.000087 0.000078 0.000050 0.000022 0.000015 0.000000 0.000000
2.454000 0.000000 0.031197 0.031435 0.031911 0.032861 0.034819 0.039425 0.050039 0.073407 0.072548 0.001902 0.000085 0.000077 0.000048 0.000022 0.000014 0.000000 0.000000
2.460000 0.000000 0.031194 0.031433 0.031908 0.032857 0.034813 0.039416 0.050019 0.073326 0.072219 0.001876 0.000083 0.000076 0.000047 0.000021 0.000014 0.000000 0.000000
2.466000 0.000000 0.031192 0.031430 0.031905 0.032853 0.034807 0.039406 0.049998 0.073246 0.071892 0.001850 0.000082 0.000074 0.000046 0.000021 0.000013 0.000000 0.000000
2.472000 0.000000 0.031189 0.031427 0.031902 0.032849 0.034802 0.039397 0.049977 0.073165 0.071565 0.001824 0.000080 0.000072 0.000045 0.000020 0.000013 0.000000 0.000000
2.478000 0.000000 0.031187 0.031425 0.031899 0.032845 0.034796 0.039388 0.049956 0.073085 0.071240 0.001798 0.000079 0.000071 0.000044 0.000020 0.000013 0.000000 0.000000
2.484000 0.000000 0.031184 0.031422 0.031896 0.032841 0.034790 0.039378 0.049935 0.073004 0.070917 0.001773 0.000077 0.000070 0.000044 0.000019 0.000012 0.000000 0.000000
2.490000 0.000000 0.031182 0.031419 0.031893 0.032837 0.034784 0.039369 0.049914 0.072923 0.070594 0.001749 0.000076 0.000069 0.000043 0.000019 0.000012 0.000000 0.000000
2.496000 0.000000 0.031179 0.031417 0.031890 0.032833 0.034778 0.039360 0.049894 0.072843 0.070273 0.001724 0.000074 0.000067 0.000042 0.000018 0.000012 0.000000 0.000000
2.502000 0.000000 0.031177 0.031414 0.031886 0.032829 0.034772 0.039350 0.049873 0.072762 0.069953 0.001700 0.000073 0.000066 0.000041 0.000018 0.000011 0.000000 0.000000
2.508000 0.000000 0.031174 0.031411 0.031883 0.032825 0.034767 0.039341 0.049852 0.072681 0.069635 0.001677 0.000072 0.000065 0.000040 0.000017 0.000011 0.000000 0.000000
2.514000 0.000000 0.031172 0.031408 0.031880 0.032821 0.034761 0.039331 0.049831 0.072600 0.069317 0.001654 0.000070 0.000063 0.000039 0.000017 0.000011 0.000000 0.000000
2.520000 0.000000 0.031169 0.031406 0.031877 0.032817 0.034755 0.039322 0.049810 0.072519 0.069001 0.001631 0.000069 0.000062 0.000039 0.000017 0.000011 0.000000 0.000000
2.526000 0.000000 0.031167 0.031403 0.031874 0.032813 0.034749 0.039313 0.049788 0.072438 0.068687 0.001608 0.000068 0.000061 0.000038 0.000016 0.000010 0.000000 0.000000
2.532000 0.000000 0.031164 0.031400 0.031871 0.032809 0.034743 0.039303 0.049767 0.072357 0.068373 0.001587 0.000066 0.000060 0.000037 0.000016 0.000010 0.000000 0.000000
2.538000 0.000000 0.031162 0.031397 0.031868 0.032805 0.034737 0.039294 0.049746 0.072276 0.068061 0.001565 0.000065 0.000059 0.000036 0.000015 0.000009 0.000000 0.000000
2.544000 0.000000 0.031159 0.031395 0.031864 0.032801 0.034731 0.039284 0.049725 0.072195 0.067750 0.001543 0.000064 0.000058 0.000035 0.000015 0.000009 0.000000 0.000000
2.550000 0.000000 0.031157 0.031392 0.031861 0.032797 0.034725 0.039275 0.049704 0.072114 0.067441 0.001522 0.000063 0.000057 0.000035 0.000015 0.000009 0.000000 0.000000
2.556000 0.000000 0.031154 0.031389 0.031858 0.032793 0.034719 0.039265 0.049683 0.072032 0.067132 0.001501 0.000062 0.000056 0.000034 0.000014 0.000009 0.000000 0.000000
2.562000 0.000000 0.031152 0.031386 0.031855 0.032789 0.034713 0.039256 0.049661 0.071951 0.066825 0.001481 0.000060 0.000055 0.000033 0.000014 0.000009 0.000000 0.000000
2.568000 0.000000 0.031149 0.031384 0.031852 0.032785 0.034707 0.039246 0.049640 0.071870 0.066520 0.001460 0.000059 0.000054 0.000033 0.000014 0.000008 0.000000 0.000000
2.574000 0.000000 0.031146 0.031381 0.031848 0.032781 0.034701 0.039236 0.049619 0.071788 0.066215 0.001440 0.000058 0.000053 0.000032 0.000013 0.000008 0.000000 0.000000
2.580000 0.000000 0.031144 0.031378 0.031845 0.032777 0.034695 0.039227 0.049597 0.071707 0.065912 0.001421 0.000057 0.000052 0.000031 0.000013 0.000008 0.000000 0.000000
2.586000 0.000000 0.031141 0.031375 0.031842 0.032773 0.034689 0.039217 0.049576 0.071626 0.065610 0.001402 0.000057 0.000051 0.000031 0.000013 0.000008 0.000000 0.000000
2.592000 0.000000 0.031138 0.031372 0.031839 0.032768 0.034683 0.039207 0.049554 0.071544 0.065309 0.001383 0.000055 0.000050 0.000030 0.000012 0.000007 0.000000 0.000000
2.598000 0.000000 0.031136 0.031369 0.031835 0.032764 0.034677 0.039198 0.049533 0.071462 0.065010 0.001364 0.000054 0.000049 0.000029 0.000012 0.000007 0.000000 0.000000
2.604000 0.000000 0.031133 0.031367 0.031832 0.032760 0.034671 0.039188 0.049511 0.071381 0.064712 0.001345 0.000053 0.000048 0.000029 0.000012 0.000007 0.000000 0.000000
2.610000 0.000000 0.031131 0.031364 0.031829 0.032756 0.034665 0.039178 0.049490 0.071299 0.064415 0.001327 0.000053 0.000047 0.000028 0.000011 0.000007 0.000000 0.000000
2.616000 0.000000 0.031128 0.031361 0.031826 0.032752 0.034659 0.039169 0.049468 0.071217 0.064119 0.001309 0.000051 0.000046 0.000028 0.000011 0.000007 0.000000 0.000000
2.622000 0.000000 0.031125 0.031358 0.031822 0.032748 0.034653 0.039159 0.049447 0.071136 0.063824 0.001292 0.000050 0.000046 0.000027 0.000011 0.000006 0.000000 0.000000
2.628000 0.000000 0.031122 0.031355 0.031819 0.032743 0.034647 0.039149 0.049425 0.071054 0.063531 0.001274 0.000050 0.000045 0.000026 0.000011 0.000006 0.000000 0.000000
2.634000 0.000000 0.031120 0.031352 0.031816 0.032739 0.034641 0.039139 0.049403 0.070972 0.063239 0.001257 0.000049 0.000044 0.000026 0.000011 0.000006 0.000000 0.000000
2.640000 0.000000 0.031117 0.031349 0.031812 0.032735 0.034635 0.039130 0.049382 0.070890 0.062948 0.001240 0.000048 0.000043 0.000025 0.000010 0.000006 0.000000 0.000000
2.646000 0.000000 0.031114 0.031346 0.031809 0.032731 0.034629 0.039120 0.049360 0.070808 0.062659 0.001223 0.000047 0.000042 0.000025 0.000010 0.000006 0.000000 0.000000
2.652000 0.000000 0.031112 0.031344 0.031806 0.032726 0.034623 0.039110 0.049338 0.070726 0.062371 0.001207 0.000046 0.000042 0.000024 0.000010 0.000006 0.000000 0.000000
2.658000 0.000000 0.031109 0.031341 0.031802 0.032722 0.034616 0.039100 0.049316 0.070644 0.062084 0.001191 0.000045 0.000041 0.000024 0.000010 0.000006 0.000000 0.000000
2.664000 0.000000 0.031106 0.031338 0.031799 0.032718 0.034610 0.039090 0.049295 0.070562 0.061798 0.001175 0.000045 0.000040 0.000023 0.000009 0.000005 0.000000 0.000000
2.670000 0.000000 0.031103 0.031335 0.031796 0.032714 0.034604 0.039081 0.049273 0.070480 0.061513 0.001159 0.000044 0.000039 0.000023 0.000009 0.000005 0.000000 0.000000
2.676000 0.000000 0.031101 0.031332 0.031792 0.032709 0.034598 0.039071 0.049251 0.070398 0.061230 0.001144 0.000043 0.000039 0.000023 0.000009 0.000005 0.000000 0.000000
2.682000 0.000000 0.031098 0.031329 0.031789 0.032705 0.034592 0.039061 0.049229 0.070316 0.060947 0.001129 0.000042 0.000038 0.000022 0.000009 0.000005 0.000000 0.000000
2.688000 0.000000 0.031095 0.031326 0.031785 0.032701 0.034586 0.039051 0.049207 0.070234 0.060666 0.001114 0.000041 0.000037 0.000022 0.000008 0.000005 0.000000 0.000000
2.694000 0.000000 0.031092 0.031323 0.031782 0.032696 0.034579 0.039041 0.049185 0.070152 0.060387 0.001099 0.000041 0.000037 0.000021 0.000008 0.000005 0.000000 0.000000
2.700000 0.000000 0.031090 0.031320 0.031779 0.032692 0.034573 0.039031 0.049163 0.070069 0.060108 0.001084 0.000040 0.000036 0.000021 0.000008 0.000005 0.000000 0.000000
2.706000 0.000000 0.031087 0.031317 0.031775 0.032688 0.034567 0.039021 0.049141 0.069987 0.059831 0.001070 0.000039 0.000035 0.000020 0.000008 0.000004 0.000000 0.000000
2.712000 0.000000 0.031084 0.031314 0.031772 0.032683 0.034561 0.039011 0.049119 0.069905 0.059555 0.001056 0.000039 0.000035 0.000020 0.000008 0.000005 0.000000 0.000000
2.718000 0.000000 0.031081 0.031311 0.031768 0.032679 0.034554 0.039001 0.049097 0.069823 0.059280 0.001042 0.000038 0.000034 0.000019 0.000007 0.000004 0.000000 0.000000
2.724000 0.000000 0.031078 0.031308 0.031765 0.032675 0.034548 0.038991 0.049075 0.069740 0.059006 0.001028 0.000037 0.000033 0.000019 0.000007 0.000004 0.000000 0.000000
2.730000 0.000000 0.031076 0.031305 0.031761 0.032670 0.034542 0.038981 0.049052 0.069658 0.058733 0.001015 0.000037 0.000033 0.000019 0.000007 0.000004 0.000000 0.000000
2.736000 0.000000 0.031073 0.031302 0.031758 0.032666 0.034535 0.038971 0.049030 0.069575 0.058462 0.001001 0.000036 0.000032 0.000018 0.000007 0.000004 0.000000 0.000000
2.742000 0.000000 0.031070 0.031299 0.031754 0.032662 0.034529 0.038961 0.049008 0.069493 0.058191 0.000988 0.000035 0.000032 0.000018 0.000007 0.000004 0.000000 0.000000
2.748000 0.000000 0.031067 0.031296 0.031751 0.032657 0.034523 0.038951 0.048986 0.069410 0.057922 0.000975 0.000035 0.000031 0.000018 0.000007 0.000004 0.000000 0.000000
2.754000 0.000000 0.031064 0.031293 0.031747 0.032653 0.034516 0.038941 0.048964 0.069328 0.057654 0.000962 0.000034 0.000030 0.000017 0.000007 0.000004 0.000000 0.000000
2.760000 0.000000 0.031061 0.031289 0.031744 0.032648 0.034510 0.038931 0.048941 0.069245 0.057388 0.000949 0.000033 0.000030 0.000017 0.000006 0.000004 0.000000 0.000000
2.766000 0.000000 0.031058 0.031286 0.031740 0.032644 0.034504 0.038921 0.048919 0.069163 0.057122 0.000937 0.000033 0.000030 0.000017 0.000007 0.000004 0.000000 0.000000
2.772000 0.000000 0.031056 0.031283 0.031737 0.032639 0.034497 0.038910 0.048897 0.069080 0.056858 0.000925 0.000032 0.000029 0.000016 0.000006 0.000003 0.000000 0.000000
2.778000 0.000000 0.031053 0.031280 0.031733 0.032635 0.034491 0.038900 0.048874 0.068998 0.056594 0.000913 0.000032 0.000028 0.000016 0.000006 0.000003 0.000000 0.000000
2.784000 0.000000 0.031050 0.031277 0.031730 0.032631 0.034485 0.038890 0.048852 0.068915 0.056332 0.000901 0.000031 0.000028 0.000016 0.000006 0.000003 0.000000 0.000000
2.790000 0.000000 0.031047 0.031274 0.031726 0.032626 0.034478 0.038880 0.048829 0.068832 0.056071 0.000889 0.000030 0.000027 0.000015 0.000006 0.000003 0.000000 0.000000
2.796000 0.000000 0.031044 0.031271 0.031723 0.032622 0.034472 0.038870 0.048807 0.068750 0.055812 0.000878 0.000030 0.000027 0.000015 0.000005 0.000003 0.000000 0.000000
2.802000 0.000000 0.031041 0.031268 0.031719 0.032617 0.034465 0.038859 0.048784 0.068667 0.055553 0.000866 0.000030 0.000026 0.000015 0.000006 0.000003 0.000000 0.000000
2.808000 0.000000 0.031038 0.031265 0.031716 0.032613 0.034459 0.038849 0.048762 0.068584 0.055295 0.000855 0.000029 0.000026 0.000015 0.000005 0.000003 0.000000 0.000000
2.814000 0.000000 0.031035 0.031261 0.031712 0.032608 0.034452 0.038839 0.048739 0.068501 0.055039 0.000844 0.000028 0.000025 0.000014 0.000005 0.000003 0.000000 0.000000
2.820000 0.000000 0.031032 0.031258 0.031708 0.032604 0.034446 0.038829 0.048717 0.068419 0.054784 0.000833 0.000028 0.000025 0.000014 0.000005 0.000003 0.000000 0.000000
2.826000 0.000000 0.031029 0.031255 0.031705 0.032599 0.034440 0.038818 0.048694 0.068336 0.054530 0.000822 0.000028 0.000024 0.000014 0.000005 0.000003 0.000000 0.000000
2.832000 0.000000 0.031026 0.031252 0.031701 0.032595 0.034433 0.038808 0.048671 0.068253 0.054277 0.000812 0.000027 0.000024 0.000013 0.000005 0.000003 0.000000 0.000000
2.838000 0.000000 0.031023 0.031249 0.031697 0.032590 0.034427 0.038798 0.048649 0.068170 0.054025 0.000801 0.000027 0.000024 0.000013 0.000005 0.000003 0.000000 0.000000
2.844000 0.000000 0.031020 0.031245 0.031694 0.032585 0.034420 0.038787 0.048626 0.068087 0.053774 0.000791 0.000026 0.000023 0.000013 0.000005 0.000003 0.000000 0.000000
2.850000 0.000000 0.031017 0.031242 0.031690 0.032581 0.034414 0.038777 0.048603 0.068004 0.053525 0.000781 0.000026 0.000023 0.000013 0.000004 0.000003 0.000000 0.000000
2.856000 0.000000 0.031014 0.031239 0.031687 0.032576 0.034407 0.038767 0.048580 0.067921 0.053276 0.000771 0.000025 0.000022 0.000012 0.000004 0.000003 0.000000 0.000000
2.862000 0.000000 0.031011 0.031236 0.031683 0.032572 0.034400 0.038756 0.048557 0.067838 0.053029 0.000761 0.000025 0.000022 0.000012 0.000004 0.000002 0.000000 0.000000
2.868000 0.000000 0.031008 0.031233 0.031679 0.032567 0.034394 0.038746 0.048535 0.067756 0.052782 0.000751 0.000024 0.000022 0.000012 0.000004 0.000002 0.000000 0.000000
2.874000 0.000000 0.031005 0.031229 0.031676 0.032562 0.034387 0.038735 0.048512 0.067673 0.052537 0.000741 0.000024 0.000021 0.000012 0.000004 0.000002 0.000000 0.000000
2.880000 0.000000 0.031002 0.031226 0.031672 0.032558 0.034381 0.038725 0.048489 0.067590 0.052293 0.000732 0.000024 0.000021 0.000012 0.000004 0.000002 0.000000 0.000000
2.886000 0.000000 0.030999 0.031223 0.031668 0.032553 0.034374 0.038715 0.048466 0.067507 0.052050 0.000723 0.000023 0.000021 0.000011 0.000004 0.000002 0.000000 0.000000
2.892000 0.000000 0.030996 0.031220 0.031664 0.032549 0.034368 0.038704 0.048443 0.067424 0.051808 0.000713 0.000023 0.000020 0.000011 0.000004 0.000002 0.000000 0.000000
2.898000 0.000000 0.030993 0.031216 0.031661 0.032544 0.034361 0.038694 0.048420 0.067341 0.051567 0.000704 0.000022 0.000020 0.000011 0.000003 0.000002 0.000000 0.000000
2.904000 0.000000 0.030990 0.031213 0.031657 0.032539 0.034354 0.038683 0.048397 0.067258 0.051328 0.000696 0.000022 0.000020 0.000010 0.000004 0.000001 0.000000 0.000000
2.910000 0.000000 0.030987 0.031210 0.031653 0.032535 0.034348 0.038673 0.048374 0.067175 0.051089 0.000687 0.000022 0.000019 0.000010 0.000003 0.000002 0.000000 0.000000
2.916000 0.000000 0.030984 0.031206 0.031650 0.032530 0.034341 0.038662 0.048351 0.067091 0.050851 0.000678 0.000021 0.000019 0.000010 0.000004 0.000002 0.000000 0.000000
2.922000 0.000000 0.030981 0.031203 0.031646 0.032525 0.034334 0.038652 0.048328 0.067008 0.050615 0.000669 0.000021 0.000018 0.000010 0.000003 0.000002 0.000000 0.000000
2.928000 0.000000 0.030977 0.031200 0.031642 0.032521 0.034328 0.038641 0.048305 0.066925 0.050379 0.000661 0.000020 0.000018 0.000010 0.000003 0.000001 0.000000 0.000000
2.934000 0.000000 0.030974 0.031196 0.031638 0.032516 0.034321 0.038630 0.048282 0.066842 0.050145 0.000653 0.000020 0.000018 0.000010 0.000003 0.000001 0.000000 0.000000
2.940000 0.000000 0.030971 0.031193 0.031634 0.032511 0.034314 0.038620 0.048259 0.066759 0.049912 0.000644 0.000020 0.000018 0.000010 0.000003 0.000002 0.000000 0.000000
2.946000 0.000000 0.030968 0.031190 0.031631 0.032506 0.034308 0.038609 0.048235 0.066676 0.049680 0.000636 0.000019 0.000017 0.000009 0.000003 0.000001 0.000000 0.000000
2.952000 0.000000 0.030965 0.031186 0.031627 0.032502 0.034301 0.038599 0.048212 0.066593 0.049448 0.000628 0.000019 0.000017 0.000009 0.000003 0.000002 0.000000 0.000000
2.958000 0.000000 0.030962 0.031183 0.031623 0.032497 0.034294 0.038588 0.048189 0.066510 0.049218 0.000620 0.000019 0.000017 0.000009 0.000003 0.000001 0.000000 0.000000
2.964000 0.000000 0.030959 0.031180 0.031619 0.032492 0.034287 0.038577 0.048166 0.066427 0.048989 0.000613 0.000018 0.000016 0.000009 0.000003 0.000001 0.000000 0.000000
2.970000 0.000000 0.030956 0.031176 0.031615 0.032487 0.034281 0.038567 0.048142 0.066343 0.048761 0.000605 0.000018 0.000016 0.000008 0.000003 0.000001 0.000000 0.000000
2.976000 0.000000 0.030952 0.031173 0.031612 0.032483 0.034274 0.038556 0.048119 0.066260 0.048534 0.000597 0.000018 0.000016 0.000008 0.000003 0.000001 0.000000 0.000000
2.982000 0.000000 0.030949 0.031170 0.031608 0.032478 0.034267 0.038545 0.048096 0.066177 0.048308 0.000590 0.000017 0.000016 0.000008 0.000003 0.000001 0.000000 0.000000
2.988000 0.000000 0.030946 0.031166 0.031604 0.032473 0.034260 0.038534 0.048072 0.066094 0.048083 0.000582 0.000017 0.000015 0.000008 0.000002 0.000001 0.000000 0.000000
2.994000 0.000000 0.030943 0.031163 0.031600 0.032468 0.034254 0.038524 0.048049 0.066011 0.047859 0.000575 0.000017 0.000015 0.000008 0.000003 0.000001 0.000000 0.000000
3.000000 0.000000 0.030940 0.031159 0.031596 0.032463 0.034247 0.038513 0.048025 0.065928 0.047636 0.000568 0.000017 0.000015 0.000008 0.000002 0.000001 0.000000 0.000000

